Cost-Driven Hardware-Software Co-Optimization of Machine Learning Pipelines

Researchers have long touted a vision of the future enabled by a proliferation of internet-of-things devices, including smart sensors, homes, and cities. Increasingly, embedding intelligence in such devices involves the use of deep neural networks. However, their storage and processing requirements make them prohibitive for cheap, off-the-shelf platforms. Overcoming those requirements is necessary for enabling widely-applicable smart devices. While many ways of making models smaller and more efficient have been developed, there is a lack of understanding of which ones are best suited for particular scenarios. More importantly for edge platforms, those choices cannot be analyzed in isolation from cost and user experience. In this work, we holistically explore how quantization, model scaling, and multi-modality interact with system components such as memory, sensors, and processors. We perform this hardware/software co-design from the cost, latency, and user-experience perspective, and develop a set of guidelines for optimal system design and model deployment for the most cost-constrained platforms. We demonstrate our approach using an end-to-end, on-device, biometric user authentication system using a $20 ESP-EYE board.

==> chart_data/dist_histogram/negative.csv <==
x1
1.3546422719955444
1.3259660005569458
1.3241490125656128
1.3029603958129883
1.3950883150100708
1.3419240713119507
1.3859790563583374
1.3932909965515137
1.4120404720306396
1.3766511678695679
1.3215539455413818
1.3694692850112915
1.394126534461975
1.3388186693191528
1.4169039726257324
1.3620076179504395
1.3443317413330078
1.4223487377166748
1.2381118535995483
1.4032342433929443
1.3792026042938232
1.3890336751937866
1.3232814073562622
1.4274154901504517
1.2922285795211792
1.4003785848617554
1.3939881324768066
1.4155387878417969
1.3437752723693848
1.334086298942566
1.411760926246643
1.2998833656311035
1.3167067766189575
1.3657249212265015
1.4587322473526
1.4034461975097656
1.2857264280319214
1.3040217161178589
1.4336081743240356
1.4880666732788086
1.4353408813476562
1.342104196548462
1.334712028503418
1.3508901596069336
1.436119556427002
1.4548369646072388
1.4130831956863403
1.4115338325500488
1.3102202415466309
1.425372838973999
1.285672664642334
1.375051498413086
1.4276020526885986
1.296241283416748
1.419968843460083
1.417854905128479
1.4126710891723633
1.4074639081954956
1.3711085319519043
1.401875615119934
1.3842670917510986
1.4077215194702148
1.4176173210144043
1.3083889484405518
1.3590651750564575
1.3644908666610718
1.4097973108291626
1.4801838397979736
1.4511736631393433
1.3146311044692993
1.467056393623352
1.4459487199783325
1.364661693572998
1.32272207736969
1.396571397781372
1.3987336158752441
1.3756941556930542
1.3493963479995728
1.4277468919754028
1.3603086471557617
1.4292510747909546
1.468408226966858
1.4497127532958984
1.3214521408081055
1.418872594833374
1.3583877086639404
1.4896636009216309
1.4512356519699097
1.2808841466903687
1.388749122619629
1.4316078424453735
1.372689962387085
1.3410346508026123
1.4368467330932617
1.3498282432556152
1.3933216333389282
1.3426352739334106
1.4267724752426147
1.3547652959823608
1.4213792085647583
1.349969506263733
1.392261266708374
1.410400152206421
1.3901727199554443
1.41354238986969
1.388083577156067
1.2496004104614258
1.40851891040802
1.4599043130874634
1.3909789323806763
1.4061033725738525
1.4672363996505737
1.360307216644287
1.401476263999939
1.3710200786590576
1.3896335363388062
1.353757619857788
1.419657588005066
1.422554612159729
1.4046087265014648
1.4079256057739258
1.4396634101867676
1.4162601232528687
1.3918570280075073
1.311476230621338
1.478476881980896
1.3726531267166138
1.4372894763946533
1.4413533210754395
1.4642901420593262
1.3115644454956055
1.3774915933609009
1.4773372411727905
1.3867586851119995
1.275268316268921
1.389487385749817
1.4495720863342285
1.2702375650405884
1.4193297624588013
1.3156157732009888
1.4259974956512451
1.3703389167785645
1.3339276313781738
1.412255883216858
1.35732102394104
1.3679735660552979
1.3692898750305176
1.4051504135131836
1.4244171380996704
1.3585331439971924
1.394040822982788
1.3127397298812866
1.367669939994812
1.4443100690841675
1.281387209892273
1.3542757034301758
1.326857328414917
1.3261804580688477
1.2998263835906982
1.2847498655319214
1.3165744543075562
1.3698867559432983
1.3838317394256592
1.3122979402542114
1.349637508392334
1.3152307271957397
1.3994388580322266
1.448657751083374
1.242048978805542
1.3849761486053467
1.3998860120773315
1.437110185623169
1.4333792924880981
1.4147775173187256
1.4068715572357178
1.4245188236236572
1.4132426977157593
1.4023821353912354
1.395957589149475
1.3904818296432495
1.3655608892440796
1.3570799827575684
1.3391807079315186
1.326509952545166
1.3894755840301514
1.4049650430679321
1.3570740222930908
1.39390230178833
1.3370083570480347
1.3218446969985962
1.4066965579986572
1.3638648986816406
1.3693338632583618
1.3223856687545776
1.3560609817504883
1.327448844909668
1.3241655826568604
1.393340826034546
1.4073623418807983
1.4096345901489258
1.3797616958618164
1.4268590211868286
1.4039860963821411
1.4604605436325073
1.4007785320281982
1.3280590772628784
1.3873372077941895
1.3999706506729126
1.2779831886291504
1.3503592014312744
1.3240842819213867
1.3752583265304565
1.4361894130706787
1.320570468902588
1.4076701402664185
1.3263345956802368
1.3488436937332153
1.4063663482666016
1.392824411392212
1.3873857259750366
1.3643075227737427
1.310498833656311
1.307220697402954
1.270043134689331
1.3787245750427246
1.41891610622406
1.3838549852371216
1.2253625392913818
1.33443021774292
1.2985997200012207
1.3880798816680908
1.524579644203186
1.3871012926101685
1.3862338066101074
1.3320866823196411
1.3741625547409058
1.4380528926849365
1.3775084018707275
1.488909125328064
1.437152624130249
1.3883882761001587
1.3975926637649536
1.3902788162231445
1.3717677593231201
1.3458023071289062
1.3897267580032349
1.3939756155014038
1.3450549840927124
1.4353502988815308
1.181331992149353
1.238752007484436
1.3363471031188965
1.4657740592956543
1.4117507934570312
1.4249498844146729
1.3873915672302246
1.4059371948242188
1.3808135986328125
1.3268952369689941
1.4293681383132935
1.3348244428634644
1.2840571403503418
1.3955078125
1.2953433990478516
1.300903558731079
1.3874194622039795
1.414697289466858
1.4911736249923706
1.3907502889633179
1.314584493637085
1.215254545211792
1.362411618232727
1.4406509399414062
1.3367362022399902
1.385655164718628
1.2515802383422852
1.434499979019165
1.3589081764221191
1.27825927734375
1.2937852144241333
1.3125730752944946
1.4093812704086304
1.36957848072052
1.3851569890975952
1.4693363904953003
1.3721611499786377
1.3601415157318115
1.4439010620117188
1.4059547185897827
1.437164545059204
1.4597303867340088
1.3916999101638794
1.321157693862915
1.2864619493484497
1.435498833656311
1.3411381244659424
1.412366509437561
1.3642178773880005
1.3403377532958984
1.4229456186294556
1.3084750175476074
1.403707504272461
1.3381253480911255
1.3436200618743896
1.4698412418365479
1.4697340726852417
1.2954639196395874
1.4628549814224243
1.4932360649108887
1.4351962804794312
1.2353951930999756
1.2964693307876587
1.409433126449585
1.3123388290405273
1.4106436967849731
1.4044522047042847
1.403690218925476
1.3133639097213745
1.3181356191635132
1.2845593690872192
1.3834753036499023
1.3593511581420898
1.3895387649536133
1.3549928665161133
1.3776065111160278
1.4812718629837036
1.4220311641693115
1.3896830081939697
1.3957562446594238
1.3700097799301147
1.3440845012664795
1.4062917232513428
1.2595958709716797
1.331288456916809
1.4348303079605103
1.3959342241287231
1.3926118612289429
1.3719968795776367
1.3472915887832642
1.4321510791778564
1.3929266929626465
1.4568454027175903
1.3968030214309692
1.5001507997512817
1.3741412162780762
1.3547487258911133
1.4479821920394897
1.4026877880096436
1.3773963451385498
1.439947485923767
1.3564633131027222
1.364423155784607
1.429261565208435
1.4280306100845337
1.3507812023162842
1.3880811929702759
1.4248303174972534
1.4504847526550293
1.4121865034103394
1.394900918006897
1.351263165473938
1.4284396171569824
1.4094572067260742
1.4984380006790161
1.4090310335159302
1.381720781326294
1.4118903875350952
1.3553780317306519
1.3657366037368774
1.3154070377349854
1.351603388786316
1.4205083847045898
1.3798651695251465
1.3348335027694702
1.3461709022521973
1.3645919561386108
1.393033504486084
1.5489717721939087
1.4438940286636353
1.3628121614456177
1.3905631303787231
1.385887861251831
1.4191135168075562
1.3458056449890137
1.3047537803649902
1.4306957721710205
1.4650319814682007
1.3903652429580688
1.4052397012710571
1.4007490873336792
1.3695873022079468
1.3261590003967285
1.3250243663787842
1.4488362073898315
1.3383880853652954
1.473523736000061
1.3318520784378052
1.4042357206344604
1.4424622058868408
1.331014633178711
1.498197078704834
1.3303773403167725
1.3843475580215454
1.3969956636428833
1.3605554103851318
1.2867485284805298
1.3707772493362427
1.4174717664718628
1.3859273195266724
1.3708659410476685
1.4334216117858887
1.3654156923294067
1.392451524734497
1.3123573064804077
1.3716267347335815
1.3889338970184326
1.3701759576797485
1.3994022607803345
1.387096881866455
1.3706016540527344
1.4558770656585693
1.2607561349868774
1.3446698188781738
1.326913833618164
1.3554381132125854
1.3881794214248657
1.3543184995651245
1.4113178253173828
1.383135437965393
1.3752492666244507
1.3670567274093628
1.3490796089172363
1.3961271047592163
1.3453090190887451
1.4098666906356812
1.308915376663208
1.376524567604065
1.3905161619186401
1.4204941987991333
1.387011170387268
1.4495353698730469
1.5588499307632446
1.367784857749939
1.4038455486297607
1.3662885427474976
1.3114928007125854
1.4286476373672485
1.3950576782226562
1.3858649730682373
1.392783761024475
1.4006236791610718
1.3124762773513794
1.3680768013000488
1.3681448698043823
1.3812711238861084
1.3265736103057861
1.386720061302185
1.3718246221542358
1.425140619277954
1.4328618049621582
1.3895262479782104
1.3727420568466187
1.3951504230499268
1.404615044593811
1.3859508037567139
1.4587855339050293
1.3719475269317627
1.3323429822921753
1.326125979423523
1.356082558631897
1.3920063972473145
1.4107460975646973
1.3759337663650513
1.3871562480926514
1.422508716583252
1.4055969715118408
1.3095242977142334
1.39280104637146
1.4800782203674316
1.3568658828735352
1.4467785358428955
1.3775839805603027
1.3638713359832764
1.3016886711120605
1.2509037256240845
1.3963943719863892
1.4424923658370972
1.3437888622283936
1.400984525680542
1.3899798393249512
1.3349944353103638
1.3991934061050415
1.3230594396591187
1.4698058366775513
1.3749598264694214
1.4405622482299805
1.4467607736587524
1.380828857421875
1.412754774093628
1.4401934146881104
1.2286789417266846
1.4332681894302368
1.3499245643615723
1.337942361831665
1.3064460754394531
1.2064032554626465
1.3572314977645874
1.4193224906921387
1.396801233291626
1.4378607273101807
1.3957140445709229
1.4128971099853516
1.3796218633651733
1.2774505615234375
1.408583164215088
1.4131594896316528
1.3801642656326294
1.3736776113510132
1.4019297361373901
1.245611310005188
1.2258321046829224
1.3453160524368286
1.4312224388122559
1.3279420137405396
1.3674033880233765
1.4316915273666382
1.291382074356079
1.414556622505188
1.3932726383209229
1.389777421951294
1.413469910621643
1.3822877407073975
1.3833059072494507
1.4440820217132568
1.364734172821045
1.2707208395004272
1.4032738208770752
1.389386773109436
1.3729499578475952
1.3497494459152222
1.3877477645874023
1.396002173423767
1.4622766971588135
1.4159845113754272
1.440193772315979
1.3011384010314941
1.1957437992095947
1.471079707145691
1.491692066192627
1.4146534204483032
1.3273379802703857
1.447928547859192
1.3968167304992676
1.338544249534607
1.3793641328811646
1.2358132600784302
1.474371075630188
1.3254609107971191
1.3777936697006226
1.366281509399414
1.4462699890136719
1.3525151014328003
1.3785951137542725
1.3713282346725464
1.4388232231140137
1.4100011587142944
1.4341541528701782
1.4036387205123901
1.2916831970214844
1.354610800743103
1.3274732828140259
1.1526870727539062
1.322310209274292
1.4651304483413696
1.3305259943008423
1.328231930732727
1.4605556726455688
1.4697189331054688
1.3739327192306519
1.399614691734314
1.435861349105835
1.2883787155151367
1.3916611671447754
1.3963059186935425
1.4181567430496216
1.417747139930725
1.3991044759750366
1.4514552354812622
1.1881065368652344
1.3484679460525513
1.386887788772583
1.2548177242279053
1.4151216745376587
1.222577452659607
1.2628719806671143
1.39900541305542
1.2828257083892822
1.374327301979065
1.3659024238586426
1.4245491027832031
1.3498116731643677
1.3954544067382812
1.3597373962402344
1.3674476146697998
1.3343783617019653
1.3756041526794434
1.4010107517242432
1.312445044517517
1.4700077772140503
1.3598862886428833
1.3397548198699951
1.3351002931594849
1.4097678661346436
1.2519731521606445
1.368857979774475
1.430051326751709
1.411921739578247
1.3502516746520996
1.412764072418213
1.390374779701233
1.3924981355667114
1.263528823852539
1.3737915754318237
1.3873257637023926
1.3293946981430054
1.3980138301849365
1.4219536781311035
1.370612382888794
1.469879150390625
1.399857521057129
1.1809343099594116
1.173903226852417
1.2543011903762817
1.4332737922668457
1.4425774812698364
1.3994057178497314
1.20127272605896
1.28338623046875
1.3912532329559326
1.3118765354156494
1.3570293188095093
1.3778923749923706
1.4095486402511597
1.3960027694702148
1.2789875268936157
1.4008748531341553
1.3195430040359497
1.4060012102127075
1.4365285634994507
1.3890239000320435
1.44895339012146
1.4515876770019531
1.45274817943573
1.4080452919006348
1.3419289588928223
1.4297000169754028
1.4003907442092896
1.440353512763977
1.3292052745819092
1.429508924484253
1.311079978942871
1.303331971168518
1.3030731678009033
1.2535572052001953
1.472216010093689
1.4289036989212036
1.4657258987426758
1.3833191394805908
1.4131598472595215
1.4050745964050293
1.4108079671859741
1.4047770500183105
1.4279139041900635
1.4014348983764648
1.3852286338806152
1.3679323196411133
1.3835738897323608
1.2491286993026733
1.415403962135315
1.2493723630905151
1.170883059501648
1.4551979303359985
1.314712405204773
1.43361496925354
1.455723524093628
1.4146227836608887
1.369925618171692
1.3859014511108398
1.2352941036224365
1.3022414445877075
1.3702502250671387
1.5138537883758545
1.2865709066390991
1.2842962741851807
1.429297685623169
1.3192224502563477
1.3801380395889282
1.4007258415222168
1.2682020664215088
1.21946382522583
1.482427954673767
1.4155685901641846
1.4716590642929077
1.4058761596679688
1.436993956565857
1.4752767086029053
1.2193803787231445
1.193953275680542
1.350753664970398
1.4226173162460327
1.4291787147521973
1.4399610757827759
1.3849706649780273
1.3765878677368164
1.2514641284942627
1.3646674156188965
1.4274144172668457
1.4346855878829956
1.3017785549163818
1.3920003175735474
1.3329206705093384
1.4083882570266724
1.4398375749588013
1.3149709701538086
1.41498601436615
1.3930166959762573
1.4093023538589478
1.2666287422180176
1.3655624389648438
1.4062892198562622
1.4434561729431152
1.1675560474395752
1.428101658821106
1.3990460634231567
1.362432837486267
1.4168448448181152
1.42372465133667
1.3695687055587769
1.363688349723816
1.3199357986450195
1.3651905059814453
1.266241192817688
1.3077391386032104
1.3616238832473755
1.306200623512268
1.2681598663330078
1.4178909063339233
1.4184380769729614
1.2712371349334717
1.4230189323425293
1.3021398782730103
1.1812310218811035
1.3822004795074463
1.3920625448226929
1.4033195972442627
1.3751739263534546
1.465996265411377
1.4564299583435059
1.4885995388031006
1.421768069267273
1.3810557126998901
1.362592339515686
1.3475077152252197
1.3793039321899414
1.3891704082489014
1.3738685846328735
1.3277322053909302
1.3270634412765503
1.407814383506775
1.226439118385315
1.3147443532943726
1.4407544136047363
1.3889225721359253
1.367479681968689
1.2451924085617065
1.4010926485061646
1.384087085723877
1.3846286535263062
1.504676342010498
1.4213050603866577
1.389484167098999
1.2526977062225342
1.2109724283218384
1.3097864389419556
1.3602238893508911
1.2829935550689697
1.2901082038879395
1.414434552192688
1.4049315452575684
1.365263819694519
1.4071253538131714
1.3378217220306396
1.3221845626831055
1.312794804573059
1.4499183893203735
1.4587172269821167
1.3903099298477173
1.4324676990509033
1.3893799781799316
1.2633614540100098
1.4661589860916138
1.432577133178711
1.3580901622772217
1.4252909421920776
1.3802003860473633
1.5112202167510986
1.3885761499404907
1.3652880191802979
1.3756564855575562
1.3636759519577026
1.402026653289795
1.3404783010482788
1.3635920286178589
1.3818920850753784
1.4491641521453857
1.4148366451263428
1.409166932106018
1.366594672203064
1.4399574995040894
1.2767994403839111
1.3846203088760376
1.302944540977478
1.446008563041687
1.3982741832733154
1.4163142442703247
1.2851762771606445
1.3307098150253296
1.4479562044143677
1.2788875102996826
1.3837705850601196
1.3807530403137207
1.3709977865219116
1.3881628513336182
1.4196876287460327
1.2417980432510376
1.2801222801208496
1.4073259830474854
1.3035483360290527
1.2243520021438599
1.4167097806930542
1.4123023748397827
1.4756191968917847
1.4780865907669067
1.3720563650131226
1.4416451454162598
1.3782216310501099
1.4105931520462036
1.4429501295089722
1.3705843687057495
1.356237530708313
1.3266733884811401
1.337402582168579
1.3406424522399902
1.325508952140808
1.3059210777282715
1.4043840169906616
1.4399361610412598
1.4303734302520752
1.477900505065918
1.4449115991592407
1.3806648254394531
1.4006071090698242
1.2889313697814941
1.4447509050369263
1.4049561023712158
1.388883352279663
1.3971798419952393
1.4391279220581055
1.4130162000656128
1.3209826946258545
1.2991923093795776
1.348192811012268
1.3969595432281494
1.401565432548523
1.5107003450393677
1.2787264585494995
1.2874832153320312
1.25255286693573
1.3683432340621948
1.4354968070983887
1.391003131866455
1.4821319580078125
1.3888806104660034
1.332453727722168
1.403281807899475
1.4407374858856201
1.4055076837539673
1.3931633234024048
1.4248753786087036
1.3609492778778076
1.313045859336853
1.3690327405929565
1.3123750686645508
1.3785686492919922
1.3582242727279663
1.4508825540542603
1.3659090995788574
1.4628783464431763
1.3941757678985596
1.310805320739746
1.370102047920227
1.3520859479904175
1.3940813541412354
1.3559526205062866
1.4790884256362915
1.332961082458496
1.323374629020691
1.31088387966156
1.4329689741134644
1.4055674076080322
1.3413798809051514
1.295130968093872
1.4189834594726562
1.3067059516906738
1.4192596673965454
1.3747520446777344
1.3342297077178955
1.3820167779922485
1.3185844421386719
1.3577690124511719
1.4378108978271484
1.2254178524017334
1.402624487876892
1.3349828720092773
1.3720660209655762
1.4318379163742065
1.4306226968765259
1.2571660280227661
1.3285716772079468
1.403007984161377
1.3553071022033691
1.4381358623504639
1.2267181873321533
1.28717041015625
1.3987888097763062
1.3433902263641357
1.4074456691741943
1.3948073387145996
1.3761144876480103
1.412559986114502
1.3089133501052856
1.352639079093933
1.351529836654663
1.4327439069747925
1.3997306823730469
1.296736717224121
1.419679880142212
1.405430793762207
1.3061496019363403
1.4077568054199219
1.297629952430725
1.3606853485107422
1.418328881263733
1.318764567375183
1.427489995956421
1.4159069061279297
1.3996349573135376
1.383966326713562
1.4799113273620605
1.4187003374099731
1.4356192350387573
1.4847596883773804
1.4238474369049072
1.406928300857544
1.404909372329712
1.4440518617630005
1.4532012939453125
1.3296972513198853
1.3941044807434082
1.2876909971237183
1.3403550386428833
1.3206039667129517
1.4840445518493652
1.3699370622634888
1.400727391242981
1.2612097263336182
1.4325480461120605
1.3479739427566528
1.2981373071670532
1.3795552253723145
1.3043739795684814
1.2958952188491821
1.3558881282806396
1.4303675889968872
1.3330613374710083
1.310916543006897
1.4451665878295898
1.4161133766174316
1.47225821018219
1.3847612142562866
1.406222939491272
1.459251046180725
1.4497077465057373
1.369205355644226
1.425715684890747
1.3751542568206787
1.4105104207992554
1.4773701429367065
1.366796612739563
1.367713212966919
1.0899982452392578
1.190285325050354
1.4642382860183716
1.3354493379592896
1.4926362037658691
1.3545323610305786
1.4243690967559814
1.377207636833191
1.422742247581482
1.3190410137176514
1.4116355180740356
1.3670142889022827
1.4009959697723389
1.4160284996032715
1.322408676147461
1.3824741840362549
1.376666784286499
1.4246883392333984
1.3873000144958496
1.2862149477005005
1.3397767543792725
1.4062432050704956
1.4101299047470093
1.3489593267440796
1.3463891744613647
1.4092917442321777
1.3988486528396606
1.4346189498901367
1.390221357345581
1.4079984426498413
1.4040054082870483
1.3881264925003052
1.2950334548950195
1.4611533880233765
1.3832061290740967
1.4360487461090088
1.358432650566101
1.3974462747573853
1.324436902999878
1.4058244228363037
1.3673430681228638
1.4206976890563965
1.4363348484039307
1.3206987380981445
1.4806482791900635
1.42185378074646
1.3884048461914062
1.3220349550247192
1.3812474012374878
1.4516987800598145
1.3513926267623901
1.3219959735870361
1.348000168800354
1.4144871234893799
1.3693251609802246
1.367645263671875
1.371498465538025
1.4211907386779785
1.410516619682312
1.3307126760482788
1.4437671899795532
1.4184907674789429
1.351667881011963
1.404854416847229
1.3126835823059082
1.4559950828552246
1.1550195217132568
1.4897105693817139
1.3322265148162842
1.3896907567977905
1.42668879032135
1.3530429601669312
1.3946411609649658
1.3734201192855835
1.3692129850387573
1.513979434967041
1.429484486579895
1.393366813659668
1.3191012144088745
1.4041268825531006
1.3573461771011353
1.2838060855865479
1.2214361429214478
1.3756847381591797
1.4329338073730469
1.4132248163223267
1.310727596282959
1.4145671129226685
1.3472501039505005
1.382707953453064
1.3785773515701294
1.3722018003463745
1.4485936164855957
1.4468140602111816
1.3706085681915283
1.383001685142517
1.3994390964508057
1.3566501140594482
1.347032904624939
1.4481290578842163
1.3392765522003174
1.3872976303100586
1.4089162349700928
1.363806128501892
1.4266918897628784
1.4488004446029663
1.3476132154464722
1.401928424835205
1.246059775352478
1.3448519706726074
1.2315154075622559
1.3761650323867798
1.3691834211349487
1.4336609840393066
1.2892881631851196
1.2762765884399414
1.3625866174697876
1.3924283981323242
1.3780685663223267
1.3478387594223022
1.4073798656463623
1.3084204196929932
1.4737614393234253
1.3830504417419434
1.461526870727539
1.3433469533920288
1.3731088638305664
1.4691588878631592
1.3150155544281006
1.401435136795044
1.2888566255569458
1.342391848564148
1.3458172082901
1.452513337135315
1.421656608581543
1.404547095298767
1.3478244543075562
1.3872007131576538
1.3870043754577637
1.4303184747695923
1.343968152999878
1.444818139076233
1.3766882419586182
1.3991080522537231
1.4272565841674805
1.3995516300201416
1.4121134281158447
1.4687787294387817
1.3862719535827637
1.3117793798446655
1.3485260009765625
1.371468186378479
1.3089697360992432
1.3235527276992798
1.3639615774154663
1.3957306146621704
1.4170111417770386
1.3616336584091187
1.3902250528335571
1.3756784200668335
1.4340380430221558
1.390842318534851
1.4270120859146118
1.410361886024475
1.4086216688156128
1.3812552690505981
1.409021258354187
1.3619447946548462
1.3715602159500122
1.496326208114624
1.364243745803833
1.4130526781082153
1.3785805702209473
1.451559066772461
1.4874616861343384
1.3727903366088867
1.4099324941635132
1.339719533920288
1.4410793781280518
1.4455043077468872
1.4259933233261108
1.397589921951294
1.4030265808105469
1.502161979675293
1.410415530204773
1.405138611793518
1.418346881866455
1.4060567617416382
1.3552684783935547
1.5184268951416016
1.373388409614563
1.5109878778457642
1.3962578773498535
1.3954135179519653
1.3764346837997437
1.4247980117797852
1.4304944276809692
1.3420814275741577
1.3735431432724
1.383333444595337
1.3284279108047485
1.3075369596481323
1.3727420568466187
1.426850438117981
1.4332976341247559
1.3779313564300537
1.3720942735671997
1.4154659509658813
1.3791873455047607
1.3964167833328247
1.385686993598938
1.4066097736358643
1.326583743095398
1.3609219789505005
1.3364897966384888
1.3889195919036865
1.4492963552474976
1.4494425058364868
1.2553133964538574
1.3877270221710205
1.3709371089935303
1.4034680128097534
1.462023138999939
1.3038790225982666
1.3543227910995483
1.4612566232681274
1.4997026920318604
1.3523324728012085
1.4210453033447266
1.4126585721969604
1.4103789329528809
1.4154378175735474
1.3128372430801392
1.3728615045547485
1.4146595001220703
1.404301404953003
1.3453855514526367
1.4514883756637573
1.3840031623840332
1.3844943046569824
1.419355869293213
1.3475295305252075
1.4213123321533203
1.4234269857406616
1.3913631439208984
1.370632529258728
1.457195520401001
1.439935326576233
1.463376522064209
1.4148269891738892
1.355497121810913
1.2824002504348755
1.436477541923523
1.4418448209762573
1.3451284170150757
1.3533271551132202
1.4340720176696777
1.3792600631713867
1.3747673034667969
1.4050402641296387
1.4071377515792847
1.3610546588897705
1.3573806285858154
1.3881726264953613
1.4126412868499756
1.4171494245529175
1.3147094249725342
1.371959924697876
1.351038932800293
1.3600692749023438
1.4783750772476196
1.3699631690979004
1.4872612953186035
1.3921318054199219
1.39346444606781
1.413182258605957
1.4188393354415894
1.450100302696228
1.3473081588745117
1.3867005109786987
1.334457516670227
1.3702775239944458
1.370928406715393
1.3021910190582275
1.367997646331787
1.341518521308899
1.2512335777282715
1.2375720739364624
1.4030702114105225
1.3538579940795898
1.3724632263183594
1.3809871673583984
1.4090312719345093
1.361919641494751
1.4356071949005127
1.388777732849121
1.39302396774292
1.415205478668213
1.3375380039215088
1.3633296489715576
1.2596445083618164
1.453110694885254
1.4832552671432495
1.2520159482955933
1.3818726539611816
1.4038230180740356
1.3819174766540527
1.3617671728134155
1.3226662874221802
1.3750249147415161
1.4962124824523926
1.3973851203918457
1.492451786994934
1.3583738803863525
1.3495546579360962
1.382387399673462
1.4812562465667725
1.3389054536819458
1.3493714332580566
1.4245049953460693
1.3380224704742432
1.3928335905075073
1.4090627431869507
1.3487695455551147
1.34551203250885
1.464394450187683
1.4381135702133179
1.3705276250839233
1.3580578565597534
1.3570972681045532
1.3655760288238525
1.3898719549179077
1.3158282041549683
1.3662996292114258
1.2400285005569458
1.4132730960845947
1.4151612520217896
1.4030566215515137
1.4667975902557373
1.2359576225280762
1.3716810941696167
1.3734389543533325
1.406038761138916
1.4101743698120117
1.4047837257385254
1.280102252960205
1.335806965827942
1.385141372680664
1.4391299486160278
1.4032213687896729
1.402655839920044
1.394798755645752
1.3304520845413208
1.3511958122253418
1.3732696771621704
1.2381937503814697
1.3452788591384888
1.347311019897461
1.3459500074386597
1.3567476272583008
1.4468412399291992
1.366089940071106
1.4031480550765991
1.3943016529083252
1.413148045539856
1.416029453277588
1.421231746673584
1.3898793458938599
1.281514286994934
1.3697596788406372
1.4097062349319458
1.3809784650802612
1.3091487884521484
1.387500524520874
1.4163811206817627
1.4398760795593262
1.4304226636886597
1.3873783349990845
1.4340368509292603
1.4425907135009766
1.4330782890319824
1.3718924522399902
1.4812051057815552
1.405649185180664
1.4222757816314697
1.3956210613250732
1.5067130327224731
1.36520516872406
1.3692829608917236
1.4275286197662354
1.3391445875167847
1.2708430290222168
1.2813656330108643
1.38356351852417
1.3763279914855957
1.317657232284546
1.4002935886383057
1.409151554107666
1.4980332851409912
1.3946861028671265
1.3170990943908691
1.4094229936599731
1.4477509260177612
1.3531843423843384
1.333565354347229
1.2060011625289917
1.3772305250167847
1.349143147468567
1.345715045928955
1.4529749155044556
1.4068340063095093
1.3570858240127563
1.4161510467529297
1.3649967908859253
1.3111473321914673
1.3687505722045898
1.4591995477676392
1.4715996980667114
1.1879013776779175
1.3846832513809204
1.2748359441757202
1.4179377555847168
1.4305601119995117
1.381905436515808
1.3758729696273804
1.440930724143982
1.3980841636657715
1.403137445449829
1.3947736024856567
1.3366609811782837
1.2986774444580078
1.3593204021453857
1.3910295963287354
1.4457100629806519
1.3122225999832153
1.378605842590332
1.382226586341858
1.3463149070739746
1.4393514394760132
1.3442155122756958
1.372480034828186
1.4334661960601807
1.3473823070526123
1.4752469062805176
1.4610059261322021
1.3338717222213745
1.3856232166290283
1.4622206687927246
1.3871700763702393
1.3319646120071411
1.3907434940338135
1.3966881036758423
1.5172876119613647
1.4123915433883667
1.3346792459487915
1.3825352191925049
1.3881373405456543
1.249932885169983
1.4011261463165283
1.3869948387145996
1.3994877338409424
1.4397263526916504
1.387525200843811
1.3392175436019897
1.3897264003753662
1.3469988107681274
1.4442813396453857
1.479029655456543
1.3527859449386597
1.3568602800369263
1.2420729398727417
1.3904749155044556
1.383783221244812
1.433387041091919
1.3898892402648926
1.3482664823532104
1.360823154449463
1.3853495121002197
1.3246599435806274
1.3354506492614746
1.4280050992965698
1.3750958442687988
1.2781739234924316
1.3603662252426147
1.4433025121688843
1.423189640045166
1.4734888076782227
1.4926124811172485
1.2926851511001587
1.2681527137756348
1.374116063117981
1.4659456014633179
1.3251949548721313
1.3416283130645752
1.3202797174453735
1.3973989486694336
1.4006115198135376
1.3551243543624878
1.3827160596847534
1.2989561557769775
1.3948450088500977
1.3239519596099854
1.2528502941131592
1.3449106216430664
1.4184579849243164
1.4381797313690186
1.3466391563415527
1.3622323274612427
1.3831431865692139
1.3671237230300903
1.4128658771514893
1.3936257362365723
1.39949369430542
1.3691070079803467
1.4994664192199707
1.3412326574325562
1.4685883522033691
1.3619548082351685
1.3719778060913086
1.3936009407043457
1.423022747039795
1.352901577949524
1.363525629043579
1.3054922819137573
1.387099266052246
1.238472580909729
1.4173201322555542
1.4174158573150635
1.4448621273040771
1.309875726699829
1.3524476289749146
1.4138082265853882
1.4177602529525757
1.4623600244522095
1.4097166061401367
1.383535385131836
1.4313547611236572
1.4343940019607544
1.4353078603744507
1.3891501426696777
1.3516125679016113
1.4271177053451538
1.390769124031067
1.4617408514022827
1.2866401672363281
1.3585487604141235
1.4620894193649292
1.3215515613555908
1.403102159500122
1.3810784816741943
1.416037678718567
1.325644612312317
1.340082049369812
1.3298702239990234
1.4328209161758423
1.4022183418273926
1.3475545644760132
1.357282280921936
1.3738867044448853
1.3267993927001953
1.3693246841430664
1.3244487047195435
1.2614333629608154
1.3852460384368896
1.3886682987213135
1.388235330581665
1.3922497034072876
1.380573034286499
1.4237312078475952
1.4080487489700317
1.3725247383117676
1.3998692035675049
1.4314725399017334
1.2672024965286255
1.2909690141677856
1.4056631326675415
1.4108703136444092
1.3029439449310303
1.3896522521972656
1.4075453281402588
1.4231231212615967
1.4069575071334839
1.3760045766830444
1.3611843585968018
1.3435651063919067
1.3148386478424072
1.438020944595337
1.4070934057235718
1.3919893503189087
1.3569890260696411
1.3572423458099365
1.3840045928955078
1.3387221097946167
1.4574968814849854
1.3596807718276978
1.4173003435134888
1.365807056427002
1.4515293836593628
1.450623869895935
1.3216183185577393
1.4136205911636353
1.4119826555252075
1.3916338682174683
1.345920205116272
1.355021595954895
1.3926866054534912
1.3264641761779785
1.3397738933563232
1.3458094596862793
1.2754607200622559
1.368840217590332
1.3551390171051025
1.3551206588745117
1.3561867475509644
1.4627145528793335
1.4145450592041016
1.452415108680725
1.3431810140609741
1.2854303121566772
1.3180738687515259
1.333885908126831
1.313804030418396
1.3139851093292236
1.3063838481903076
1.43946373462677
1.3500896692276
1.3246783018112183
1.3391269445419312
1.3719732761383057
1.3224729299545288
1.4573479890823364
1.3413141965866089
1.3476208448410034
1.5170373916625977
1.4068845510482788
1.2356560230255127
1.408850908279419
1.288563847541809
1.3298863172531128
1.3072381019592285
1.4243249893188477
1.3139821290969849
1.3893609046936035
1.498064398765564
1.349869966506958
1.275465965270996
1.4324091672897339
1.4820561408996582
1.5274995565414429
1.3798880577087402
1.3088122606277466
1.375755786895752
1.288568377494812
1.415016770362854
1.3445392847061157
1.3587312698364258
1.346025824546814
1.517244815826416
1.246990442276001
1.258359670639038
1.3978917598724365
1.3053398132324219
1.332485556602478
1.3491554260253906
1.274261474609375
1.3751883506774902
1.3478264808654785
1.405644416809082
1.4051302671432495
1.3923050165176392
1.3701738119125366
1.3561968803405762
1.3653253316879272
1.3221144676208496
1.4670296907424927
1.3844293355941772
1.4524978399276733
1.307788610458374
1.3636213541030884
1.4017210006713867
1.256380319595337
1.341566801071167
1.4780683517456055
1.4344886541366577
1.4129650592803955
1.3905595541000366
1.4242233037948608
1.3233733177185059
1.3659461736679077
1.3559287786483765
1.3734549283981323
1.3900569677352905
1.3607194423675537
1.493992567062378
1.3383384943008423
1.3000118732452393
1.350311279296875
1.355337142944336
1.3583272695541382
1.4200125932693481
1.2821896076202393
1.418615698814392
1.394449234008789
1.3543113470077515
1.358046293258667
1.3722323179244995
1.425873875617981
1.2849111557006836
1.3972781896591187
1.205222725868225
1.3667676448822021
1.4067524671554565
1.3622697591781616
1.220176100730896
1.3773975372314453
1.3637707233428955
1.392419457435608
1.395469069480896
1.4111571311950684
1.3707040548324585
1.3478792905807495
1.3895255327224731
1.4045255184173584
1.4083744287490845
1.3868948221206665
1.3743808269500732
1.4418052434921265
1.3460700511932373
1.3979299068450928
1.329923152923584
1.4933377504348755
1.3845610618591309
1.4019829034805298
1.3287354707717896
1.4256806373596191
1.3094768524169922
1.3969650268554688
1.4162172079086304
1.3377376794815063
1.2636038064956665
1.359147548675537
1.3476793766021729
1.2971872091293335
1.2717187404632568
1.4052011966705322
1.38978111743927
1.2965748310089111
1.4779373407363892
1.4595143795013428
1.3543909788131714
1.3370763063430786
1.4505335092544556
1.275093674659729
1.2670037746429443
1.3413480520248413
1.381639838218689
1.3154575824737549
1.387635350227356
1.3688074350357056
1.4007943868637085
1.37529718875885
1.4062222242355347
1.3455772399902344
1.3203926086425781
1.4833662509918213
1.3876495361328125
1.3025702238082886
1.3616822957992554
1.2764478921890259
1.4013079404830933
1.4951573610305786
1.4448996782302856
1.3527110815048218
1.4302852153778076
1.3545317649841309
1.468912124633789
1.3261228799819946
1.4074193239212036
1.4205900430679321
1.3884861469268799
1.4112741947174072
1.4407742023468018
1.2455589771270752
1.3813124895095825
1.4115954637527466
1.335097074508667
1.3593353033065796
1.3096868991851807
1.4419499635696411
1.3693857192993164
1.3895443677902222
1.4397844076156616
1.3443942070007324
1.4714182615280151
1.370609164237976
1.3576573133468628
1.4257240295410156
1.391674280166626
1.4039032459259033
1.4600074291229248
1.2516614198684692
1.4000827074050903
1.3625988960266113
1.2704514265060425
1.379592776298523
1.3537942171096802
1.33501136302948
1.306185007095337
1.4389082193374634
1.4129536151885986
1.4223390817642212
1.3125313520431519
1.464629888534546
1.4025310277938843
1.3442668914794922
1.2013671398162842
1.3597904443740845
1.3700573444366455
1.3422881364822388
1.3733412027359009
1.46540105342865
1.3482022285461426
1.402243733406067
1.373813509941101
1.3739057779312134
1.4167917966842651
1.2997233867645264
1.316948652267456
1.3586466312408447
1.368360161781311
1.4058949947357178
1.3863608837127686
1.4447381496429443
1.3231353759765625
1.3832942247390747
1.4174764156341553
1.4180632829666138
1.3070242404937744
1.4175688028335571
1.3809956312179565
1.4141826629638672
1.4672863483428955
1.4162863492965698
1.388371229171753
1.3502634763717651
1.379245400428772
1.3612377643585205
1.3027570247650146
1.4320509433746338
1.3855233192443848
1.4229238033294678
1.418184518814087
1.4484249353408813
1.3586913347244263
1.4038488864898682
1.3539400100708008
1.420969843864441
1.3918379545211792
1.3666597604751587
1.4113340377807617
1.3268864154815674
1.3973532915115356
1.4801702499389648
1.2516824007034302
1.4515005350112915
1.466559886932373
1.366594672203064
1.3807481527328491
1.286313772201538
1.318251371383667
1.3573511838912964
1.45669686794281
1.3120602369308472
1.3584717512130737
1.4340134859085083
1.4173831939697266
1.348634958267212
1.3550314903259277
1.2681515216827393
1.3977888822555542
1.45070219039917
1.4447782039642334
1.4169586896896362
1.3377940654754639
1.301512598991394
1.3173284530639648
1.3188042640686035
1.3375626802444458
1.3428268432617188
1.4036588668823242
1.3950048685073853
1.4508790969848633
1.3540621995925903
1.42531418800354
1.39152991771698
1.4744303226470947
1.5046236515045166
1.306896686553955
1.3747831583023071
1.4282370805740356
1.4467763900756836
1.5136761665344238
1.460734486579895
1.3912007808685303
1.3359476327896118
1.4539884328842163
1.3649793863296509
1.3148740530014038
1.3139101266860962
1.4032572507858276
1.4036941528320312
1.4095232486724854
1.420026183128357
1.4368780851364136
1.3515563011169434
1.355267882347107
1.47622811794281
1.4468754529953003
1.1449213027954102
1.407375693321228
1.3728946447372437
1.4443422555923462
1.3749395608901978
1.4714964628219604
1.4365531206130981
1.4272842407226562
1.2769094705581665
1.4264390468597412
1.3095215559005737
1.4527714252471924
1.365919589996338
1.345456838607788
1.3746005296707153
1.3884698152542114
1.2982524633407593
1.3543182611465454
1.4227828979492188
1.3549449443817139
1.4173853397369385
1.467232584953308
1.3866854906082153
1.319080114364624
1.3546574115753174
1.3834153413772583
1.3399287462234497
1.3078995943069458
1.3950648307800293
1.2984075546264648
1.4999037981033325
1.3663426637649536
1.3889820575714111
1.3725833892822266
1.4622657299041748
1.4013943672180176
1.3950841426849365
1.367461919784546
1.3474621772766113
1.3440405130386353
1.3633909225463867
1.2783746719360352
1.4070155620574951
1.426501750946045
1.4794280529022217
1.3103504180908203
1.2839943170547485
1.404922366142273
1.3072704076766968
1.3994146585464478
1.372009038925171
1.382552981376648
1.5033994913101196
1.3252897262573242
1.453631043434143
1.4053304195404053
1.3751965761184692
1.2629120349884033
1.4049968719482422
1.3454887866973877
1.3937835693359375
1.3108190298080444
1.4238989353179932
1.386870265007019
1.4186843633651733
1.4047563076019287
1.4141981601715088
1.3169201612472534
1.37376070022583
1.3992761373519897
1.4078890085220337
1.4019492864608765
1.4802252054214478
1.4030416011810303
1.4116156101226807
1.4109153747558594
1.5066804885864258
1.4407203197479248
1.3111823797225952
1.4602303504943848
1.315638780593872
1.3930424451828003
1.300065279006958
1.4012798070907593
1.3353480100631714
1.4030799865722656
1.3823765516281128
1.3220720291137695
1.391047716140747
1.428946614265442
1.3359721899032593
1.2590049505233765
1.3826240301132202
1.4438676834106445
1.3540420532226562
1.30110764503479
1.3498493432998657
1.3918386697769165
1.3950546979904175
1.3556591272354126
1.3314636945724487
1.302760124206543
1.4431190490722656
1.3505585193634033
1.4568772315979004
1.3638381958007812
1.3172435760498047
1.265770435333252
1.3002713918685913
1.3838245868682861
1.274572730064392
1.343889594078064
1.3233672380447388
1.4329495429992676
1.25327467918396
1.37357759475708
1.406761884689331
1.300864577293396
1.3978182077407837
1.4178012609481812
1.4214270114898682
1.3403360843658447
1.4075214862823486
1.3868640661239624
1.3472193479537964
1.4370144605636597
1.246734619140625
1.4284729957580566
1.3235180377960205
1.461760401725769
1.4649791717529297
1.4531499147415161
1.4082978963851929
1.4043458700180054
1.3537977933883667
1.4234933853149414
1.388411045074463
1.358629822731018
1.3108689785003662
1.3134593963623047
1.4013968706130981
1.440191626548767
1.3643792867660522
1.4866348505020142
1.3888168334960938
1.3833632469177246
1.284105658531189
1.3762162923812866
1.3473106622695923
1.394308090209961
1.365261435508728
1.3614059686660767
1.3984925746917725
1.417746663093567
1.3969275951385498
1.3540807962417603
1.3138476610183716
1.3920069932937622
1.338576078414917
1.3906818628311157
1.4027512073516846
1.3349915742874146
1.1876850128173828
1.4202977418899536
1.3685986995697021
1.4189441204071045
1.4976149797439575
1.2677818536758423
1.39967942237854
1.4532740116119385
1.4537889957427979
1.3859286308288574
1.4622249603271484
1.3717741966247559
1.3863105773925781
1.44792640209198
1.3786264657974243
1.4236769676208496
1.4523496627807617
1.3813800811767578
1.3709880113601685
1.461556315422058
1.483634352684021
1.4102874994277954
1.396686315536499
1.3154971599578857
1.2564841508865356
1.5237393379211426
1.2962721586227417
1.360517978668213
1.3730357885360718
1.3311687707901
1.3387954235076904
1.4833028316497803
1.3824530839920044
1.4221248626708984
1.3548800945281982
1.480356216430664
1.4367363452911377
1.4134480953216553
1.2910284996032715
1.3042064905166626
1.3965702056884766
1.383035659790039
1.4271098375320435
1.3380439281463623
1.4297420978546143
1.3285884857177734
1.3879060745239258
1.4042195081710815
1.3841761350631714
1.372532844543457
1.3250144720077515
1.3907524347305298
1.3533005714416504
1.5368578433990479
1.3747801780700684
1.4834176301956177
1.2802132368087769
1.3874857425689697
1.413915991783142
1.3658738136291504
1.3209145069122314
1.2005274295806885
1.377514362335205
1.4755796194076538
1.296434760093689
1.2980984449386597
1.3670941591262817
1.4498087167739868
1.3414711952209473
1.3700634241104126
1.3139890432357788
1.2853423357009888
1.3386586904525757
1.374250888824463
1.4086188077926636
1.372178316116333
1.4495583772659302
1.414928913116455
1.2811405658721924
1.3657885789871216
1.486032247543335
1.370273470878601
1.3592991828918457
1.3653032779693604
1.3444715738296509
1.354136347770691
1.3477615118026733
1.3761372566223145
1.324903964996338
1.3456366062164307
1.3487000465393066
1.3876005411148071
1.4207972288131714
1.3599300384521484
1.225102424621582
1.3847085237503052
1.4075520038604736
1.4351277351379395
1.3893746137619019
1.2681552171707153
1.3849116563796997
1.4169590473175049
1.3829087018966675
1.2252004146575928
1.3418543338775635
1.2924748659133911
1.401993989944458
1.3981720209121704
1.4356646537780762
1.4196420907974243
1.352571725845337
1.4416093826293945
1.4141087532043457
1.4461069107055664
1.4214692115783691
1.330334186553955
1.2427442073822021
1.4733988046646118
1.2859545946121216
1.4231785535812378
1.400726556777954
1.2616432905197144
1.410071849822998
1.2854535579681396
1.3190242052078247
1.3254966735839844
1.3584089279174805
1.340254783630371
1.3624359369277954
1.4448901414871216
1.3451058864593506
1.410762906074524
1.3152412176132202
1.3919978141784668
1.3927398920059204
1.3593639135360718
1.3099403381347656
1.3795312643051147
1.3920793533325195
1.367737054824829
1.4023537635803223
1.374545693397522
1.3567391633987427
1.3906378746032715
1.2843523025512695
1.4031797647476196
1.430290937423706
1.3832627534866333
1.4218730926513672
1.4144411087036133
1.3678475618362427
1.395493745803833
1.3671274185180664
1.3505315780639648
1.2821389436721802
1.3697923421859741
1.4384268522262573
1.501169204711914
1.4215760231018066
1.3785483837127686
1.3482134342193604
1.4086235761642456
1.4457652568817139
1.2147045135498047
1.3565208911895752
1.295222282409668
1.3840394020080566
1.3747292757034302
1.3850520849227905
1.4146751165390015
1.3837300539016724
1.4191111326217651
1.4640100002288818
1.4344370365142822
1.3559437990188599
1.4116942882537842
1.4050376415252686
1.3751713037490845
1.421837568283081
1.390062689781189
1.420217514038086
1.4353432655334473
1.3860008716583252
1.3930132389068604
1.3530898094177246
1.3640100955963135
1.3148231506347656
1.3944566249847412
1.281009554862976
1.2257508039474487
1.4072744846343994
1.2857117652893066
1.3953449726104736
1.2739120721817017
1.3736850023269653
1.261643409729004
1.4186829328536987
1.5062284469604492
1.4350740909576416
1.3805667161941528
1.426241159439087
1.4255526065826416
1.4466241598129272
1.3796346187591553
1.3818377256393433
1.2444660663604736
1.3676563501358032
1.420946717262268
1.3666919469833374
1.3222426176071167
1.362636685371399
1.3917444944381714
1.3778597116470337
1.1344020366668701
1.3678001165390015
1.3245267868041992
1.432776689529419
1.4354935884475708
1.3678710460662842
1.3768310546875
1.3727777004241943
1.3603343963623047
1.4676015377044678
1.3712334632873535
1.3317484855651855
1.4053105115890503
1.3770437240600586
1.2686752080917358
1.4559423923492432
1.385288119316101
1.3985445499420166
1.422068476676941
1.1981050968170166
1.397782564163208
1.4440301656723022
1.351188063621521
1.3550407886505127
1.4115360975265503
1.2639778852462769
1.374625325202942
1.4215446710586548
1.3908135890960693
1.313360571861267
1.4295943975448608
1.379835844039917
1.4019161462783813
1.3366047143936157
1.341570496559143
1.3647631406784058
1.2940104007720947
1.3901280164718628
1.2953118085861206
1.444905161857605
1.3337641954421997
1.4486830234527588
1.281193733215332
1.2244211435317993
1.34511137008667
1.3047512769699097
1.30548095703125
1.3419137001037598
1.3164434432983398
1.3604587316513062
1.398152232170105
1.3227026462554932
1.437245488166809
1.2625324726104736
1.4386155605316162
1.4051765203475952
1.3850361108779907
1.4466264247894287
1.4134835004806519
1.3271509408950806
1.382253885269165
1.4409494400024414
1.3852505683898926
1.406894564628601
1.4405910968780518
1.3919891119003296
1.2402271032333374
1.3087842464447021
1.3835856914520264
1.333357810974121
1.4038792848587036
1.3508626222610474
1.2438112497329712
1.3536953926086426
1.371941328048706
1.375828742980957
1.3660739660263062
1.32268226146698
1.389095425605774
1.3932298421859741
1.3443652391433716
1.4117799997329712
1.2362452745437622
1.3618310689926147
1.4977189302444458
1.37361478805542
1.3230353593826294
1.3866617679595947
1.4348669052124023
1.3904916048049927
1.4235992431640625
1.3664424419403076
1.387702465057373
1.3213305473327637
1.384473443031311
1.32297682762146
1.3628960847854614
1.4257495403289795
1.335775375366211
1.4554574489593506
1.3392823934555054
1.353308081626892
1.4450095891952515
1.3387491703033447
1.264117956161499
1.3123135566711426
1.3723918199539185
1.3466769456863403
1.3507658243179321
1.3967372179031372
1.4170074462890625
1.403010606765747
1.523859977722168
1.3313398361206055
1.4405949115753174
1.3205775022506714
1.4003520011901855
1.3681433200836182
1.3750735521316528
1.3428497314453125
1.4150077104568481
1.3727563619613647
1.2828813791275024
1.3293298482894897
1.4558367729187012
1.3709012269973755
1.5055220127105713
1.346693992614746
1.305560827255249
1.3698160648345947
1.346615195274353
1.3145371675491333
1.395366907119751
1.3536481857299805
1.2896521091461182
1.2930324077606201
1.392333984375
1.3826149702072144
1.4370404481887817
1.3525744676589966
1.3664876222610474
1.365019679069519
1.3564852476119995
1.4176480770111084
1.4458885192871094
1.4077166318893433
1.3243274688720703
1.285058617591858
1.3595398664474487
1.3608375787734985
1.2908464670181274
1.4134173393249512
1.376624345779419
1.36579430103302
1.3623666763305664
1.325676679611206
1.4293642044067383
1.3944610357284546
1.481154203414917
1.262808084487915
1.3671278953552246
1.369539737701416
1.3419874906539917
1.4239221811294556
1.2185274362564087
1.4186278581619263
1.4078469276428223
1.4081708192825317
1.422439455986023
1.1042965650558472
1.4235272407531738
1.3531746864318848
1.3783843517303467
1.4075772762298584
1.2980724573135376
1.4133241176605225
1.3198562860488892
1.347213625907898
1.3288768529891968
1.415389060974121
1.411530613899231
1.4250441789627075
1.5253424644470215
1.4105970859527588
1.4131195545196533
1.3492354154586792
1.3868427276611328
1.464127540588379
1.3828494548797607
1.3945187330245972
1.4186995029449463
1.3723900318145752
1.360842227935791
1.3905569314956665
1.3207749128341675
1.3893582820892334
1.2850099802017212
1.3599075078964233
1.3469204902648926
1.2845849990844727
1.3344264030456543
1.4435793161392212
1.3826873302459717
1.3046393394470215
1.4050167798995972
1.3929542303085327
1.3661783933639526
1.3718937635421753
1.392287015914917
1.2669718265533447
1.4133998155593872
1.271897792816162
1.299333095550537
1.3038827180862427
1.3812822103500366
1.4069323539733887
1.3005372285842896
1.4343435764312744
1.3055531978607178
1.4687598943710327
1.2698765993118286
1.3122138977050781
1.425349473953247
1.4010943174362183
1.412819743156433
1.3771257400512695
1.4787274599075317
1.4097087383270264
1.4183577299118042
1.4096592664718628
1.4002326726913452
1.1951059103012085
1.4410202503204346
1.4083857536315918
1.4114245176315308
1.263702392578125
1.0863285064697266
1.3884378671646118
1.3126486539840698
1.4346251487731934
1.3625327348709106
1.440712332725525
1.3804351091384888
1.4370391368865967
1.3186482191085815
1.3169869184494019
1.2508971691131592
1.3352359533309937
1.3017990589141846
1.4168550968170166
1.3976913690567017
1.3612370491027832
1.310628056526184
1.4893724918365479
1.41107976436615
1.4584540128707886
1.303431510925293
1.4507657289505005
1.41768217086792
1.1669363975524902
1.4003692865371704
1.344369888305664
1.2812765836715698
1.370487928390503
1.2527879476547241
1.4714959859848022
1.403791069984436
1.3198142051696777
1.4397861957550049
1.3452893495559692
1.399011254310608
1.223416805267334
1.2227609157562256
1.3934454917907715
1.2462412118911743
1.401332974433899
1.4559718370437622
1.2828470468521118
1.3225815296173096
1.4342643022537231
1.325116753578186
1.16789710521698
1.4215654134750366
1.339972734451294
1.1551332473754883
1.302871584892273
1.3319571018218994
1.4191527366638184
1.4166638851165771
1.4329301118850708
1.4389162063598633
1.354377031326294
1.3063799142837524
1.5023349523544312
1.3253931999206543
1.3618775606155396
1.3574947118759155
1.3530291318893433
1.4218435287475586
1.3623510599136353
1.411167860031128
1.397200584411621
1.3497573137283325
1.3998881578445435
1.3898593187332153
1.3476643562316895
1.4304441213607788
1.4241080284118652
1.409500002861023
1.4180915355682373
1.2582433223724365
1.2941068410873413
1.3486348390579224
1.365625023841858
1.443903923034668
1.2658940553665161
1.2198773622512817
1.3254958391189575
1.3436009883880615
1.3689866065979004
1.3702049255371094
1.3965600728988647
1.4287405014038086
1.4010013341903687
1.315309762954712
1.4083596467971802
1.447262167930603
1.4161748886108398
1.3922984600067139
1.4446625709533691
1.262279987335205
1.4283812046051025
1.2672092914581299
1.3200937509536743
1.4234412908554077
1.3226617574691772
1.2590980529785156
1.3762331008911133
1.395369529724121
1.3694723844528198
1.2972875833511353
1.3899861574172974
1.125868797302246
1.4237780570983887
1.379129409790039
1.4093756675720215
1.3545916080474854
1.403626561164856
1.2844277620315552
1.4251214265823364
1.3663967847824097
1.23231840133667
1.3515645265579224
1.4073927402496338
1.434288740158081
1.4400067329406738
1.4092167615890503
1.357755422592163
1.4134211540222168
1.4365978240966797
1.255099892616272
1.3738758563995361
1.4383599758148193
1.2282538414001465
1.3334052562713623
1.364235758781433
1.2620785236358643
1.4573930501937866
1.4335646629333496
1.3044155836105347
1.4154497385025024
1.4279652833938599
1.3290743827819824
1.3929014205932617
1.3865516185760498
1.3471463918685913
1.359580397605896
1.3870691061019897
1.180780291557312
1.3926453590393066
1.3903056383132935
1.3876947164535522
1.4493578672409058
1.4377195835113525
1.37184476852417
1.2956879138946533
1.3007497787475586
1.4201620817184448
1.383742332458496
1.3834949731826782
1.4617717266082764
1.315342903137207
1.3365272283554077
1.3691412210464478
1.410813808441162
1.4361096620559692
1.3182542324066162
1.2635763883590698
1.3225146532058716
1.4372532367706299
1.3016481399536133
1.338234305381775
1.4037201404571533
1.356958031654358
1.3409075736999512
1.3829964399337769
1.4094270467758179
1.336117148399353
1.3656761646270752
1.3673088550567627
1.3661242723464966
1.3882592916488647
1.2072278261184692
1.4051988124847412
1.322025179862976
1.3984673023223877
1.3517348766326904
1.1918925046920776
1.390936255455017
1.3535388708114624
1.409029245376587
1.3987388610839844
1.3542464971542358
1.4636671543121338
1.3689666986465454
1.337789535522461
1.3548985719680786
1.404550313949585
1.3746228218078613
1.491226077079773
1.2552833557128906
1.4022880792617798
1.3910636901855469
1.3795725107192993
1.4241825342178345
1.366644263267517
1.3476759195327759
1.40019953250885
1.4921172857284546
1.3969783782958984
1.4427310228347778
1.4047707319259644
1.4058879613876343
1.3383320569992065
1.3028761148452759
1.4052417278289795
1.2783410549163818
1.42268967628479
1.3778389692306519
1.3800392150878906
1.3966132402420044
1.258802056312561
1.2403367757797241
1.3944222927093506
1.1594785451889038
1.490403175354004
1.3213363885879517
1.2985154390335083
1.396174669265747
1.362689733505249
1.4390602111816406
1.4171385765075684
1.4367550611495972
1.4311515092849731
1.4938368797302246
1.3809462785720825
1.2724511623382568
1.4007399082183838
1.331358790397644
1.3958184719085693
1.451380729675293
1.3624142408370972
1.4031767845153809
1.4262484312057495
1.472237229347229
1.3593579530715942
1.3831357955932617
1.3621840476989746
1.420180320739746
1.3766244649887085
1.2817775011062622
1.4048303365707397
1.3654333353042603
1.431441307067871
1.4940857887268066
1.240950584411621
1.4985027313232422
1.454039216041565
1.2945047616958618
1.330714225769043
1.380407691001892
1.3669421672821045
1.3723007440567017
1.153105616569519
1.292075514793396
1.4309329986572266
1.1796543598175049
1.3029980659484863
1.4478909969329834
1.3543267250061035
1.2925543785095215
1.3524646759033203
1.3120640516281128
1.3155708312988281
1.4570612907409668
1.410697340965271
1.4001712799072266
1.4335757493972778
1.191088318824768
1.382228970527649
1.3336862325668335
1.4111517667770386
1.4680912494659424
1.355133056640625
1.4316176176071167
1.204306960105896
1.3351064920425415
1.4206328392028809
1.4161731004714966
1.3212798833847046
1.4239840507507324
1.3491960763931274
1.2401549816131592
1.4218409061431885
1.2876849174499512
1.2793010473251343
1.3824070692062378
1.2622063159942627
1.3158208131790161
1.340362310409546
1.4264165163040161
1.295249104499817
1.3590247631072998
1.3619298934936523
1.3066740036010742
1.404904842376709
1.4569311141967773
1.2119250297546387
1.3210147619247437
1.1320343017578125
1.3928005695343018
1.261540412902832
1.2608808279037476
1.3774057626724243
1.3233710527420044
1.3096766471862793
1.3207416534423828
1.2632191181182861
1.217209815979004
1.4677232503890991
1.2743827104568481
1.3604888916015625
1.1927143335342407
1.3876748085021973
1.314876914024353
1.403984785079956
1.3295072317123413
1.3869789838790894
1.2891995906829834
1.4090431928634644
1.3183820247650146
1.1403727531433105
1.3530161380767822
1.335453987121582
1.3356046676635742
1.3464393615722656
1.4436157941818237
1.4591678380966187
1.3238540887832642
1.3684941530227661
1.3875411748886108
1.415642261505127
1.4335532188415527
1.3548955917358398
1.4103361368179321
1.4238154888153076
1.3518046140670776
1.3728530406951904
1.413040041923523
1.3525619506835938
1.3083086013793945
1.1944178342819214
1.4644994735717773
1.3927007913589478
1.387609839439392
1.2046748399734497
1.4051727056503296
1.4380266666412354
1.4085999727249146
1.3774440288543701
1.1937772035598755
1.1562918424606323
1.326235055923462
1.4341541528701782
1.3871896266937256
1.3703887462615967
1.4300864934921265
1.3185625076293945
1.3530511856079102
1.3847750425338745
1.3629652261734009
1.421718716621399
1.3769880533218384
1.3323618173599243
1.352832555770874
1.3821356296539307
1.475715160369873
1.3362387418746948
1.2873966693878174
1.2998249530792236
1.3696659803390503
1.3900997638702393
1.3251454830169678
1.410911202430725
1.2890862226486206
1.3938086032867432
1.3210068941116333
1.157557725906372
1.4504601955413818
1.4076637029647827
1.378844141960144
1.3076393604278564
1.3784462213516235
1.1706292629241943
1.3185338973999023
1.2033042907714844
1.4062930345535278
1.3081073760986328
1.4730523824691772
1.3492134809494019
1.3092284202575684
1.3611572980880737
1.3459826707839966
1.3593928813934326
1.195773720741272
1.3010625839233398
1.5042777061462402
1.3851286172866821
1.4415556192398071
1.407935380935669
1.2981761693954468
1.3449827432632446
1.2011189460754395
1.3265999555587769
1.420136570930481
1.3751362562179565
1.3735219240188599
1.3961429595947266
1.4337351322174072
1.3785711526870728
1.3499689102172852
1.3476334810256958
1.2375768423080444
1.2994850873947144
1.4469447135925293
1.3675999641418457
1.1765198707580566
1.4010530710220337
1.4033273458480835
1.432700753211975
1.4226531982421875
1.3847602605819702
1.3909811973571777
1.383236050605774
1.308805227279663
1.431597352027893
1.3223398923873901
1.404631495475769
1.3306503295898438
1.1606982946395874
1.3724173307418823
1.4186931848526
1.3031095266342163
1.1954200267791748
1.3206638097763062
1.4094609022140503
1.365294337272644
1.4248108863830566
1.4277331829071045
1.334162712097168
1.4475116729736328
1.267985463142395
1.405320167541504
1.3851004838943481
1.4192384481430054
1.4288212060928345
1.3613265752792358
1.4405252933502197
1.3668383359909058
1.359904170036316
1.2636289596557617
1.120079517364502
1.4114406108856201
1.4245375394821167
1.3257557153701782
1.4364380836486816
1.309815526008606
1.3962148427963257
1.3760768175125122
1.3948917388916016
1.392883062362671
1.3377450704574585
1.3832818269729614
1.2121262550354004
1.3890223503112793
1.230271339416504
1.3761882781982422
1.3733361959457397
1.2460670471191406
1.3869885206222534
1.3642419576644897
1.3166782855987549
1.3091682195663452
1.2758989334106445
1.4264628887176514
1.3217262029647827
1.432989478111267
1.3883768320083618
1.4449853897094727
1.4538984298706055
1.3780454397201538
1.3728063106536865
1.3484623432159424
1.500311017036438
1.4124268293380737
1.4079933166503906
1.4403079748153687
1.3702540397644043
1.3305540084838867
1.3876807689666748
1.2472952604293823
1.258545160293579
1.43641996383667
1.4007729291915894
1.3717716932296753
1.3836787939071655
1.428573727607727
1.4339290857315063
1.3726115226745605
1.4064332246780396
1.4746304750442505
1.3370062112808228
1.409256100654602
1.3591954708099365
1.3713208436965942
1.2341536283493042
1.3261537551879883
1.3262251615524292
1.4215904474258423
1.3833506107330322
1.3756649494171143
1.3848483562469482
1.3769793510437012
1.4871926307678223
1.2522740364074707
1.3358807563781738
1.3723939657211304
1.402658462524414
1.489832878112793
1.4407033920288086
1.387209177017212
1.4094114303588867
1.3027102947235107
1.3592537641525269
1.3805774450302124
1.3785754442214966
1.4314090013504028
1.3936736583709717
1.3615615367889404
1.409704566001892
1.4494808912277222
1.3278125524520874
1.3487720489501953
1.292585015296936
1.422413945198059
1.3775222301483154
1.4002349376678467
1.406247615814209
1.4023429155349731
1.3376165628433228
1.369057536125183
1.3654981851577759
1.4214656352996826
1.336523175239563
1.2461953163146973
1.2803045511245728
1.351676106452942
1.423619270324707
1.2449668645858765
1.2745671272277832
1.32244873046875
1.4169927835464478
1.4090408086776733
1.3950163125991821
1.375284194946289
1.2310744524002075
1.4430238008499146
1.3895628452301025
1.303005576133728
1.4348186254501343
1.3889460563659668
1.1634472608566284
1.3611475229263306
1.2172130346298218
1.507898211479187
1.3251322507858276
1.4101555347442627
1.3880345821380615
1.1382288932800293
1.2958780527114868
1.2937121391296387
1.2070937156677246
1.316607117652893
1.1400206089019775
1.4085346460342407
1.5005110502243042
1.3135508298873901
1.316582441329956
1.4411271810531616
1.352217674255371
1.5072413682937622
1.4458121061325073
1.4330494403839111
1.3919025659561157
1.346444845199585
1.2585257291793823
1.4173414707183838
1.4379196166992188
1.3574618101119995
1.3772435188293457
1.4159694910049438
1.382698655128479
1.337746262550354
1.4717589616775513
1.4009778499603271
1.4158656597137451
1.326299786567688
1.434475302696228
1.2831413745880127
1.3182157278060913
1.4189338684082031
1.2761471271514893
1.185141682624817
1.3881760835647583
1.3360154628753662
1.383182168006897
1.2709864377975464
1.4088823795318604
1.3936705589294434
1.3822766542434692
1.4099557399749756
1.3347077369689941
1.439836859703064
1.2207978963851929
1.3025007247924805
1.46470308303833
1.4017359018325806
1.529960036277771
1.36533784866333
1.1432684659957886
1.3262959718704224
1.2531509399414062
1.4051868915557861
1.3912835121154785
1.293849229812622
1.4528049230575562
1.3448296785354614
1.317832350730896
1.325337529182434
1.3548352718353271
1.3555541038513184
1.3965239524841309
1.2903846502304077
1.391863226890564
1.3658255338668823
1.4052273035049438
1.2822394371032715
1.411785364151001
1.2281900644302368
1.2300283908843994
1.3283363580703735
1.4221196174621582
1.3818022012710571
1.4543217420578003
1.4790486097335815
1.444689154624939
1.3632134199142456
1.4018948078155518
1.3737725019454956
1.4102574586868286
1.3779155015945435
1.3722105026245117
1.4736406803131104
1.3561861515045166
1.380303144454956
1.3055938482284546
1.2932400703430176
1.183276653289795
1.4827932119369507
1.3753503561019897
1.3594223260879517
1.2501273155212402
1.3253836631774902
1.4521324634552002
1.401650309562683
1.2320648431777954
1.2886892557144165
1.3745925426483154
1.3575190305709839
1.3769140243530273
1.3790092468261719
1.3556346893310547
1.3181592226028442
1.390450119972229
1.3102655410766602
1.2608792781829834
1.4379372596740723
1.33634352684021
1.3557076454162598
1.3793115615844727
1.3733547925949097
1.4219070672988892
1.4028940200805664
1.1636775732040405
1.4638760089874268
1.2606228590011597
1.3905308246612549
1.310825228691101
1.2480214834213257
1.2200137376785278
1.2343658208847046
1.3776203393936157
1.32499098777771
1.4308888912200928
1.4250593185424805
1.429977297782898
1.3534784317016602
1.444779396057129
1.4024457931518555
1.4758082628250122
1.4001129865646362
1.361255168914795
1.3901182413101196
1.434261679649353
1.4326198101043701
1.3283030986785889
1.407227635383606
1.3736141920089722
1.3542625904083252
1.4012019634246826
1.3977900743484497
1.454643726348877
1.4304252862930298
1.3654171228408813
1.442133903503418
1.5490442514419556
1.3385783433914185
1.329184651374817
1.4669815301895142
1.4399957656860352
1.3097059726715088
1.2640267610549927
1.489093542098999
1.3996506929397583
1.4396663904190063
1.3867746591567993
1.37843918800354
1.3822941780090332
1.3883699178695679
1.442643404006958
1.3216744661331177
1.3816605806350708
1.4246028661727905
1.4246222972869873
1.2666668891906738
1.4174660444259644
1.239965558052063
1.41291081905365
1.4203134775161743
1.4180485010147095
1.478963851928711
1.4034819602966309
1.3922674655914307
1.3477537631988525
1.3051176071166992
1.3525586128234863
1.3736954927444458
1.4933332204818726
1.4365665912628174
1.4111785888671875
1.3661093711853027
1.2958660125732422
1.373413324356079
1.3772873878479004
1.369131088256836
1.4108861684799194
1.3597484827041626
1.4370965957641602
1.3910157680511475
1.47293221950531
1.2567814588546753
1.2208839654922485
1.2174577713012695
1.3385001420974731
1.2773183584213257
1.4031800031661987
1.296777606010437
1.461843490600586
1.408136010169983
1.4520642757415771
1.4247909784317017
1.365592360496521
1.3377007246017456
1.398238182067871
1.4162523746490479
1.4023993015289307
1.4779132604599
1.427266240119934
1.190008521080017
1.1964792013168335
1.2601429224014282
1.2577457427978516
1.320339322090149
1.3236192464828491
1.42137610912323
1.3739345073699951
1.3898659944534302
1.401685118675232
1.5091125965118408
1.3685883283615112
1.4427249431610107
1.3969407081604004
1.4205620288848877
1.3805968761444092
1.4056971073150635
1.4218050241470337
1.3350884914398193
1.328986406326294
1.3544775247573853
1.4097083806991577
1.2661211490631104
1.148862600326538
1.3920636177062988
1.3386789560317993
1.2557626962661743
1.4132671356201172
1.353300929069519
1.3882067203521729
1.2759382724761963
1.3563507795333862
1.4801769256591797
1.3375109434127808
1.3115488290786743
1.3442015647888184
1.2088522911071777
1.3895392417907715
1.4156869649887085
1.3824315071105957
1.4131497144699097
1.3189547061920166
1.3241106271743774
1.437402367591858
1.404762864112854
1.3244290351867676
1.3234612941741943
1.3967033624649048
1.423730492591858
1.3937983512878418
1.403473973274231
1.4073739051818848
1.3583412170410156
1.3234196901321411
1.420721173286438
1.3930202722549438
1.4332283735275269
1.3748606443405151
1.4547113180160522
1.3256500959396362
1.2757375240325928
1.4276788234710693
1.2977967262268066
1.23069429397583
1.3395224809646606
1.3802646398544312
1.383699893951416
1.2303699254989624
1.4031543731689453
1.4202083349227905
1.2720048427581787
1.4158320426940918
1.4176534414291382
1.4337818622589111
1.418031930923462
1.4550502300262451
1.3101181983947754
1.3937182426452637
1.3250139951705933
1.3205775022506714
1.3061379194259644
1.312422513961792
1.3477489948272705
1.3846426010131836
1.3960840702056885
1.3120417594909668
1.334701418876648
1.4251055717468262
1.4216516017913818
1.176330327987671
1.3771241903305054
1.4073766469955444
1.4125407934188843
1.443015456199646
1.3583859205245972
1.262592077255249
1.3826407194137573
1.3956412076950073
1.266890287399292
1.4430993795394897
1.137356162071228
1.4189293384552002
1.4059677124023438
1.3863657712936401
1.4423800706863403
1.2131010293960571
1.4146699905395508
1.4566525220870972
1.2702856063842773
1.403598666191101
1.3891891241073608
1.2861799001693726
1.3632546663284302
1.4004414081573486
1.4010288715362549
1.2691363096237183
1.2301944494247437
1.4342104196548462
1.3582788705825806
1.4821414947509766
1.3874045610427856
1.4391604661941528
1.3073762655258179
1.375917673110962
1.4304388761520386
1.3907734155654907
1.3595291376113892
1.239027976989746
1.4425783157348633
1.343180537223816
1.4051272869110107
1.4196397066116333
1.2996569871902466
1.3173632621765137
1.339216947555542
1.386677861213684
1.4425095319747925
1.364298701286316
1.3737568855285645
1.3196567296981812
1.3388315439224243
1.467083215713501
1.3943088054656982
1.4735687971115112
1.4323086738586426
1.2245267629623413
1.3834067583084106
1.4397547245025635
1.4095426797866821
1.3970555067062378
1.3476223945617676
1.3807154893875122
1.386569619178772
1.3319326639175415
1.1273671388626099
1.123927116394043
1.470836877822876
1.3662614822387695
1.3596477508544922
1.2613160610198975
1.2152867317199707
1.3648126125335693
1.3937739133834839
1.252278447151184
1.4419606924057007
1.3538792133331299
1.2504299879074097
1.2725448608398438
1.4141985177993774
1.3790221214294434
1.4381924867630005
1.3794673681259155
1.3694761991500854
1.3479511737823486
1.3956031799316406
1.4525971412658691
1.338516354560852
1.376558542251587
1.3754875659942627
1.413464903831482
1.4480830430984497
1.4232739210128784
1.467362642288208
1.444115161895752
1.463332176208496
1.4156215190887451
1.449159026145935
1.4158042669296265
1.3476951122283936
1.3626903295516968
1.3405358791351318
1.390172004699707
1.380949854850769
1.3307414054870605
1.4516621828079224
1.395190715789795
1.3108863830566406
1.3680208921432495
1.196112036705017
1.394834280014038
1.3753118515014648
1.388625979423523
1.4079771041870117
1.398760199546814
1.3517348766326904
1.4266027212142944
1.365854263305664
1.279022455215454
1.3805874586105347
1.4302237033843994
1.1918349266052246
1.404647946357727
1.4524048566818237
1.2850741147994995
1.3893117904663086
1.3775105476379395
1.381960391998291
1.3644403219223022
1.3736624717712402
1.3795037269592285
1.2171076536178589
1.431467890739441
1.3117684125900269
1.3663831949234009
1.3628963232040405
1.4253942966461182
1.4558312892913818
1.4141331911087036
1.2220627069473267
1.4049161672592163
1.4419416189193726
1.409797191619873
1.2666107416152954
1.444986343383789
1.4906623363494873
1.4217774868011475
1.3275392055511475
1.3748774528503418
1.41022789478302
1.356561303138733
1.3448076248168945
1.400410771369934
1.3805938959121704
1.3459659814834595
1.312504529953003
1.3535422086715698
1.237267017364502
1.3093513250350952
1.3150779008865356
1.427254557609558
1.4406746625900269
1.3198593854904175
1.4557688236236572
1.4257218837738037
1.4011152982711792
1.3562581539154053
1.4106601476669312
1.3897182941436768
1.4209176301956177
1.363134503364563
1.3482807874679565
1.4159616231918335
1.3609617948532104
1.3644810914993286
1.2295371294021606
1.3586679697036743
1.410770058631897
1.4300646781921387
1.4727671146392822
1.3917248249053955
1.3455076217651367
1.2553272247314453
1.4394611120224
1.3499932289123535
1.4321119785308838
1.2768511772155762
1.3612651824951172
1.3768383264541626
1.4116078615188599
1.4384397268295288
1.3967941999435425
1.3175439834594727
1.340641975402832
1.3807774782180786
1.3608587980270386
1.3637449741363525
1.343941569328308
1.4100761413574219
1.391708493232727
1.4056358337402344
1.438644289970398
1.4200557470321655
1.4065446853637695
1.443618893623352
1.3766483068466187
1.32767653465271
1.421014666557312
1.4400358200073242
1.3609719276428223
1.4924895763397217
1.4117860794067383
1.2952375411987305
1.4539412260055542
1.3863016366958618
1.2987449169158936
1.4166651964187622
1.3579612970352173
1.3125040531158447
1.3004086017608643
1.2924470901489258
1.3320307731628418
1.4618432521820068
1.3786706924438477
1.369755506515503
1.3581275939941406
1.3971363306045532
1.3931961059570312
1.3752533197402954
1.3843246698379517
1.4000025987625122
1.39291250705719
1.4128881692886353
1.391982078552246
1.2927230596542358
1.5162166357040405
1.4097527265548706
1.3690274953842163
1.3572440147399902
1.4073894023895264
1.3905149698257446
1.382452368736267
1.1842951774597168
1.221947431564331
1.3569469451904297
1.4199227094650269
1.3980735540390015
1.3413466215133667
1.4217774868011475
1.4037764072418213
1.1044456958770752
1.3976023197174072
1.3993680477142334
1.4079794883728027
1.3798038959503174
1.4293601512908936
1.3425276279449463
1.4698773622512817
1.2992486953735352
1.3726929426193237
1.451344609260559
1.3445090055465698
1.4854354858398438
1.4095420837402344
1.4064143896102905
1.4433245658874512
1.3773598670959473
1.0911017656326294
1.343239665031433
1.3405406475067139
1.3679307699203491
1.37901771068573
1.4181724786758423
1.1344414949417114
1.4669657945632935
1.3227357864379883
1.4042145013809204
1.4298115968704224
1.4065555334091187
1.345699429512024
1.3475219011306763
1.3935601711273193
1.4416518211364746
1.4661904573440552
1.2609890699386597
1.384898066520691
1.435070514678955
1.3917863368988037
1.227768063545227
1.4097743034362793
1.3271596431732178
1.3664828538894653
1.351872205734253
1.3636823892593384
1.4421651363372803
1.328175663948059
1.379663348197937
1.0638025999069214
1.4279839992523193
1.3884711265563965
1.4381012916564941
1.4247682094573975
1.4771314859390259
1.4975353479385376
1.4231805801391602
1.409313678741455
1.4380801916122437
1.3435503244400024
1.3187764883041382
1.3958159685134888
1.4025053977966309
1.384238362312317
1.4043850898742676
1.36978018283844
1.3881795406341553
1.3979939222335815
1.3994828462600708
1.3954046964645386
1.4377281665802002
1.451420545578003
1.3701961040496826
1.328546166419983
1.4558320045471191
1.3815828561782837
1.386397361755371
1.3358056545257568
1.3274812698364258
1.4677103757858276
1.3369821310043335
1.5129749774932861
1.373586893081665
1.413415789604187
1.3773603439331055
1.2867385149002075
1.4226125478744507
1.3658097982406616
1.3168845176696777
1.349078893661499
1.3389819860458374
1.4013675451278687
1.4467650651931763
1.4212172031402588
1.370997667312622
1.2111433744430542
1.4094141721725464
1.4177541732788086
1.3420212268829346
1.3237940073013306
1.3686273097991943
1.3633146286010742
1.4710688591003418
1.4466533660888672
1.3611323833465576
1.381239891052246
1.4010437726974487
1.3624721765518188
1.401259422302246
1.4585970640182495
1.4309518337249756
1.3067890405654907
1.3584191799163818
1.377362608909607
1.3603695631027222
1.3719525337219238
1.2900620698928833
1.400734782218933
1.4077684879302979
1.4743232727050781
1.2764991521835327
1.437885046005249
1.1990716457366943
1.3207764625549316
1.035813808441162
1.5204057693481445
1.4183204174041748
1.3453707695007324
1.4302860498428345
1.3534183502197266
1.3925411701202393
1.369094729423523
1.4931126832962036
1.3752148151397705
1.3860929012298584
1.4241777658462524
1.3866064548492432
1.2018862962722778
1.235851526260376
1.3336310386657715
1.3498799800872803
1.4122031927108765
1.1630468368530273
1.3808996677398682
1.3571323156356812
1.3899258375167847
1.3592504262924194
1.4281262159347534
1.3158212900161743
1.3764498233795166
1.322950005531311
1.3817248344421387
1.4272102117538452
1.421263337135315
1.4615248441696167
1.2360937595367432
1.3878107070922852
1.2527328729629517
1.4487812519073486
1.3842004537582397
1.4228509664535522
1.4116742610931396
1.3700200319290161
1.316586971282959
1.3980907201766968
1.432185173034668
1.372635841369629
1.4218636751174927
1.4109888076782227
1.3811548948287964
1.4238654375076294
1.3062679767608643
1.3824265003204346
1.3715757131576538
1.3165898323059082
1.4308277368545532
1.36173415184021
1.3029950857162476
1.4050185680389404
1.4194047451019287
1.3772423267364502
1.4417402744293213
1.402403473854065
1.4539473056793213
1.1963330507278442
1.3142812252044678
1.1467257738113403
1.4383695125579834
1.4159306287765503
1.4004136323928833
1.4135749340057373
1.40595281124115
1.2524985074996948
1.4038525819778442
1.342484474182129
1.4151421785354614
1.314024806022644
1.3845336437225342
1.3828519582748413
1.3588827848434448
1.4312695264816284
1.3393114805221558
1.4105526208877563
1.3995037078857422
1.32048499584198
1.1681535243988037
1.2913838624954224
1.3373066186904907
1.4115551710128784
1.2856539487838745
1.4561514854431152
1.3359532356262207
1.472510814666748
1.4218976497650146
1.2524960041046143
1.3738389015197754
1.2632848024368286
1.3928217887878418
1.461369276046753
1.401350975036621
1.354081630706787
1.371088981628418
1.3728206157684326
1.3624904155731201
1.3940951824188232
1.3659894466400146
1.1061099767684937
1.3305397033691406
1.294925332069397
1.3823782205581665
1.3655943870544434
1.397396445274353
1.4092711210250854
1.373460292816162
1.3484687805175781
1.2692670822143555
1.3724063634872437
1.3514569997787476
1.4613364934921265
1.300404667854309
1.1727066040039062
1.4272313117980957
1.3824023008346558
1.310144066810608
1.33157479763031
1.3906673192977905
1.3823919296264648
1.4273189306259155
1.3881163597106934
1.4235845804214478
1.3179758787155151
1.3923020362854004
1.3697720766067505
1.3823035955429077
1.3884609937667847
1.4754841327667236
1.3610035181045532
1.2484521865844727
1.3745369911193848
1.318463921546936
1.3374232053756714
1.341560959815979
1.4582144021987915
1.4246251583099365
1.4208568334579468
1.0582963228225708
1.4290673732757568
1.4280165433883667
1.4034243822097778
1.4230979681015015
1.4007703065872192
1.446571707725525
1.410408854484558
1.427998423576355
1.0517274141311646
1.3181841373443604
1.3811763525009155
1.4176119565963745
1.364418387413025
1.3940788507461548
1.4215741157531738
1.1028128862380981
1.3799408674240112
1.3653857707977295
1.1484829187393188
1.4374014139175415
1.3414533138275146
1.3377411365509033
1.4026941061019897
1.393161654472351
1.3760415315628052
1.4022923707962036
1.3992867469787598
1.4268407821655273
1.3983649015426636
1.3968453407287598
1.431197166442871
1.4247934818267822
1.3064030408859253
1.3919910192489624
1.3802040815353394
1.432698369026184
1.378146767616272
1.2916955947875977
1.4452238082885742
1.3687142133712769
1.2663040161132812
1.35758638381958
1.306548833847046
1.0844204425811768
1.396467685699463
1.3225845098495483
1.4335471391677856
1.390328049659729
1.2115553617477417
1.4476896524429321
1.203513741493225
1.408684253692627
1.2422901391983032
1.195647954940796
1.1572929620742798
1.4337095022201538
1.342972993850708
1.2362961769104004
1.4502570629119873
1.376990556716919
1.397131323814392
1.2180582284927368
1.2599011659622192
1.3387633562088013
1.4371637105941772
1.3139498233795166
1.3330705165863037
1.265007495880127
1.4382036924362183
1.1489853858947754
1.4035238027572632
1.163780927658081
1.4146759510040283
1.3989169597625732
1.3106054067611694
1.4910318851470947
1.2126505374908447
1.4441916942596436
1.2983702421188354
1.3725676536560059
1.3549072742462158
1.411745309829712
1.4145551919937134
1.1828516721725464
1.3609532117843628
1.3229870796203613
1.3856441974639893
1.2743302583694458
1.335862398147583
1.4156630039215088
1.4177513122558594
1.360763669013977
1.4276152849197388
1.4084396362304688
1.4098222255706787
1.437856912612915
1.4756877422332764
1.252534031867981
1.3521459102630615
1.5161534547805786
1.3321667909622192
1.4036065340042114
1.2520467042922974
1.4013422727584839
1.237700343132019
1.3546651601791382
1.3647977113723755
1.3545390367507935
1.4089006185531616
1.3176188468933105
1.3804436922073364
1.3159695863723755
1.3528302907943726
1.2315232753753662
1.3870832920074463
1.3727164268493652
1.3072803020477295
1.2147513628005981
1.4219400882720947
1.4732834100723267
1.3745536804199219
1.3725138902664185
1.4165303707122803
1.3431659936904907
1.3167965412139893
1.479799509048462
1.3396155834197998
0.973538339138031
1.436622977256775
1.3570860624313354
1.3648322820663452
1.4535454511642456
1.29371178150177
1.327083706855774
1.3395421504974365
1.4855316877365112
1.3709266185760498
1.4592680931091309
1.3905649185180664
1.427526593208313
1.4894137382507324
1.3427215814590454
1.3313204050064087
1.3688076734542847
1.3158681392669678
1.3490538597106934
1.3823343515396118
1.3464184999465942
1.4101555347442627
1.2764079570770264
1.4048720598220825
1.335731029510498
1.3353875875473022
1.3263013362884521
1.3578802347183228
1.1754406690597534
1.3863362073898315
1.4268735647201538
1.3804285526275635
1.4179372787475586
1.4151397943496704
1.3740860223770142
1.3735308647155762
1.3669427633285522
1.3996481895446777
1.3528962135314941
1.3758985996246338
1.4829843044281006
1.3994393348693848
1.3800837993621826
1.4163146018981934
1.4813083410263062
1.3754653930664062
1.3690783977508545
1.305483102798462
1.330734372138977
1.4057477712631226
1.382753849029541
1.337139368057251
1.415412187576294
1.1658295392990112
1.4342938661575317
1.4189491271972656
1.4792351722717285
1.3594216108322144
1.3781685829162598
1.3716107606887817
1.3795781135559082
1.4704582691192627
1.4326534271240234
1.495313286781311
1.4161404371261597
1.4319541454315186
1.3801454305648804
1.2028671503067017
1.3842217922210693
1.2927320003509521
1.4225355386734009
1.4095475673675537
1.349218487739563
1.4715754985809326
1.369765281677246
0.995560348033905
1.3730647563934326
1.4552280902862549
1.388858437538147
1.4191994667053223
1.265681266784668
1.4228483438491821
1.3024476766586304
1.406775951385498
1.378208875656128
1.365265965461731
1.424411654472351
1.4209296703338623
1.3807311058044434
1.4388606548309326
1.3306312561035156
1.4032745361328125
1.3293180465698242
1.3838406801223755
1.3663936853408813
1.145315408706665
1.4196032285690308
1.3640022277832031
1.4038571119308472
1.3730517625808716
1.3640825748443604
1.3714679479599
1.4367640018463135
1.3890366554260254
1.4686598777770996
1.3219302892684937
1.3908882141113281
1.4404081106185913
1.3953449726104736
1.4317059516906738
1.1782171726226807
1.3811187744140625
1.0423849821090698
1.4382925033569336
1.3748568296432495
1.4101505279541016
1.2102153301239014
1.4415203332901
1.4457000494003296
1.4202677011489868
1.4033170938491821
1.3966960906982422
1.239564299583435
1.4282433986663818
1.2651166915893555
1.4253772497177124
1.408062219619751
1.4099527597427368
1.3609503507614136
1.372233510017395
1.439203143119812
1.4098502397537231
1.3796014785766602
1.4648330211639404
1.441954493522644
1.378549337387085
1.3929511308670044
1.3915811777114868
1.4380371570587158
1.3960633277893066
1.456671953201294
1.3986455202102661
1.4258426427841187
1.219475507736206
1.2988642454147339
1.2755378484725952
1.419040322303772
1.1167477369308472
1.386656403541565
1.3339961767196655
1.4255447387695312
1.433863878250122
1.4227267503738403
1.4083714485168457
1.4009069204330444
1.4347180128097534
1.3924577236175537
1.359068512916565
1.3568940162658691
1.3908714056015015
1.424124836921692
1.3364330530166626
1.440102219581604
1.3774150609970093
1.3418368101119995
1.3909354209899902
1.4165260791778564
1.3024990558624268
1.4088854789733887
1.4100767374038696
1.3307424783706665
1.4145523309707642
1.3644851446151733
1.4217987060546875
1.3514808416366577
1.2508728504180908
1.3039226531982422
1.2962219715118408
1.371437668800354
1.275183916091919
1.4364856481552124
1.3386379480361938
1.3357752561569214
1.336727499961853
1.3305721282958984
1.386784553527832
1.4085577726364136
1.2534629106521606
1.3864150047302246
1.3327972888946533
1.479967713356018
1.3853226900100708
1.3408124446868896
1.3791604042053223
1.469740867614746
1.449999213218689
1.256291151046753
1.2933536767959595
1.4844355583190918
1.399479866027832
1.4066894054412842
1.2787443399429321
1.2476963996887207
1.2551721334457397
1.3884841203689575
1.4157027006149292
1.3598031997680664
1.3484611511230469
1.3555877208709717
1.3238006830215454
1.3791323900222778
1.474544882774353
1.2110713720321655
1.4437299966812134
1.3960177898406982
1.3714028596878052
1.3980883359909058
1.2665324211120605
1.3140144348144531
1.3096519708633423
1.4463969469070435
1.3821461200714111
1.3718222379684448
1.4394183158874512
1.3510074615478516
1.41180419921875
1.4284981489181519
1.4221816062927246
1.3512464761734009
1.3951417207717896
1.410596489906311
1.4177062511444092
1.3302350044250488
1.4454631805419922
1.365299105644226
1.3740215301513672
1.4366434812545776
1.4223235845565796
1.3875432014465332
1.3758620023727417
1.466705083847046
1.2130179405212402
1.482814908027649
1.3019561767578125
1.4075409173965454
1.4578521251678467
1.4203487634658813
1.3421474695205688
1.3400136232376099
1.238311529159546
1.4485055208206177
1.4055172204971313
1.4510060548782349
1.4672600030899048
1.42734956741333
1.3892288208007812
1.2696418762207031
1.3622063398361206
1.305963397026062
1.3380223512649536
1.3666350841522217
1.3664458990097046
1.3231728076934814
1.3594779968261719
1.3939423561096191
1.3449351787567139
1.5085515975952148
1.3597698211669922
1.429154872894287
1.4059064388275146
1.4219446182250977
1.3075060844421387
1.4204975366592407
1.3246437311172485
1.3682039976119995
1.4017900228500366
1.4566348791122437
1.388122320175171
1.357366681098938
1.366672158241272
1.378826379776001
1.3663606643676758
1.3796801567077637
1.3418318033218384
1.3602405786514282
1.3594915866851807
1.3446706533432007
1.3508331775665283
1.4144399166107178
1.3910596370697021
1.4747905731201172
1.3518478870391846
1.400334358215332
1.415795087814331
1.38312566280365
1.3977205753326416
1.4370594024658203
1.408672571182251
1.4051897525787354
1.3995805978775024
1.3606488704681396
1.369505524635315
1.4215734004974365
1.4124772548675537
1.374359130859375
1.496804118156433
1.4009757041931152
1.3960634469985962
1.4225236177444458
1.4879746437072754
1.3724263906478882
1.3435497283935547
1.3496160507202148
1.3180568218231201
1.3536494970321655
1.311941146850586
1.3894095420837402
1.420320749282837
1.361018419265747
1.4220905303955078
1.3646340370178223
1.4283324480056763
1.4785090684890747
1.351752758026123
1.4226244688034058
1.3729456663131714
1.4145045280456543
1.3820403814315796
1.434299111366272
1.3948169946670532
1.4099106788635254
1.3063849210739136
1.3666186332702637
1.4297511577606201
1.3906444311141968
1.2692710161209106
1.403330683708191
1.4714763164520264
1.3575193881988525
1.4282987117767334
1.3906961679458618
1.3411294221878052
1.3553987741470337
1.371377944946289
1.3600125312805176
1.361299753189087
1.3731756210327148
1.3572367429733276
1.3350955247879028
1.435166835784912
1.4477050304412842
1.4141651391983032
1.355887532234192
1.271888256072998
1.4411571025848389
1.4156944751739502
1.345882534980774
1.3865889310836792
1.495131254196167
1.3276522159576416
1.4117281436920166
1.3549444675445557
1.4363408088684082
1.3756787776947021
1.2668977975845337
1.4032917022705078
1.4204909801483154
1.3689463138580322
1.2859010696411133
1.4170202016830444
1.3552807569503784
1.4969096183776855
1.2229353189468384
1.3439186811447144
1.366573691368103
1.347011923789978
1.3642957210540771
1.40301513671875
1.3678804636001587
1.0728939771652222
1.392878532409668
1.4257491827011108
1.4217277765274048
1.3308742046356201
1.324233055114746
1.1893033981323242
1.293796181678772
1.388314127922058
1.4331036806106567
1.4024934768676758
1.4014132022857666
1.4036177396774292
1.3940292596817017
1.378180742263794
1.4117428064346313
1.4261400699615479
1.4197347164154053
1.2878553867340088
1.4181394577026367
1.3781819343566895
1.4152469635009766
1.4053186178207397
1.3049730062484741
1.2812728881835938
1.4041465520858765
1.3973876237869263
1.3760895729064941
1.3778636455535889
1.3627461194992065
1.466662883758545
1.3266841173171997
1.3888652324676514
1.2497960329055786
1.4290693998336792
1.3725067377090454
1.4142775535583496
1.377579689025879
1.3761677742004395
1.3823658227920532
1.415394902229309
1.3921096324920654
1.322856068611145
1.4054239988327026
1.4051244258880615
1.3419873714447021
1.4476639032363892
1.3429707288742065
1.2579948902130127
1.414762258529663
1.4221036434173584
1.3421076536178589
1.347249150276184
1.3973053693771362
1.4345227479934692
1.3456284999847412
1.3984094858169556
1.4076075553894043
1.401000738143921
1.43678879737854
1.30599844455719
1.3014334440231323
1.2964577674865723
1.4111732244491577
1.3613678216934204
1.4285606145858765
1.3901053667068481
1.3920518159866333
1.3454444408416748
1.4019380807876587
1.3352800607681274
1.3756468296051025
1.3389778137207031
1.4099476337432861
1.4569308757781982
1.4091670513153076
1.3763465881347656
1.432511806488037
1.3698359727859497
1.3091588020324707
1.3743314743041992
1.3381378650665283
1.3997232913970947
1.3956265449523926
1.3415371179580688
1.379775047302246
1.3178741931915283
1.3813583850860596
1.3492182493209839
1.3350212574005127
1.337021827697754
1.257271647453308
1.3639187812805176
1.3350515365600586
1.3953360319137573
1.3348318338394165
1.3684840202331543
1.3406462669372559
1.4107179641723633
1.4316333532333374
1.4528217315673828
1.4107720851898193
1.2167739868164062
1.3600820302963257
1.3796225786209106
1.3390841484069824
1.347548246383667
1.3277733325958252
1.5110747814178467
1.3473132848739624
1.2974644899368286
1.4239217042922974
1.3640708923339844
1.419995665550232
1.3658674955368042
1.4165922403335571
1.4393976926803589
1.3570679426193237
1.3552297353744507
1.4092742204666138
1.2627708911895752
1.3279194831848145
1.1858121156692505
1.317600965499878
1.3592568635940552
1.382751226425171
1.317054271697998
1.3616582155227661
1.4051899909973145
1.358601450920105
1.440772294998169
1.412895917892456
1.3405636548995972
1.2134944200515747
1.3628193140029907
1.2879313230514526
1.3856343030929565
1.3393782377243042
1.3719182014465332
1.4267698526382446
1.3712241649627686
1.4048246145248413
1.2759790420532227
1.2595852613449097
1.3639957904815674
1.4181149005889893
1.425431728363037
1.3960962295532227
1.3855102062225342
1.4053983688354492
1.3750406503677368
1.335157871246338
1.4610180854797363
1.364798665046692
1.356400966644287
1.3814175128936768
1.3696110248565674
1.3770663738250732
1.3686641454696655
1.405868411064148
1.4123824834823608
1.41109037399292
1.420512080192566
1.3671706914901733
1.4046679735183716
1.406162142753601
1.3925715684890747
1.3776775598526
1.3379513025283813
1.195774793624878
1.3728077411651611
1.384689450263977
1.3722383975982666
1.2718561887741089
1.3717572689056396
1.3565237522125244
1.4699337482452393
1.3960298299789429
1.3527752161026
1.383352279663086
1.3836911916732788
1.4019582271575928
1.3795973062515259
1.3963948488235474
1.281900405883789
1.3533977270126343
1.4136656522750854
1.4227970838546753
1.463958740234375
1.2452033758163452
1.3895217180252075
1.4169138669967651
1.407378911972046
1.4229642152786255
1.3925021886825562
1.3588104248046875
1.4223530292510986
1.3850517272949219
1.3557199239730835
1.4680733680725098
1.400315284729004
1.4057650566101074
1.3988792896270752
1.3932697772979736
1.3887912034988403
1.4542250633239746
1.3682342767715454
1.358325719833374
1.4273604154586792
1.3961724042892456
1.378196358680725
1.341882586479187
1.436972737312317
1.3834713697433472
1.0807856321334839
1.4206256866455078
1.3581122159957886
1.3944529294967651
1.3281413316726685
1.370600938796997
1.3939288854599
1.3563423156738281
1.2323758602142334
1.445918321609497
1.3126753568649292
1.3556267023086548
1.4051605463027954
1.360175371170044
1.3809906244277954
1.39511239528656
1.3709158897399902
1.3743008375167847
1.2537916898727417
1.416946291923523
1.3846049308776855
1.467083215713501
1.4364104270935059
1.4143794775009155
1.436823844909668
1.3724473714828491
1.0824439525604248
1.4393310546875
1.3933823108673096
1.3921505212783813
1.4201626777648926
1.3488264083862305
1.4003629684448242
1.4059169292449951
1.4520883560180664
1.3688058853149414
1.4495288133621216
1.4149378538131714
1.3860361576080322
1.3227558135986328
1.3922778367996216
1.3513611555099487
1.3442538976669312
1.3952391147613525
1.3777902126312256
1.435363531112671
1.404706358909607
1.4377717971801758
1.416628360748291
1.4258368015289307
1.4341298341751099
1.408390998840332
1.3532999753952026
1.3589458465576172
1.3107796907424927
1.3466113805770874
1.4577820301055908
1.2128229141235352
1.4303169250488281
1.4300963878631592
1.4117215871810913
1.3597358465194702
1.4389108419418335
1.4499257802963257
1.4132564067840576
1.3964990377426147
1.3971552848815918
1.4449224472045898
1.295915126800537
1.3954541683197021
1.4184093475341797
1.2497297525405884
1.3444105386734009
1.3041815757751465
1.3589354753494263
1.3717163801193237
1.3408291339874268
1.4683901071548462
1.4594639539718628
1.4382930994033813
1.3579373359680176
1.4295834302902222
1.4552134275436401
1.126809000968933
1.3280627727508545
1.4239002466201782
1.382883906364441
1.415134072303772
1.3715503215789795
1.2813565731048584
1.4093170166015625
1.4013556241989136
1.4293417930603027
1.4073066711425781
1.3830513954162598
1.422907829284668
1.3325854539871216
1.4338085651397705
1.3728638887405396
1.3292545080184937
1.3952478170394897
1.4143153429031372
1.3904715776443481
1.3324640989303589
1.332356572151184
1.3955950736999512
1.3827708959579468
1.4259289503097534
1.3962630033493042
1.3673315048217773
1.399985671043396
1.389276146888733
1.4490991830825806
1.3715976476669312
1.5023598670959473
1.4375237226486206
1.3858200311660767
1.4363629817962646
1.3388525247573853
1.332728385925293
1.389969825744629
1.3963708877563477
1.3821617364883423
1.3975908756256104
1.1943079233169556
1.3861355781555176
1.2325745820999146
1.4653667211532593
1.3525973558425903
1.382628321647644
1.4314178228378296
1.3976778984069824
1.3986841440200806
1.341942548751831
1.447008490562439
1.400234341621399
1.3732452392578125
1.3674951791763306
1.4171603918075562
1.4203721284866333
1.404449224472046
1.3919917345046997
1.4048302173614502
1.3434767723083496
1.3775714635849
1.3609213829040527
1.4327036142349243
1.4537265300750732
1.4405033588409424
1.3679598569869995
1.3831193447113037
1.4014637470245361
1.3894455432891846
1.4173792600631714
1.4391493797302246
1.4028875827789307
1.2439368963241577
1.3557246923446655
1.340901494026184
1.3578846454620361
1.3371565341949463
1.3788087368011475
1.4501276016235352
1.3819500207901
1.3277910947799683
1.2765980958938599
1.3731249570846558
1.3376824855804443
1.405407190322876
1.3890646696090698
1.2420927286148071
1.4140688180923462
1.400012731552124
1.4011846780776978
1.408423662185669
1.408976435661316
1.251295566558838
1.395089864730835
1.3990720510482788
1.429861068725586
1.3426227569580078
1.4102263450622559
1.3039193153381348
1.47292959690094
1.4142839908599854
1.340196967124939
1.3795605897903442
1.404178500175476
1.3666555881500244
1.4514845609664917
1.338796854019165
1.363122582435608
1.3581397533416748
1.387392282485962
1.3447744846343994
1.3244009017944336
1.2910553216934204
1.3917419910430908
1.4044595956802368
1.3859044313430786
1.3955249786376953
1.3970304727554321
1.4033424854278564
1.32405686378479
1.4338287115097046
1.4241236448287964
1.4066622257232666
1.3994534015655518
1.3774882555007935
1.279313087463379
1.364513874053955
1.3781400918960571
1.300411581993103
1.5079436302185059
1.4402340650558472
1.3860037326812744
1.443505883216858
1.4295413494110107
1.3684062957763672
1.4099308252334595
1.375427484512329
1.4203017950057983
1.4009989500045776
1.3463754653930664
1.3883671760559082
1.338200569152832
1.3434553146362305
1.41799795627594
1.3688329458236694
1.3662235736846924
1.2859938144683838
1.4277052879333496
1.4528381824493408
1.3112858533859253
1.219307780265808
1.3948272466659546
1.194794774055481
1.3937408924102783
1.3644390106201172
1.4266676902770996
1.2811055183410645
1.3691619634628296
1.3748198747634888
1.2343974113464355
1.3809351921081543
1.3859411478042603
1.381470799446106
1.3739675283432007
1.3647772073745728
1.41451096534729
1.410224199295044
1.2778977155685425
1.3057674169540405
1.397664189338684
1.4005519151687622
1.353490948677063
1.2912356853485107
1.407003402709961
1.4463990926742554
1.3554774522781372
1.3494236469268799
1.4094884395599365
1.2117400169372559
1.4544512033462524
1.3932888507843018
1.4014394283294678
1.412378191947937
1.3714308738708496
1.4160661697387695
1.5197055339813232
1.3470499515533447
1.4078280925750732
1.3658353090286255
1.413442611694336
1.3892052173614502
1.4534109830856323
1.3905012607574463
1.35701322555542
1.424761176109314
1.3684903383255005
1.2717479467391968
1.4334698915481567
1.3822557926177979
1.4304581880569458
1.3795270919799805
1.4855817556381226
1.3722258806228638
1.410690188407898
1.2858692407608032
1.2588919401168823
1.1263134479522705
1.3343987464904785
1.2362180948257446
1.4270788431167603
1.4158506393432617
1.4003654718399048
1.319303274154663
1.421828269958496
1.316576361656189
1.3558663129806519
1.4335137605667114
1.4165799617767334
1.3677818775177002
1.3862439393997192
1.3446776866912842
1.39313805103302
1.3895858526229858
1.3905181884765625
1.3900903463363647
1.4186378717422485
1.3915674686431885
1.3936169147491455
1.427173137664795
1.3814562559127808
1.4457871913909912
1.4291867017745972
1.3865759372711182
1.398931622505188
1.4594498872756958
1.3962630033493042
1.4011399745941162
1.5091484785079956
1.4494361877441406
1.3616511821746826
1.3923511505126953
1.4040991067886353
1.3400555849075317
1.4433932304382324
1.468276023864746
1.4462696313858032
1.454062819480896
1.3849400281906128
1.360793948173523
1.4414242506027222
1.4335763454437256
1.372280240058899
1.394927978515625
0.9268810749053955
1.2706884145736694
1.395426630973816
1.3925739526748657
1.4195846319198608
1.435703158378601
1.5127235651016235
1.4142520427703857
1.3988090753555298
1.366590142250061
1.3937517404556274
1.4305055141448975
1.36883544921875
1.4260854721069336
1.3791242837905884
1.4397810697555542
1.461174726486206
1.4122262001037598
1.3589322566986084
1.421289324760437
1.3523751497268677
1.4134281873703003
1.4344881772994995
1.4384093284606934
1.4369288682937622
1.4036166667938232
1.419468641281128
1.3784412145614624
1.4175753593444824
1.4789811372756958
1.4166405200958252
1.3837672472000122
1.3736988306045532
1.3973103761672974
1.3385498523712158
1.3332651853561401
1.4539896249771118
1.4392427206039429
1.430457592010498
1.4079437255859375
1.451082706451416
1.359985113143921
1.3501355648040771
1.4376821517944336
1.4460033178329468
1.3418067693710327
1.4478864669799805
1.36298668384552
1.369109034538269
1.2961140871047974
1.4438695907592773
1.3261197805404663
1.3818076848983765
1.3973667621612549
1.3541080951690674
1.2141960859298706
1.365645408630371
1.4006282091140747
1.3460687398910522
1.3477410078048706
1.4067049026489258
1.4091522693634033
1.3144464492797852
1.4117671251296997
1.3742798566818237
1.378283143043518
1.4555113315582275
1.410000205039978
1.368587851524353
1.3445093631744385
1.208717942237854
1.269434928894043
1.3675066232681274
1.3801226615905762
1.3426029682159424
1.3911046981811523
1.40203857421875
1.3663097620010376
1.4005191326141357
1.2200758457183838
1.3925914764404297
1.3891454935073853
1.3767399787902832
1.381546139717102
1.3506202697753906
1.4416155815124512
1.360864281654358
1.415763258934021
1.5490682125091553
1.4254295825958252
1.4524775743484497
1.424767255783081
1.3238815069198608
1.4068522453308105
1.2608381509780884
1.4003455638885498
1.4216563701629639
1.3533726930618286
1.3988572359085083
1.3973522186279297
1.2305727005004883
1.4190301895141602
1.4248007535934448
1.3371020555496216
1.4396053552627563
1.2711501121520996
1.3429230451583862
1.4155328273773193
1.4125568866729736
1.3873693943023682
1.3738672733306885
1.190035343170166
1.4339039325714111
1.441902995109558
1.3870583772659302
1.3791546821594238
1.3868340253829956
1.4200621843338013
1.3777433633804321
1.446855068206787
1.2881726026535034
1.3700178861618042
1.180261492729187
1.4357620477676392
1.400399923324585
1.383111834526062
1.4147340059280396
1.4333301782608032
1.363830804824829
1.4155945777893066
1.363601803779602
1.4113051891326904
1.4003313779830933
1.3858379125595093
1.4497071504592896
1.3949058055877686
1.3962154388427734
1.5337485074996948
1.4147777557373047
1.1238280534744263
1.459631085395813
1.520608901977539
1.4134763479232788
1.3412747383117676
1.4467601776123047
1.432032823562622
1.4504584074020386
1.4375735521316528
1.3740493059158325
1.28640615940094
1.4149596691131592
1.421733021736145
1.4161183834075928
1.4231845140457153
1.414298415184021
1.3910924196243286
1.4370583295822144
1.2677761316299438
1.4163885116577148
1.4897788763046265
1.1987762451171875
1.3700791597366333
1.3992867469787598
1.3974041938781738
1.4068889617919922
1.4263256788253784
1.4136269092559814
1.4081922769546509
1.4514944553375244
1.42087984085083
1.4170163869857788
1.485517144203186
1.4047181606292725
1.4023219347000122
1.4084171056747437
1.4097634553909302
1.3533114194869995
1.3551133871078491
1.509137749671936
1.3971538543701172
1.3757623434066772
1.5951324701309204
1.313031792640686
1.4360533952713013
1.346325159072876
1.3023406267166138
1.3871097564697266
1.3973805904388428
1.4117608070373535
1.3820141553878784
1.365984559059143
1.3799902200698853
1.3797869682312012
1.3308610916137695
1.3787096738815308
1.3569581508636475
1.377506971359253
1.4202224016189575
1.3548083305358887
1.4566386938095093
1.2706129550933838
1.4695464372634888
1.4328444004058838
1.433428406715393
1.497260570526123
1.4045130014419556
1.4377493858337402
1.3843482732772827
1.5238864421844482
1.4356625080108643
1.3800551891326904
1.4489059448242188
1.4685930013656616
1.4052914381027222
1.4882447719573975
1.3877055644989014
1.3761773109436035
1.401256799697876
1.388583779335022
1.4093494415283203
1.4566832780838013
1.4017947912216187
1.428836464881897
1.3019123077392578
1.3887794017791748
1.1958143711090088
1.3802812099456787
1.2967479228973389
1.401415228843689
1.4028183221817017
1.4036942720413208
1.371495246887207
1.428356409072876
1.406944751739502
1.4149935245513916
1.401640772819519
1.367754578590393
1.379919409751892
1.3839263916015625
1.3620206117630005
1.4140236377716064
1.3714525699615479
1.3967839479446411
1.3976037502288818
1.3405977487564087
1.3615084886550903
1.3354270458221436
1.3142447471618652
1.359214186668396
1.3678483963012695
1.3735002279281616
1.3730193376541138
1.3723801374435425
1.3704023361206055
1.4110324382781982
1.4540363550186157
1.4136240482330322
1.3284265995025635
1.4133787155151367
1.3574475049972534
1.455180287361145
1.4083259105682373
1.4423465728759766
1.3508474826812744
1.3748252391815186
1.3530724048614502
1.3901379108428955
1.4523086547851562
1.3824433088302612
1.3982456922531128
1.5273017883300781
1.4487448930740356
1.4347859621047974
1.4252657890319824
1.3842500448226929
1.3623665571212769
1.3497473001480103
1.3560397624969482
1.4465714693069458
1.4308393001556396
1.3912073373794556
1.5386290550231934
1.514636516571045
1.4945054054260254
1.3807334899902344
1.347969651222229
1.3386362791061401
1.4044839143753052
1.4061199426651
1.3923392295837402
1.4062138795852661
1.3563053607940674
1.386857271194458
1.3196815252304077
1.4246940612792969
1.4288662672042847
1.3762273788452148
1.2688063383102417
1.2583736181259155
1.3641836643218994
1.3688008785247803
1.4048516750335693
1.1067818403244019
1.401155948638916
1.397067666053772
1.4129986763000488
1.3688257932662964
1.4011625051498413
1.4152885675430298
1.3822871446609497
1.3994215726852417
1.4323214292526245
1.4213618040084839
1.4183440208435059
1.4221175909042358
1.4382561445236206
1.4002149105072021
1.3293734788894653
1.4166748523712158
1.4517894983291626
1.3798797130584717
1.3867549896240234
1.4179352521896362
1.3790332078933716
1.1567732095718384
1.284192442893982
1.26449716091156
1.4075270891189575
1.3773859739303589
1.4282310009002686
1.4384868144989014
1.3951865434646606
1.3948123455047607
1.3624273538589478
1.426937460899353
1.244572401046753
1.4797791242599487
1.3777388334274292
1.490424394607544
1.319498062133789
1.4434202909469604
1.3586939573287964
1.4440230131149292
1.4089020490646362
1.339332103729248
1.3561819791793823
1.509040355682373
1.4455589056015015
1.3665297031402588
1.4068272113800049
1.3342887163162231
1.2422553300857544
1.3800572156906128
1.3997598886489868
1.3262027502059937
1.2748140096664429
1.410784363746643
1.3028920888900757
1.407320499420166
1.451418399810791
1.3659160137176514
1.3672902584075928
1.3762621879577637
1.221935510635376
1.3907103538513184
1.3565641641616821
1.4008067846298218
1.4083235263824463
1.392016053199768
1.3765790462493896
1.365699052810669
1.363010287284851
1.3414478302001953
1.41348397731781
1.3616406917572021
1.2406095266342163
1.4178643226623535
1.392472267150879
1.3879790306091309
1.3734023571014404
1.4647244215011597
1.3784724473953247
1.58881413936615
1.4111824035644531
1.3987672328948975
1.4475886821746826
1.3307100534439087
1.4148728847503662
1.4260073900222778
1.394347071647644
1.1212201118469238
1.3844650983810425
1.4036686420440674
1.4317532777786255
1.4557167291641235
1.3889062404632568
1.384652853012085
1.2567932605743408
1.27786123752594
1.5145453214645386
1.3079410791397095
1.3650779724121094
1.3918323516845703
1.2699023485183716
1.347612977027893
1.4110822677612305
1.4142382144927979
1.4084514379501343
1.4639408588409424
1.3431447744369507
1.3186701536178589
1.380039095878601
1.387304663658142
1.376503586769104
1.4015520811080933
1.389696717262268
1.4045478105545044
1.4509865045547485
1.3988791704177856
1.433209776878357
1.333701252937317
1.3574206829071045
1.5346544981002808
1.474117398262024
1.3810898065567017
1.389471173286438
1.4173868894577026
1.3527508974075317
1.2965312004089355
1.3923286199569702
1.153698205947876
1.184840440750122
1.392429232597351
1.3191981315612793
1.2286927700042725
1.4158430099487305
1.4976078271865845
1.331215262413025
1.3459084033966064
1.3687374591827393
1.2396067380905151
1.2460170984268188
1.3826738595962524
1.429764747619629
1.4013593196868896
1.3375115394592285
1.2603389024734497
1.374739408493042
1.278318166732788
1.380823016166687
1.248358964920044
1.2887928485870361
1.4471718072891235
1.4999020099639893
1.3840935230255127
1.415041446685791
1.3043009042739868
1.3404901027679443
1.3596699237823486
1.3767077922821045
1.4258718490600586
1.3668107986450195
1.4537713527679443
1.3934369087219238
1.398652195930481
1.3788267374038696
1.321739912033081
1.458214521408081
1.2957429885864258
1.2543680667877197
1.4181736707687378
1.3233312368392944
1.3301159143447876
1.3996027708053589
1.4163724184036255
1.2781273126602173
1.4680880308151245
1.2426693439483643
1.4261202812194824
1.41796875
1.414787769317627
1.4187277555465698
1.2798751592636108
1.356947422027588
1.3453384637832642
1.3585542440414429
1.4337527751922607
1.4369641542434692
1.3291723728179932
1.350282073020935
1.4984188079833984
1.3005330562591553
1.4311188459396362
1.3098013401031494
1.397603154182434
1.3851467370986938
1.4263001680374146
1.287767767906189
1.384407639503479
1.397340178489685
1.375738263130188
1.3414208889007568
1.3416962623596191
1.4217582941055298
1.3337262868881226
1.2839725017547607
1.4052120447158813
1.4106472730636597
1.395967721939087
1.3774702548980713
1.398193120956421
1.4724669456481934
1.3115222454071045
1.409388780593872
1.433304786682129
1.3750174045562744
1.3550068140029907
1.2288503646850586
1.1992396116256714
1.4538235664367676
1.4075205326080322
1.400036334991455
1.434149146080017
1.4359352588653564
1.3924674987792969
1.3435766696929932
1.409909963607788
1.3408739566802979
1.4807268381118774
1.454563021659851
1.3102997541427612
1.327854037284851
1.3352397680282593
1.3917659521102905
1.2360363006591797
1.359551191329956
1.4271636009216309
1.3639708757400513
1.4168646335601807
1.391195297241211
1.3726550340652466
1.4531916379928589
1.354293942451477
1.460060954093933
1.4167709350585938
1.4052541255950928
1.392451524734497
1.3949731588363647
1.325821876525879
1.4475700855255127
1.3140677213668823
1.3920581340789795
1.267818570137024
1.2289255857467651
1.1680855751037598
1.3443939685821533
1.4000914096832275
1.3777565956115723
1.3314590454101562
1.244368076324463
1.340652346611023
1.4171056747436523
1.3462852239608765
1.389273762702942
1.4128949642181396
1.2696340084075928
1.341936469078064
1.392645239830017
1.4386547803878784
1.3484662771224976
1.41256844997406
1.340904951095581
1.3814507722854614
1.3778153657913208
1.3447093963623047
1.4026497602462769
1.4425567388534546
1.4212546348571777
1.2990875244140625
1.3697506189346313
1.4470970630645752
1.3821232318878174
1.3635374307632446
1.4102028608322144
1.329773187637329
1.3208523988723755
1.432011365890503
1.4466720819473267
1.4937427043914795
1.4333157539367676
1.3798211812973022
1.3993396759033203
1.4428620338439941
1.4020799398422241
1.3450032472610474
1.2588632106781006
1.4188108444213867
1.3117671012878418
1.4058468341827393
1.4304466247558594
1.394553542137146
1.4616719484329224
1.2805471420288086
1.3072404861450195
1.3746538162231445
1.3253123760223389
1.3982247114181519
1.3476665019989014
1.305125117301941
1.3879821300506592
1.3389424085617065
1.3542557954788208
1.4404306411743164
1.3200147151947021
1.4697455167770386
1.366633653640747
1.324932336807251
1.388532042503357
1.4028387069702148
1.375828504562378
1.4338711500167847
1.3279352188110352
1.4231692552566528
1.2683130502700806
1.164931058883667
1.3875401020050049
1.4277080297470093
1.319422960281372
1.403962254524231
1.2192531824111938
1.4628335237503052
1.2826859951019287
1.3309978246688843
1.3294782638549805
1.3419092893600464
1.4300808906555176
1.4565718173980713
1.4923696517944336
1.3505958318710327
1.4333151578903198
1.4205678701400757
1.2935713529586792
1.3889882564544678
1.403262972831726
1.4867265224456787
1.3260068893432617
1.374136209487915
1.2633147239685059
1.080599308013916
1.3770549297332764
1.40122652053833
1.3995569944381714
1.3792213201522827
1.318992018699646
1.4133199453353882
1.4368693828582764
1.5202128887176514
1.377152442932129
1.3478202819824219
1.4574209451675415
1.3308964967727661
1.4193434715270996
1.198934555053711
1.384291648864746
1.2736676931381226
1.439994215965271
1.3803446292877197
1.3554648160934448
1.4101886749267578
1.3511707782745361
1.4479660987854004
1.4998708963394165
1.3743962049484253
1.4078115224838257
1.48868727684021
1.4376758337020874
1.3955376148223877
1.2868627309799194
1.4059431552886963
1.3797744512557983
1.4246305227279663
1.4334410429000854
1.3448423147201538
1.3353809118270874
1.3359873294830322
1.3634960651397705
1.3512248992919922
1.361246943473816
1.356416940689087
1.376763105392456
1.3454545736312866
1.4406118392944336
1.218275547027588
1.3973370790481567
1.4021378755569458
1.3469111919403076
1.3592251539230347
1.393378734588623
1.44695246219635
1.364669680595398
1.217319130897522
1.4973959922790527
1.3992503881454468
1.3950526714324951
1.3984745740890503
1.3850606679916382
1.4059287309646606
1.4507266283035278
1.4706090688705444
1.3100090026855469
1.4461278915405273
1.354828953742981
1.465315341949463
1.3997828960418701
1.430562973022461
1.1573147773742676
1.2863683700561523
1.322498083114624
1.385868787765503
1.4038243293762207
1.333379864692688
1.418999195098877
1.447514533996582
1.4724595546722412
1.4196075201034546
1.4010345935821533
1.3116421699523926
1.3674392700195312
1.3821693658828735
1.3788903951644897
1.4262452125549316
1.460209846496582
1.4470876455307007
1.4114445447921753
1.2431703805923462
1.2938132286071777
1.4374444484710693
1.349930763244629
1.351884126663208
1.402486801147461
1.3964362144470215
1.428511142730713
1.4614511728286743
1.3600181341171265
1.4176169633865356
1.2281922101974487
1.4775159358978271
1.2444663047790527
1.1762058734893799
1.2214593887329102
1.2959589958190918
1.297346830368042
1.4009133577346802
1.4422143697738647
1.3906981945037842
1.2620929479599
1.4098882675170898
1.3607901334762573
1.3111834526062012
1.2989286184310913
1.4174667596817017
1.533056378364563
1.4452029466629028
1.2704449892044067
1.3224891424179077
1.4930967092514038
1.4625463485717773
1.3437684774398804
1.2907284498214722
1.4011154174804688
1.3850525617599487
1.4460171461105347
1.410721778869629
1.4423511028289795
1.4088712930679321
1.4503365755081177
1.4768856763839722
1.487983226776123
1.3990533351898193
1.4058620929718018
1.3754537105560303
1.4028637409210205
1.1604100465774536
1.3862677812576294
1.1619389057159424
1.3807836771011353
1.399661898612976
1.4145702123641968
1.4728505611419678
1.3087611198425293
1.4616787433624268
1.4143229722976685
1.377284288406372
1.4350677728652954
1.4370187520980835
1.3832131624221802
1.392998218536377
1.4247697591781616
1.4339892864227295
1.3101980686187744
1.3912982940673828
1.3089934587478638
1.3634138107299805
1.496759295463562
1.3401678800582886
1.4025590419769287
1.4338593482971191
1.381014108657837
1.405361533164978
1.408477783203125
1.365265130996704
1.3711363077163696
1.4189554452896118
1.4553923606872559
1.35710608959198
1.3371261358261108
1.3654922246932983
1.3596184253692627
1.3612757921218872
1.3332774639129639
1.226861834526062
1.3776437044143677
1.3720489740371704
1.4091672897338867
1.4924509525299072
1.416702151298523
1.1966089010238647
1.2491868734359741
1.3614554405212402
1.236890435218811
1.329775333404541
1.467547059059143
1.3449718952178955
1.261494755744934
1.4323441982269287
1.4271836280822754
1.3545526266098022
1.3587976694107056
1.4149376153945923
1.2579737901687622
1.4938989877700806
1.4418450593948364
1.429504632949829
1.4001331329345703
1.2422676086425781
1.4365429878234863
1.426292896270752
1.2530933618545532
1.1660957336425781
1.437928557395935
1.4059488773345947
1.3544470071792603
1.2566535472869873
1.3350900411605835
1.3424084186553955
1.5175725221633911
1.396168828010559
1.401491641998291
1.3963171243667603
1.3777140378952026
1.4541224241256714
1.3213545083999634
1.4278888702392578
1.3850082159042358
1.3589586019515991
1.4895551204681396
1.4191734790802002
1.351669192314148
1.292845368385315
1.4661744832992554
1.4363782405853271
1.3643299341201782
1.4079006910324097
1.2872340679168701
1.3384301662445068
1.188584566116333
1.324751615524292
1.3226667642593384
1.3858013153076172
1.4027551412582397
1.4097135066986084
1.4244410991668701
1.3850281238555908
1.3183945417404175
1.2827671766281128
1.3890732526779175
1.374910831451416
1.417429804801941
1.3113467693328857
1.2715857028961182
1.3422380685806274
1.4641225337982178
1.3822752237319946
1.3744463920593262
1.2725106477737427
1.3539401292800903
1.4127451181411743
1.4361826181411743
1.3410640954971313
1.4017995595932007
1.3035008907318115
1.2892839908599854
1.37434720993042
1.3740448951721191
1.3993250131607056
1.3946152925491333
1.3953945636749268
1.420209288597107
1.3802975416183472
1.4210493564605713
1.3137454986572266
1.4290072917938232
1.3953261375427246
1.3796278238296509
1.3095872402191162
1.38008451461792
1.3574345111846924
1.2321773767471313
1.4034463167190552
1.4117157459259033
1.3048151731491089
1.339477300643921
1.3801615238189697
1.3860868215560913
1.396066665649414
1.3474128246307373
1.3159315586090088
1.2257695198059082
1.3591333627700806
1.3166197538375854
1.3891268968582153
1.4610040187835693
1.282585859298706
1.3690694570541382
1.2653985023498535
1.393014669418335
1.3691357374191284
1.3298423290252686
1.3631993532180786
1.3308581113815308
1.401881456375122
1.3999617099761963
1.3349895477294922
1.4125527143478394
1.2670849561691284
1.4176521301269531
1.4418153762817383
1.3511782884597778
1.3197681903839111
1.4260715246200562
1.25471830368042
1.390221118927002
1.3896328210830688
1.4169198274612427
1.3755605220794678
1.4206905364990234
1.4705040454864502
1.352286458015442
1.446523904800415
1.391308069229126
1.4319474697113037
1.4211326837539673
1.3714803457260132
1.2519149780273438
1.3999607563018799
1.4344885349273682
1.3920202255249023
1.4291471242904663
1.334864854812622
1.387976884841919
1.3842289447784424
1.2522062063217163
1.398899793624878
1.3294053077697754
1.3757261037826538
1.4282820224761963
1.378173589706421
1.326993703842163
1.4111019372940063
1.4165350198745728
1.4969533681869507
1.4110918045043945
1.4250389337539673
1.3746495246887207
1.2796225547790527
1.3087126016616821
1.360812783241272
1.4376288652420044
1.3770146369934082
1.4343926906585693
1.458322525024414
1.322008728981018
1.2281062602996826
1.2885818481445312
1.2832595109939575
1.2460644245147705
1.4285180568695068
1.3401079177856445
1.3942843675613403
1.2998192310333252
1.383732795715332
1.2853654623031616
1.4091379642486572
1.3865432739257812
1.245467185974121
1.341302514076233
1.3280123472213745
1.2541837692260742
1.2914254665374756
1.4616177082061768
1.3426764011383057
1.4031676054000854
1.3629511594772339
1.381132960319519
1.3989145755767822
1.3447026014328003
1.341392159461975
1.4372493028640747
1.3725366592407227
1.3994413614273071
1.4041030406951904
1.3976924419403076
1.3108713626861572
1.2774503231048584
1.385883092880249
1.4160034656524658
1.4278459548950195
1.4374927282333374
1.4724855422973633
1.3488068580627441
1.3550955057144165
1.3878241777420044
1.2966574430465698
1.3952019214630127
1.4541221857070923
1.2882970571517944
1.3955543041229248
1.207711100578308
1.3793721199035645
1.373272180557251
1.3897104263305664
1.3918285369873047
1.375156283378601
1.4235241413116455
1.3906822204589844
1.4113821983337402
1.3995214700698853
1.1726046800613403
1.1748878955841064
1.3076319694519043
1.368317723274231
1.2569578886032104
1.4088234901428223
1.332713007926941
1.2944997549057007
1.2920955419540405
1.4256534576416016
1.3286783695220947
1.345886468887329
1.3876075744628906
1.4058729410171509
1.3888150453567505
1.4089800119400024
1.3638818264007568
1.2854933738708496
1.2028822898864746
1.300445556640625
1.300536036491394
1.3792749643325806
1.4308462142944336
1.3213695287704468
1.3525899648666382
1.244325876235962
1.4050259590148926
1.2988231182098389
1.3273824453353882
1.381608486175537
1.397436499595642
1.4440515041351318
1.4066890478134155
1.3510631322860718
1.4486333131790161
1.27091646194458
1.4259917736053467
1.4264483451843262
1.4259511232376099
1.4217157363891602
1.4742788076400757
1.403051733970642
1.429630160331726
1.4397737979888916
1.4272042512893677
1.2996115684509277
1.2721213102340698
1.3717643022537231
1.3749839067459106
1.3788037300109863
1.3638195991516113
1.424700140953064
1.4549241065979004
1.432589054107666
1.3403840065002441
1.3711967468261719
1.4483311176300049
1.4083038568496704
1.4035112857818604
1.3821327686309814
1.3682652711868286
1.3114073276519775
1.3526527881622314
1.3928110599517822
1.3608378171920776
1.3487221002578735
1.3728342056274414
1.4137959480285645
1.373694658279419
1.4363280534744263
1.4631072282791138
1.3693487644195557
1.3633556365966797
1.3773950338363647
1.398572564125061
1.4374020099639893
1.3468235731124878
1.4052726030349731
1.4055758714675903
1.445091724395752
1.3599926233291626
1.2725591659545898
1.2749040126800537
1.318252444267273
1.4496573209762573
1.4096709489822388
1.4208042621612549
1.381726861000061
1.457450032234192
1.435360312461853
1.3751633167266846
1.2719718217849731
1.428671956062317
1.360817790031433
1.4703772068023682
1.4569270610809326
1.5188312530517578
1.252264142036438
1.4030628204345703
1.33472740650177
1.4191679954528809
1.4408730268478394
1.3949754238128662
1.44367516040802
1.3078340291976929
1.3334589004516602
1.3525196313858032
1.4251596927642822
1.2702347040176392
1.4060760736465454
1.4368555545806885
1.3241230249404907
1.310926079750061
1.4056084156036377
1.4550203084945679
1.460505485534668
1.411977767944336
1.3967461585998535
1.3957823514938354
1.4211312532424927
1.3392729759216309
1.444064736366272
1.3561956882476807
1.3340932130813599
1.4608317613601685
1.3908319473266602
1.42348051071167
1.3281567096710205
1.4077553749084473
1.4552001953125
1.4605991840362549
1.3044615983963013
1.4063349962234497
1.2201428413391113
1.333665132522583
1.304749608039856
1.3776345252990723
1.4277722835540771
1.434397578239441
1.410705327987671
1.4018090963363647
1.4255272150039673
1.3989542722702026
1.4321529865264893
1.2833008766174316
1.384760856628418
1.4124391078948975
1.4111099243164062
1.4420788288116455
1.3508563041687012
1.4579089879989624
1.4081969261169434
1.3627959489822388
1.3778420686721802
1.3308191299438477
1.4331804513931274
1.3691245317459106
1.3298044204711914
1.396100401878357
1.317250370979309
1.3337963819503784
1.4408186674118042
1.422156810760498
1.4199351072311401
1.3865314722061157
1.4276728630065918
1.3132877349853516
1.444523811340332
1.4304249286651611
1.393062949180603
1.3441499471664429
1.3885682821273804
1.3737479448318481
1.463681936264038
1.3708537817001343
1.3038036823272705
1.4059195518493652
1.44187331199646
1.3936043977737427
1.3265529870986938
1.150607943534851
1.4152284860610962
1.3879145383834839
1.35679030418396
1.4880672693252563
1.383301019668579
1.471571922302246
1.3854900598526
1.3385319709777832
1.4457682371139526
1.4227553606033325
1.336672067642212
1.4603204727172852
1.3547351360321045
1.4881266355514526
1.4619500637054443
1.344179391860962
1.3167833089828491
1.327954888343811
1.3091044425964355
1.4446240663528442
1.4569593667984009
1.3523569107055664
1.3283900022506714
1.389549732208252
1.3366395235061646
1.3901968002319336
1.5546610355377197
1.4173158407211304
1.3920860290527344
1.4550458192825317
1.408583402633667
1.4397865533828735
1.4320372343063354
1.3657171726226807
1.3632951974868774
1.410093069076538
1.4218047857284546
1.2873485088348389
1.4500586986541748
1.3467715978622437
1.479124665260315
1.432584524154663
1.4125412702560425
1.410597324371338
1.3800816535949707
1.3743900060653687
1.3947011232376099
1.4210381507873535
1.3518834114074707
1.229205846786499
1.4589018821716309
1.427094578742981
1.4225223064422607
1.4113714694976807
1.3259880542755127
1.4257314205169678
1.3511104583740234
1.4083999395370483
1.2429190874099731
1.2573587894439697
1.200108289718628
1.3976589441299438
1.2756590843200684
1.3003262281417847
1.403888463973999
1.343992829322815
1.410689115524292
1.3991990089416504
1.3911714553833008
1.4327881336212158
1.242796778678894
1.4193251132965088
1.413694143295288
1.4008727073669434
1.4249244928359985
1.363696813583374
1.4258345365524292
1.3590043783187866
1.4302828311920166
1.3669193983078003
1.2561792135238647
1.4237052202224731
1.4240591526031494
1.4005615711212158
1.4091237783432007
1.4248071908950806
1.5455877780914307
1.4502928256988525
1.4439289569854736
1.4108108282089233
1.4321075677871704
1.3718355894088745
1.4154422283172607
1.3771294355392456
1.439130425453186
1.3735268115997314
1.4486536979675293
1.1376453638076782
1.3428871631622314
1.392056941986084
1.4029688835144043
1.3659725189208984
1.3744540214538574
1.2981913089752197
1.2867722511291504
1.2513407468795776
1.4012898206710815
1.4884134531021118
1.3868979215621948
1.3781933784484863
1.3709254264831543
1.3730394840240479
1.370130181312561
1.3867462873458862
1.3783061504364014
1.3233529329299927
1.2411421537399292
1.2512141466140747
1.2331961393356323
1.3997914791107178
1.4725273847579956
1.3568028211593628
1.4306334257125854
1.4985774755477905
1.3600349426269531
1.395148754119873
1.4664292335510254
1.4590973854064941
1.424019455909729
1.4069280624389648
1.4021925926208496
1.1519054174423218
1.4063880443572998
1.4353219270706177
1.3004274368286133
1.3013298511505127
1.325116753578186
1.355638027191162
1.3840961456298828
1.4151322841644287
1.403226613998413
1.4469215869903564
1.417777419090271
1.4529623985290527
1.4526712894439697
1.454261064529419
1.405928134918213
1.402123212814331
1.4118536710739136
1.4237442016601562
1.331475853919983
1.4727225303649902
1.359611988067627
1.3892600536346436
1.3978221416473389
1.346903920173645
1.40521240234375
1.3291804790496826
1.3444678783416748
1.426853895187378
1.2980586290359497
1.373600721359253
1.4274529218673706
1.3935458660125732
1.1585637331008911
1.419263243675232
1.3350043296813965
1.3379207849502563
1.419922947883606
1.3564752340316772
1.4581129550933838
1.4575790166854858
1.2527610063552856
1.4078409671783447
1.4410321712493896
1.3884302377700806
1.4656975269317627
1.4093270301818848
1.3367114067077637
1.4754308462142944
1.455690860748291
1.4288023710250854
1.454428791999817
1.16140878200531
1.2137913703918457
1.328804850578308
1.3664097785949707
1.349349856376648
1.4461710453033447
1.34014093875885
1.4246373176574707
1.389797329902649
1.3518165349960327
1.4136236906051636
1.3510874509811401
1.4322407245635986
1.384772777557373
1.3730965852737427
1.4132704734802246
1.3996373414993286
1.3726595640182495
1.370484471321106
1.4470415115356445
1.3844906091690063
1.4422166347503662
1.315478801727295
1.364208698272705
1.4042024612426758
1.3202265501022339
1.4521393775939941
1.2952723503112793
1.422807216644287
1.1917080879211426
1.3509793281555176
1.35801100730896
1.338266372680664
1.33582603931427
1.4149280786514282
1.3166890144348145
1.387373685836792
1.3986988067626953
1.4368394613265991
1.3479114770889282
1.199310541152954
1.413305640220642
1.4255660772323608
1.3725873231887817
1.3782192468643188
1.3038305044174194
1.3692868947982788
1.3707786798477173
1.3933521509170532
1.468125581741333
1.4033721685409546
1.3582431077957153
1.325568437576294
1.2714786529541016
1.4183098077774048
1.3783130645751953
1.3543381690979004
1.1225968599319458
1.4027034044265747
1.342781662940979
1.2720282077789307
1.3926496505737305
1.369181752204895
1.365466833114624
1.346347689628601
1.3251582384109497
1.41409170627594
1.4422454833984375
1.3211908340454102
1.440240740776062
1.3856432437896729
1.46949303150177
1.313140630722046
1.3209165334701538
1.3546315431594849
1.4001432657241821
1.3536778688430786
1.3956141471862793
1.4196585416793823
1.4110265970230103
1.384885549545288
1.3990098237991333
1.440467119216919
1.355799913406372
1.4406143426895142
1.440273642539978
1.359595537185669
1.4606707096099854
1.3281601667404175
1.3429235219955444
1.4406368732452393
1.3726381063461304
1.4335907697677612
1.399819016456604
1.397739291191101
1.3234938383102417
1.3849960565567017
1.4667410850524902
1.3874468803405762
1.393959879875183
1.458732008934021
1.388262152671814
1.4329664707183838
1.370511531829834
1.418653130531311
1.3917756080627441
1.2950128316879272
1.4409611225128174
1.4023033380508423
1.4051244258880615
1.431827425956726
1.335048794746399
1.4438979625701904
1.3961613178253174
1.4395889043807983
1.4776380062103271
1.461889386177063
1.3545840978622437
1.4654532670974731
1.2055952548980713
1.3836770057678223
1.3563010692596436
1.3678909540176392
1.299532413482666
1.274717926979065
1.3957070112228394
1.4348536729812622
1.3246363401412964
1.3034404516220093
1.3809702396392822
1.3712660074234009
1.3927768468856812
1.4710807800292969
1.3919709920883179
1.412498116493225
1.277276873588562
1.4124674797058105
1.3119181394577026
1.3795244693756104
1.3662322759628296
1.3496134281158447
1.413254976272583
1.524207592010498
1.3410999774932861
1.3756487369537354
1.4006661176681519
1.257700800895691
1.4044400453567505
1.36883544921875
1.3805590867996216
1.3857673406600952
1.3876127004623413
1.3427180051803589
1.3282197713851929
1.2497259378433228
1.367663025856018
1.4364650249481201
1.3741965293884277
1.3585213422775269
1.3404220342636108
1.3673920631408691
1.437922477722168
1.3412213325500488
1.4074547290802002
1.3662879467010498
1.4451037645339966
1.3715928792953491
1.3897804021835327
1.4430593252182007
1.3998374938964844
1.3000715970993042
1.3304647207260132
1.4410845041275024
1.3987820148468018
1.3086903095245361
1.3635077476501465
1.3263102769851685
1.3955954313278198
1.4101325273513794
1.3940575122833252
1.3756685256958008
1.415057897567749
1.3635579347610474
1.3961317539215088
1.3760175704956055
1.4521185159683228
1.4141106605529785
1.5206619501113892
1.3903796672821045
1.2849764823913574
1.3794981241226196
1.4760793447494507
1.4011757373809814
1.439276099205017
1.344681739807129
1.3666787147521973
1.5017176866531372
1.4333354234695435
1.3845938444137573
1.3665814399719238
1.403651475906372
1.2342400550842285
1.4416543245315552
1.3816882371902466
1.4633095264434814
1.409478783607483
1.3729546070098877
1.44255530834198
1.4275119304656982
1.3199750185012817
1.4495618343353271
1.5053315162658691
1.4329142570495605
1.3933902978897095
1.455819010734558
1.4610037803649902
1.3914101123809814
1.3906745910644531
1.3273154497146606
1.4512979984283447
1.4092999696731567
1.3497952222824097
1.4148459434509277
1.5171748399734497
1.4981166124343872
1.420005440711975
1.3631590604782104
1.3571926355361938
1.3988592624664307
1.3512171506881714
1.4033479690551758
1.3514732122421265
1.3804831504821777
1.3617507219314575
1.2418389320373535
1.3798763751983643
1.3696881532669067
1.4371775388717651
1.3418127298355103
1.374291181564331
1.3739696741104126
1.410630702972412
1.252724528312683
1.4461032152175903
1.3944023847579956
1.4211522340774536
1.4540607929229736
1.38636314868927
1.4175580739974976
1.2281655073165894
1.493105411529541
1.3090384006500244
1.3574057817459106
1.1731950044631958
1.2914749383926392
1.3395137786865234
1.4221014976501465
1.4206676483154297
1.2733867168426514
1.337200403213501
1.4383140802383423
1.4103468656539917
1.4213755130767822
1.3196772336959839
1.4124112129211426
1.3529069423675537
1.3800848722457886
1.1800786256790161
1.3250304460525513
1.3345282077789307
1.3906134366989136
1.299533486366272
1.4281114339828491
1.3420569896697998
1.3623223304748535
1.3710085153579712
1.320448875427246
1.3984668254852295
1.3166157007217407
1.4049437046051025
1.3485602140426636
1.3757954835891724
1.4219739437103271
1.3664608001708984
1.434978723526001
1.379307746887207
1.355313777923584
1.3751533031463623
1.3623075485229492
1.3817263841629028
1.3540983200073242
1.3226776123046875
1.4056158065795898
1.3482394218444824
1.3849064111709595
1.3688658475875854
1.3901607990264893
1.1675573587417603
1.4177272319793701
1.4200187921524048
1.33734929561615
1.440742015838623
1.3954063653945923
1.4601249694824219
1.3549973964691162
1.360654354095459
1.4396032094955444
1.2812707424163818
1.3919379711151123
1.1712446212768555
1.4496718645095825
1.3289909362792969
1.399312973022461
1.4595460891723633
1.1703999042510986
1.4255521297454834
1.392492651939392
1.386240005493164
1.3915011882781982
1.427146553993225
1.3889241218566895
1.389024257659912
1.4298347234725952
1.3979812860488892
1.3956298828125
1.356977105140686
1.3344711065292358
1.4135653972625732
1.4181265830993652
1.41808021068573
1.4050599336624146
1.4091423749923706
1.3612698316574097
1.4039132595062256
1.4033952951431274
1.4006363153457642
1.3920124769210815
1.4264016151428223
1.4042004346847534
1.4347785711288452
1.414797306060791
1.380045771598816
1.3070138692855835
1.4080712795257568
1.4151818752288818
1.4225846529006958
1.4478976726531982
1.3651857376098633
1.4222841262817383
1.3972749710083008
1.3768632411956787
1.3741132020950317
1.4240069389343262
1.3851995468139648
1.1362720727920532
1.449792742729187
1.3351707458496094
1.4216095209121704
1.3988418579101562
1.4517713785171509
1.1908787488937378
1.4135726690292358
1.428727388381958
1.372318983078003
1.460484504699707
1.3508834838867188
1.4560420513153076
1.3797447681427002
1.3705552816390991
1.3710366487503052
1.3918989896774292
1.380761981010437
1.391004204750061
1.2882168292999268
1.4148987531661987
1.3666020631790161
1.3734407424926758
1.3539808988571167
1.44893217086792
1.4213899374008179
1.2887018918991089
1.4062899351119995
1.3946889638900757
1.3011090755462646
1.2568025588989258
1.34658944606781
1.3782926797866821
1.4212628602981567
1.357719898223877
1.4354661703109741
1.355143666267395
1.3136690855026245
1.4207308292388916
1.273431658744812
1.284571886062622
1.4053452014923096
1.4091410636901855
1.3409647941589355
1.5308319330215454
1.377013921737671
1.3636937141418457
1.3956053256988525
1.3856909275054932
1.417550802230835
1.3693610429763794
1.392025351524353
1.3482598066329956
1.4537663459777832
1.3960986137390137
1.3733861446380615
1.3438163995742798
1.1960111856460571
1.3801172971725464
1.392970323562622
1.3427605628967285
1.3741506338119507
1.4127856492996216
1.3600777387619019
1.4156376123428345
1.368340015411377
1.2902237176895142
1.2818603515625
1.3589576482772827
1.3384281396865845
1.226800799369812
1.4297480583190918
1.2882012128829956
1.3230191469192505
1.3592112064361572
1.4029117822647095
1.408738374710083
1.4198247194290161
1.3934521675109863
1.4052298069000244
1.4432352781295776
1.4453974962234497
1.3562605381011963
1.3381896018981934
1.3858773708343506
1.4102526903152466
1.2694741487503052
1.4017146825790405
1.48829984664917
1.1678483486175537
1.3555359840393066
1.3780485391616821
1.4255071878433228
1.405678629875183
1.3877553939819336
1.4324382543563843
1.3625235557556152
1.3918836116790771
1.4024176597595215
1.4438016414642334
1.3578803539276123
1.3771088123321533
1.3175774812698364
1.4004961252212524
1.404874563217163
1.4361692667007446
1.3886674642562866
1.4006446599960327
1.3985915184020996
1.4154471158981323
1.3406161069869995
1.3801771402359009
1.4086222648620605
1.3706556558609009
1.439558744430542
1.390525460243225
1.4036598205566406
1.3598229885101318
1.4701862335205078
1.380719780921936
1.3521045446395874
1.347996711730957
1.3082114458084106
1.4298967123031616
1.4060678482055664
1.351541519165039
1.3316926956176758
1.379299521446228
1.420341968536377
1.4006595611572266
1.351522445678711
1.2197133302688599
1.3985830545425415
1.3901971578598022
1.4009087085723877
1.336749792098999
1.4211225509643555
1.4349017143249512
1.394588589668274
1.3617802858352661
1.4242768287658691
1.4261988401412964
1.387878656387329
1.4741755723953247
1.4222298860549927
1.4231183528900146
1.4592788219451904
1.2791571617126465
1.400238275527954
1.4277957677841187
1.4275952577590942
1.3865635395050049
1.410171389579773
1.3339604139328003
1.3940311670303345
1.3700932264328003
1.423721432685852
1.4173187017440796
1.377925157546997
1.4544343948364258
1.4014699459075928
1.4358763694763184
1.317531943321228
1.3968315124511719
1.3949865102767944
1.3919295072555542
1.3969085216522217
1.3146594762802124
1.394212245941162
1.396462321281433
1.4117909669876099
1.3551428318023682
1.4551208019256592
1.3989092111587524
1.3421305418014526
1.242525339126587
1.3408702611923218
1.379549264907837
1.384842038154602
1.434238076210022
1.4072442054748535
1.4098204374313354
1.3742625713348389
1.440837025642395
1.3564364910125732
1.4697853326797485
1.3627209663391113
1.4515838623046875
1.304112434387207
1.4073721170425415
1.3860194683074951
1.3392691612243652
1.3677762746810913
1.3372172117233276
1.4252787828445435
1.3716622591018677
1.3625967502593994
1.3322442770004272
1.3914459943771362
1.3907785415649414
1.3954455852508545
1.392059087753296
1.3517374992370605
1.3399072885513306
1.3876330852508545
1.3884373903274536
1.3478496074676514
1.4423023462295532
1.3882619142532349
1.3298351764678955
1.3650950193405151
1.4599947929382324
1.2834922075271606
1.3953797817230225
1.2828152179718018
1.3573788404464722
1.393563985824585
1.3385659456253052
1.4294570684432983
1.3738795518875122
1.41314697265625
1.331268072128296
1.4445375204086304
1.4440480470657349
1.370126724243164
1.4059622287750244
1.3898828029632568
1.4345309734344482
1.3675498962402344
1.3818970918655396
1.2601537704467773
1.4003698825836182
1.3236411809921265
1.3169440031051636
1.3172473907470703
1.3725221157073975
1.331693172454834
1.35566246509552
1.423803448677063
1.3994345664978027
1.34001886844635
1.3566046953201294
1.341525673866272
1.398735761642456
1.3820174932479858
1.3591209650039673
1.3683034181594849
1.2372320890426636
1.3933886289596558
1.377187967300415
1.429924726486206
1.3961764574050903
1.3569080829620361
1.4466694593429565
1.4130223989486694
1.348056674003601
1.4283496141433716
1.4079043865203857
1.396938681602478
1.201291799545288
1.3747386932373047
1.455532431602478
1.3799922466278076
1.3666820526123047
1.3703136444091797
1.404877781867981
1.3922182321548462
1.29255211353302
1.4119364023208618
1.3874919414520264
1.3719151020050049
1.4392261505126953
1.4149909019470215
1.4079060554504395
1.4148099422454834
1.3821345567703247
1.417783498764038
1.386637568473816
1.3887379169464111
1.2908991575241089
1.381543517112732
1.385564923286438
1.4828288555145264
1.3685792684555054
1.379944920539856
1.4463225603103638
1.403490662574768
1.1489824056625366
1.425550937652588
1.433005690574646
1.3651337623596191
1.3960140943527222
1.420332908630371
1.4311647415161133
1.419683814048767
1.4348565340042114
1.4231915473937988
1.407170057296753
1.3982316255569458
1.3628543615341187
1.3813395500183105
1.4345757961273193
1.3685425519943237
1.3635584115982056
1.3976874351501465
1.425180196762085
1.3794784545898438
1.3770027160644531
1.428331971168518
1.3810031414031982
1.3644133806228638
1.4144864082336426
1.404639482498169
1.3985546827316284
1.4092702865600586
1.3655688762664795
1.4520961046218872
1.3563826084136963
1.2143151760101318
1.3720645904541016
1.3652416467666626
1.3432666063308716
1.3027902841567993
1.4279792308807373
1.360713005065918
1.4447803497314453
1.3979307413101196
1.407859444618225
1.450839638710022
1.3767269849777222
1.3971728086471558
1.2943665981292725
1.4319840669631958
1.4101239442825317
1.3107795715332031
1.3576933145523071
1.38617742061615
1.4128895998001099
1.2668671607971191
1.4317152500152588
1.261084794998169
1.3630857467651367
1.4204771518707275
1.4036706686019897
1.3532270193099976
1.1245198249816895
1.4310650825500488
1.3926173448562622
1.4260962009429932
1.312151312828064
1.4181767702102661
1.4170738458633423
1.399142861366272
1.4009056091308594
1.42703378200531
1.4121758937835693
1.3439513444900513
1.3462058305740356
1.4220845699310303
1.442690134048462
1.4061040878295898
1.2828339338302612
1.3812059164047241
1.3677550554275513
1.3853826522827148
1.4581533670425415
1.1519907712936401
1.4217900037765503
1.3993995189666748
1.4382736682891846
1.3732463121414185
1.4368830919265747
1.4014593362808228
1.3935976028442383
1.4199448823928833
1.3698290586471558
1.443862795829773
1.448876142501831
1.3617184162139893
1.4111725091934204
1.4346182346343994
1.3189430236816406
1.385542631149292
1.288071632385254
1.3988844156265259
1.3812350034713745
1.3633989095687866
1.3690662384033203
1.4026864767074585
1.389211893081665
1.4518938064575195
1.427924394607544
1.3748958110809326
1.3561909198760986
1.3596670627593994
1.1110594272613525
1.4343775510787964
1.39260995388031
1.3719929456710815
1.2771198749542236
1.3504688739776611
1.3728314638137817
1.3180828094482422
1.4169774055480957
1.3984161615371704
1.411912441253662
1.3568886518478394
1.4508670568466187
1.4244165420532227
1.4167886972427368
1.4481120109558105
1.3755561113357544
1.3895158767700195
1.3954882621765137
1.4403780698776245
1.4204602241516113
1.3630928993225098
1.3705261945724487
1.3958771228790283
1.3690409660339355
1.450660228729248
1.4475170373916626
1.421415090560913
1.4688360691070557
1.3960062265396118
1.440114140510559
1.2213160991668701
1.3633860349655151
1.383115291595459
1.4473589658737183
1.4278849363327026
1.359449863433838
1.339699625968933
1.3868995904922485
1.3931320905685425
1.393432855606079
1.4357593059539795
1.5078738927841187
1.3886241912841797
1.417013168334961
1.3643772602081299
1.4472922086715698
1.3931593894958496
1.4027899503707886
1.2285597324371338
1.4017196893692017
1.4012763500213623
1.4125555753707886
1.3497035503387451
1.4199748039245605
1.3218719959259033
1.401618480682373
1.4107158184051514
1.3334530591964722
1.3205646276474
1.3253880739212036
1.3688839673995972
1.3977622985839844
1.3715940713882446
1.434435486793518
1.3543004989624023
1.3622229099273682
1.175230622291565
1.345188021659851
1.3147845268249512
1.2788630723953247
1.310713291168213
1.3652458190917969
1.3467119932174683
1.3975459337234497
1.4011999368667603
1.3585841655731201
1.2031816244125366
1.3821747303009033
1.351901650428772
1.346506118774414
1.4679725170135498
1.3889007568359375
1.3439786434173584
1.4568908214569092
1.3775187730789185
1.3246569633483887
1.2041501998901367
1.376876711845398
1.4416871070861816
1.4306519031524658
1.3403987884521484
1.4564564228057861
1.2728948593139648
1.3970897197723389
1.3363608121871948
1.3824043273925781
1.3729655742645264
1.4310486316680908
1.4009703397750854
1.3905482292175293
1.4230586290359497
1.3427915573120117
1.399304986000061
1.4124995470046997
1.402549147605896
1.3279305696487427
1.428609013557434
1.4136701822280884
1.384663701057434
1.3629307746887207
1.3969236612319946
1.4126886129379272
1.2122480869293213
1.423685908317566
1.3790720701217651
1.4270516633987427
1.3234570026397705
1.3473087549209595
1.293495774269104
1.370552659034729
1.4675484895706177
1.360188364982605
1.3877246379852295
1.428632140159607
1.3943400382995605
1.3945457935333252
1.4006187915802002
1.4044088125228882
1.387135624885559
1.38912832736969
1.3551374673843384
1.4216035604476929
1.429581880569458
1.3956868648529053
1.3583160638809204
1.418921709060669
1.4161133766174316
1.39774489402771
1.3709229230880737
1.4225916862487793
1.424996256828308
1.3996230363845825
1.3927438259124756
1.429236888885498
1.423768401145935
1.3575716018676758
1.3606936931610107
1.3698872327804565
1.4078248739242554
1.4103158712387085
1.3968580961227417
1.3672218322753906
1.4343256950378418
1.4325647354125977
1.4034534692764282
1.1678407192230225
1.425394892692566
1.4072120189666748
1.4114460945129395
1.343498945236206
1.3678005933761597
1.4135607481002808
1.4201221466064453
1.262054681777954
1.2171093225479126
1.370661735534668
1.4311671257019043
1.3232473134994507
1.3906408548355103
1.4139653444290161
1.426112174987793
1.4120901823043823
1.422515869140625
1.4022365808486938
1.3954100608825684
1.3828175067901611
1.2909629344940186
1.3669569492340088
1.2835628986358643
1.4075905084609985
1.3851879835128784
1.0886191129684448
1.3857439756393433
1.384285569190979
1.3418803215026855
1.3083641529083252
1.3852880001068115
1.455227017402649
1.394842505455017
1.3622527122497559
1.4319778680801392
1.404310703277588
1.3876808881759644
1.4634112119674683
1.4201940298080444
1.3661599159240723
1.3204739093780518
1.3312710523605347
1.4022456407546997
1.3560760021209717
1.4169080257415771
1.4345747232437134
1.2536367177963257
1.4031873941421509
1.377528190612793
1.3471781015396118
1.3075522184371948
1.3323817253112793
1.4304351806640625
1.3726521730422974
1.4001450538635254
1.4185717105865479
1.4160802364349365
1.420914649963379
1.4265124797821045
1.3929752111434937
1.4300271272659302
1.4066439867019653
1.3395018577575684
1.4904536008834839
1.4312931299209595
1.3494168519973755
1.375469446182251
1.3224543333053589
1.4034479856491089
1.3854198455810547
1.3882255554199219
1.4309678077697754
1.301771879196167
1.3977887630462646
1.3987619876861572
1.3487751483917236
1.3933985233306885
1.340501070022583
1.3533329963684082
1.4179232120513916
1.3771510124206543
1.3908309936523438
1.4627147912979126
1.3911783695220947
1.413314700126648
1.456231713294983
1.4196311235427856
1.4065377712249756
1.3772579431533813
1.401417851448059
1.3038380146026611
1.4159430265426636
1.395220398902893
1.3701187372207642
1.4019438028335571
1.395324468612671
1.3453823328018188
1.2819459438323975
1.2752351760864258
1.327449083328247
1.4207147359848022
1.4177042245864868
1.3799134492874146
1.3349241018295288
1.4100167751312256
1.3635404109954834
1.3614076375961304
1.3826946020126343
1.3985196352005005
1.4175262451171875
1.3708277940750122
1.3556945323944092
1.3951945304870605
1.4113479852676392
1.3863533735275269
1.4206544160842896
1.414563536643982
1.4251458644866943
1.2911494970321655
1.3649653196334839
1.3706408739089966
1.3187566995620728
1.3921997547149658
1.3768192529678345
1.389072060585022
1.4028630256652832
1.4340972900390625
1.3933128118515015
1.4662628173828125
1.4067084789276123
1.2214633226394653
1.4151232242584229
1.275988221168518
1.402043342590332
1.3738552331924438
1.350627064704895
1.3551044464111328
1.3894133567810059
1.4009960889816284
1.3145109415054321
1.3362597227096558
1.2537790536880493
1.3908041715621948
1.4196547269821167
1.4163551330566406
1.3753886222839355
1.4160181283950806
1.1822999715805054
1.4087624549865723
1.4193283319473267
1.4291032552719116
1.3382961750030518
1.392716646194458
1.3897271156311035
1.3867318630218506
1.395737886428833
1.410345196723938
1.3698391914367676
1.370152235031128
1.3983547687530518
1.3737733364105225
1.3505555391311646
1.3823875188827515
1.4180110692977905
1.3230124711990356
1.3374909162521362
1.434874415397644
1.3269892930984497
1.4391396045684814
1.391449213027954
1.3957101106643677
1.3163777589797974
1.392994999885559
1.3963284492492676
1.4242583513259888
1.3857365846633911
1.3567105531692505
1.3501728773117065
1.3431966304779053
1.2980796098709106
1.3407244682312012
1.4047129154205322
1.356982707977295
1.3780784606933594
1.3722646236419678
1.327015995979309
1.4085971117019653
1.4043474197387695
1.3244588375091553
1.4341707229614258
1.2856531143188477
1.3634780645370483
1.1308156251907349
1.3907952308654785
1.2655760049819946
1.4200884103775024
1.3787589073181152
1.4348589181900024
1.378210425376892
1.4453939199447632
1.3621360063552856
1.4266928434371948
1.4373202323913574
1.399861454963684
1.2469247579574585
1.3851879835128784
1.4030981063842773
1.3089120388031006
1.3584129810333252
1.4424560070037842
1.3813930749893188
1.3803094625473022
1.381887674331665
1.3784570693969727
1.3230419158935547
1.3909460306167603
1.406773567199707
1.3991791009902954
1.407906413078308
1.3551135063171387
1.384218454360962
1.3759461641311646
1.3260002136230469
1.4162378311157227
1.4012891054153442
1.409094214439392
1.4187406301498413
1.2782355546951294
1.364772081375122
1.4300342798233032
1.504042625427246
1.3937182426452637
1.3436343669891357
1.3800055980682373
1.3734527826309204
1.3677442073822021
1.3756829500198364
1.35341215133667
1.3773082494735718
1.40000581741333
1.3636884689331055
1.3376091718673706
1.3958474397659302
1.4165384769439697
1.3939096927642822
1.4312851428985596
1.4091284275054932
1.340323805809021
1.370093584060669
1.3306432962417603
1.305719256401062
1.390952706336975
1.3850889205932617
1.484598994255066
1.3890516757965088
1.1723650693893433
1.399432897567749
1.403651237487793
1.3952265977859497
1.450530767440796
1.3712477684020996
1.3947948217391968
1.4183796644210815
1.417801022529602
1.4374500513076782
1.4444270133972168
1.4009777307510376
1.2913070917129517
1.3462498188018799
1.3551437854766846
1.3901628255844116
1.3920822143554688
1.4075846672058105
1.4441614151000977
1.4079517126083374
1.413348913192749
1.4286022186279297
1.4199166297912598
1.4377081394195557
1.4703313112258911
1.3289527893066406
1.4226809740066528
1.4374363422393799
1.4516634941101074
1.4459073543548584
1.4282846450805664
1.4085384607315063
1.4179586172103882
1.397963047027588
1.394181251525879
1.4395074844360352
1.3915692567825317
1.4784965515136719
1.4223098754882812
1.4433205127716064
1.4131863117218018
1.4424363374710083
1.4025001525878906
1.4074897766113281
1.3776057958602905
1.318324327468872
1.4632941484451294
1.4472712278366089
1.430877685546875
1.408253788948059
1.4199007749557495
1.3630045652389526
1.4816254377365112
1.4047240018844604
1.3205994367599487
1.383124828338623
1.4864835739135742
1.409989595413208
1.4110900163650513
1.4066581726074219
1.442138910293579
1.304696798324585
1.4134025573730469
1.399945855140686
1.4541822671890259
1.400835633277893
1.336056113243103
1.4117701053619385
1.4285814762115479
1.3889867067337036
1.3309036493301392
1.3866792917251587
1.3836406469345093
1.4266701936721802
1.373476266860962
1.3982270956039429
1.3916306495666504
1.3454450368881226
1.400691032409668
1.4003454446792603
1.4128903150558472
1.407629370689392
1.408057689666748
1.3709393739700317
1.417064905166626
1.391842007637024
1.4380550384521484
1.4377583265304565
1.39452064037323
1.3942620754241943
1.4543927907943726
1.3080517053604126
1.4125909805297852
1.3873356580734253
1.4312306642532349
1.4061743021011353
1.2682355642318726
1.415065050125122
1.388574481010437
1.450374960899353
1.2199280261993408
1.37917959690094
1.3759862184524536
1.430614948272705
1.2543540000915527
1.4225645065307617
1.2858519554138184
1.388641357421875
1.3612242937088013
1.4112558364868164
1.2328966856002808
1.4293698072433472
1.4065167903900146
1.4460207223892212
1.4233280420303345
1.3631383180618286
1.347000241279602
1.3629142045974731
1.375016450881958
1.365740180015564
1.417495846748352
1.391839861869812
1.4409581422805786
1.396496057510376
1.423891544342041
1.38858962059021
1.4172852039337158
1.32269287109375
1.4476308822631836
1.4228615760803223
1.375437617301941
1.4104304313659668
1.3469069004058838
1.4035826921463013
1.4384450912475586
1.4433132410049438
1.4200679063796997
1.4012819528579712
1.399382472038269
1.312511682510376
1.3630841970443726
1.2780791521072388
1.2861709594726562
1.3118832111358643
1.415675163269043
1.3903111219406128
1.4258310794830322
1.357037901878357
1.4309178590774536
1.3779579401016235
1.3820995092391968
1.323203206062317
1.351948618888855
1.4218449592590332
1.4322835206985474
1.4065756797790527
1.4377127885818481
1.414402961730957
1.392837405204773
1.441629409790039
1.4426746368408203
1.3825793266296387
1.3525456190109253
1.4276717901229858
1.4538493156433105
1.4960633516311646
1.398995280265808
1.3926414251327515
1.350812315940857
1.2680515050888062
1.450455665588379
1.40728759765625
1.4274157285690308
1.4460506439208984
1.379047155380249
1.467646837234497
1.3642547130584717
1.3262664079666138
1.4491530656814575
1.3844109773635864
1.3953454494476318
1.4325553178787231
1.4026261568069458
1.381606936454773
1.4478192329406738
1.4084066152572632
1.4138798713684082
1.3991214036941528
1.3858205080032349
1.3696205615997314
1.4387288093566895
1.343719244003296
1.3913631439208984
1.4358452558517456
1.3804974555969238
1.4607242345809937
1.3289618492126465
1.4515697956085205
1.4040623903274536
1.3761404752731323
1.4199374914169312
1.4325525760650635
1.407060146331787
1.3964240550994873
1.3130747079849243
1.384921908378601
1.3757785558700562
1.4473921060562134
1.4350508451461792
1.4273252487182617
1.4135359525680542
1.383927822113037
1.3153069019317627
1.3644462823867798
1.3880831003189087
1.4078805446624756
1.4453846216201782
1.3441435098648071
1.445617914199829
1.483411431312561
1.4434194564819336
1.4209144115447998
1.4370956420898438
1.386387586593628
1.3756669759750366
1.4196832180023193
1.3968199491500854
1.3407725095748901
1.4268836975097656
1.407028317451477
1.1539535522460938
1.304327368736267
1.4121719598770142
1.4649596214294434
1.4567548036575317
1.403955101966858
1.3680747747421265
1.3618155717849731
1.3001470565795898
1.3298695087432861
1.361636996269226
1.3947151899337769
1.4180736541748047
1.4458673000335693
1.3602910041809082
1.4612966775894165
1.4197732210159302
1.3661909103393555
1.3846445083618164
1.4968055486679077
1.4191054105758667
1.4297577142715454
1.4035931825637817
1.4282796382904053
1.389972448348999
1.3386894464492798
1.364985466003418
1.4039068222045898
1.381349802017212
1.366937279701233
1.4367326498031616
1.3849360942840576
1.358530044555664
1.4128127098083496
1.4400047063827515
1.374725580215454
1.3942973613739014
1.3996686935424805
1.4170643091201782
1.474944829940796
1.431607961654663
1.4134589433670044
1.4132509231567383
1.4339994192123413
1.4571051597595215
1.3517968654632568
1.3828002214431763
1.3750276565551758
1.388834834098816
1.3976801633834839
1.381138563156128
1.3578097820281982
1.405901551246643
1.2222150564193726
1.3568463325500488
1.4319759607315063
1.384222149848938
1.3179643154144287
1.307234287261963
1.3836604356765747
1.3835145235061646
1.3411965370178223
1.3594269752502441
1.3781628608703613
1.387794017791748
1.2909561395645142
1.3481484651565552
1.396377444267273
1.3430140018463135
1.4589943885803223
1.3437813520431519
1.367486834526062
1.3925265073776245
1.3896268606185913
1.353598713874817
1.3240623474121094
1.3443224430084229
1.4535516500473022
1.39658784866333
1.4275730848312378
1.4445488452911377
1.429238200187683
1.4647592306137085
1.3199838399887085
1.3917815685272217
1.400693655014038
1.2216674089431763
1.3524359464645386
1.4079629182815552
1.385847568511963
1.3707466125488281
1.4352689981460571
1.40663480758667
1.4405485391616821
1.3829325437545776
1.4017077684402466
1.209153652191162
1.3826366662979126
1.4207558631896973
1.3638153076171875
1.3592582941055298
1.3522939682006836
1.3712952136993408
1.3821287155151367
1.4548519849777222
1.336765170097351
1.400133728981018
1.363417387008667
1.322041392326355
1.3059712648391724
1.34780752658844
1.365209698677063
1.3985284566879272
1.4380228519439697
1.4039475917816162
1.3836796283721924
1.3750585317611694
1.0774177312850952
1.4777541160583496
1.2085200548171997
1.3090531826019287
1.374210000038147
1.3909116983413696
1.4071402549743652
1.356105923652649
1.3628456592559814
1.395185947418213
1.365126609802246
1.393530249595642
1.3494662046432495
1.4272691011428833
1.1693012714385986
1.3948386907577515
1.4542537927627563
1.3478270769119263
1.2135206460952759
1.33458411693573
1.3758550882339478
1.475975751876831
1.3444572687149048
1.380271315574646
1.4264743328094482
1.3797889947891235
1.3848309516906738
1.3703891038894653
1.4397603273391724
1.375946044921875
1.420381784439087
1.3668428659439087
1.376206636428833
1.425003170967102
1.3676422834396362
1.3862601518630981
1.3810038566589355
1.4014252424240112
1.3312227725982666
1.4132622480392456
1.37819504737854
1.3848813772201538
1.4680768251419067
1.38193678855896
1.3623937368392944
1.389217734336853
1.3737660646438599
1.385077714920044
1.5497819185256958
1.4105675220489502
1.3788856267929077
1.4256823062896729
1.2927173376083374
1.3997797966003418
1.4557873010635376
1.3051609992980957
1.2703332901000977
1.4361371994018555
1.3662110567092896
1.3439207077026367
1.4084241390228271
1.2958794832229614
1.4067332744598389
1.363849401473999
1.279921531677246
1.371096134185791
1.3032692670822144
1.3585803508758545
1.4049266576766968
1.4758883714675903
1.367304801940918
1.421948790550232
1.3672679662704468
1.3936827182769775
1.4006288051605225
1.3954099416732788
1.3716686964035034
1.452755331993103
1.3594691753387451
1.2856134176254272
1.3874012231826782
1.3818068504333496
1.3429155349731445
1.2287203073501587
1.3103792667388916
1.3419370651245117
1.3722453117370605
1.4171499013900757
1.388819694519043
1.3493638038635254
1.4378762245178223
1.383231520652771
1.3335744142532349
1.4272562265396118
1.3173540830612183
1.4094470739364624
1.4420827627182007
1.413895606994629
1.358805775642395
1.4152106046676636
1.3934714794158936
1.3953899145126343
1.398889422416687
1.3997304439544678
1.3774864673614502
1.409629225730896
1.3784205913543701
1.434091567993164
1.4244266748428345
1.3687245845794678
1.3844763040542603
1.3960890769958496
1.4417937994003296
1.3653743267059326
1.3651081323623657
1.4297887086868286
1.3831521272659302
1.3872544765472412
1.4748178720474243
1.404670000076294
1.396054983139038
1.4289289712905884
1.3300777673721313
1.3364194631576538
1.3625038862228394
1.4524328708648682
1.3578603267669678
1.4041996002197266
1.3377031087875366
1.4033114910125732
1.1717995405197144
1.3896005153656006
1.4205033779144287
1.3839296102523804
1.3188583850860596
1.3493890762329102
1.435512661933899
1.3721415996551514
1.4467843770980835
1.4327349662780762
1.3683124780654907
1.407873511314392
1.354172945022583
1.4222670793533325
1.2930294275283813
1.4148792028427124
1.320259928703308
1.3104536533355713
1.3292862176895142
1.3406437635421753
1.4068949222564697
1.3942716121673584
1.4119114875793457
1.4482676982879639
1.3905624151229858
1.4536621570587158
1.361756443977356
1.318045973777771
1.4140266180038452
1.3501595258712769
1.431684970855713
1.4070967435836792
1.4352959394454956
1.4219048023223877
1.422426700592041
1.3393075466156006
1.4228346347808838
1.4060002565383911
1.380231499671936
1.4290393590927124
1.3359771966934204
1.4093821048736572
1.390114426612854
1.4008164405822754
1.4014919996261597
1.3856921195983887
1.44440495967865
1.3956828117370605
1.3650236129760742
1.4247074127197266
1.3135801553726196
1.345748782157898
1.3781415224075317
1.433526873588562
1.4070550203323364
1.4729290008544922
1.388514518737793
1.421820878982544
1.3874260187149048
1.228171467781067
1.458591103553772
1.448607087135315
1.3948441743850708
1.406327486038208
1.4121731519699097
1.4382421970367432
1.3412916660308838
1.4405876398086548
1.3969788551330566
1.3717665672302246
1.387848973274231
1.4243252277374268
1.4013381004333496
1.3770482540130615
1.3847346305847168
1.4366302490234375
1.4072625637054443
1.373116135597229
1.4279571771621704
1.3619269132614136
1.347303032875061
1.186527967453003
1.41048264503479
1.3572587966918945
1.3875374794006348
1.4159467220306396
1.4316461086273193
1.4339879751205444
1.418389916419983
1.3790168762207031
1.4411176443099976
1.4740413427352905
1.4378716945648193
1.3954061269760132
1.3272686004638672
1.3845704793930054
1.4056923389434814
1.4584649801254272
1.4227215051651
1.3744007349014282
1.3690855503082275
1.4168457984924316
1.4072459936141968
1.3514738082885742
1.306418538093567
1.3737198114395142
1.3774826526641846
1.4289906024932861
1.4298851490020752
1.4466286897659302
1.3598542213439941
1.3874025344848633
1.2838189601898193
1.3792487382888794
1.2156707048416138
1.3347090482711792
1.3847978115081787
1.3091037273406982
1.3852068185806274
1.4181321859359741
1.4235745668411255
1.3798681497573853
1.3440693616867065
1.348107933998108
1.39866042137146
1.3493571281433105
1.3681309223175049
1.267383098602295
1.3745498657226562
1.3926464319229126
1.4084497690200806
1.3694981336593628
1.347642183303833
1.404809594154358
1.4103180170059204
1.447012186050415
1.2948685884475708
1.3506262302398682
1.4505125284194946
1.4897284507751465
1.3716182708740234
1.3418936729431152
1.4413518905639648
1.3934695720672607
1.504258632659912
1.381800889968872
1.4505810737609863
1.4460959434509277
1.390819787979126
1.389533281326294
1.4208093881607056
1.3708301782608032
1.4152082204818726
1.2896944284439087
1.3410323858261108
1.4661654233932495
1.3844836950302124
1.393036961555481
1.4000470638275146
1.3855918645858765
1.349821925163269
1.4708964824676514
1.3780139684677124
1.407854676246643
1.4433937072753906
1.402758002281189
1.4892925024032593
1.3707524538040161
1.3828805685043335
1.4511867761611938
1.4059194326400757
1.399830937385559
1.4692907333374023
1.3949354887008667
1.369451880455017
1.3569594621658325
1.4211385250091553
1.3280483484268188
1.4139442443847656
1.1304471492767334
1.3545095920562744
1.4089558124542236
1.40079665184021
1.4503741264343262
1.422237753868103
1.429329752922058
1.3621186017990112
1.4060357809066772
1.3889284133911133
1.4753236770629883
1.3524267673492432
1.5046783685684204
1.3657244443893433
1.2938748598098755
1.3550182580947876
1.4084773063659668
1.3562052249908447
1.440157413482666
1.2986040115356445
1.4453448057174683
1.3621299266815186
1.3734761476516724
1.385564923286438
1.314713954925537
1.3964881896972656
1.404610276222229
1.40620756149292
1.3959187269210815
1.3566086292266846
1.3912383317947388
1.2934221029281616
1.3700517416000366
1.333928108215332
1.3605436086654663
1.4454736709594727
1.4097224473953247
1.4010109901428223
1.336005449295044
1.3988733291625977
1.4070823192596436
1.3833632469177246
1.3794050216674805
1.4608224630355835
1.337705135345459
1.4178316593170166
1.3667712211608887
1.4049545526504517
1.2288411855697632
1.4042624235153198
1.3830281496047974
1.3616597652435303
1.391737937927246
1.4295051097869873
1.3853950500488281
1.299507975578308
1.3938877582550049
1.3400077819824219
1.4282963275909424
1.348922848701477
1.4202910661697388
1.4624425172805786
1.4355735778808594
1.3899892568588257
1.3856080770492554
1.4016618728637695
1.3349477052688599
1.3659698963165283
1.4465970993041992
1.3475556373596191
1.380424976348877
1.4159808158874512
1.4461320638656616
1.5180176496505737
1.3997026681900024
1.326048493385315
1.5063676834106445
1.3651602268218994
1.3603371381759644
1.3615587949752808
1.3804268836975098
1.3621852397918701
1.4729068279266357
1.3004626035690308
1.3464552164077759
1.4441397190093994
1.3766679763793945
1.3737112283706665
1.33424711227417
1.290753960609436
1.3456954956054688
1.399969458580017
1.3668935298919678
1.3913018703460693
1.4564926624298096
1.3686728477478027
1.4779659509658813
1.4309678077697754
1.4149857759475708
1.3714311122894287
1.361507534980774
1.3568832874298096
1.3566261529922485
1.3848388195037842
1.371990442276001
1.403560996055603
1.447713851928711
1.3590388298034668
1.349107265472412
1.3638886213302612
1.4353686571121216
1.3885135650634766
1.294602632522583
1.2357243299484253
1.4263660907745361
1.3908963203430176
1.3540706634521484
1.3341178894042969
1.368693232536316
1.4036880731582642
1.4330244064331055
1.4034886360168457
1.3222736120224
1.3542627096176147
1.3445322513580322
1.4584028720855713
1.2775583267211914
1.3739545345306396
1.3871511220932007
1.3088675737380981
1.3210368156433105
1.2817411422729492
1.338168978691101
1.4289997816085815
1.4120844602584839
1.396279215812683
1.234495759010315
1.43716299533844
1.4307923316955566
1.3518835306167603
1.3078129291534424
1.4308171272277832
1.3783934116363525
1.4050737619400024
1.3166452646255493
1.3619683980941772
1.3509119749069214
1.325981616973877
1.3255834579467773
1.3703237771987915
1.4284573793411255
1.3986940383911133
1.3725496530532837
1.3624536991119385
1.438833236694336
1.3555927276611328
1.392586350440979
1.351191520690918
1.3553818464279175
1.4073435068130493
1.342969298362732
1.370680332183838
1.337748646736145
1.4584847688674927
1.4483295679092407
1.4034545421600342
1.360106110572815
1.3805233240127563
1.4776204824447632
1.3595151901245117
1.3707728385925293
1.3239092826843262
1.4285200834274292
1.3917275667190552
1.3849127292633057
1.3976452350616455
1.3690428733825684
1.4656258821487427
1.375108003616333
1.4032952785491943
1.4603756666183472
1.3064944744110107
1.3702850341796875
1.4137076139450073
1.3747072219848633
1.330007791519165
1.4420675039291382
1.4534101486206055
1.3653770685195923
1.4081255197525024
1.3344839811325073
1.3538371324539185
1.4261553287506104
1.4411730766296387
1.396776795387268
1.352092981338501
1.3899869918823242
1.2721654176712036
1.2000657320022583
1.436755895614624
1.3444052934646606
1.2680178880691528
1.459899663925171
1.3477511405944824
1.4047555923461914
1.346716046333313
1.4172632694244385
1.3825578689575195
1.4252678155899048
1.4608190059661865
1.4678195714950562
1.236116647720337
1.390670657157898
1.3667222261428833
1.4149004220962524
1.356115460395813
1.2797574996948242
1.3674805164337158
1.316821575164795
1.3632556200027466
1.4025143384933472
1.4302680492401123
1.3879129886627197
1.3192646503448486
1.4758265018463135
1.3673676252365112
1.4044889211654663
1.36653470993042
1.3360356092453003
1.3051090240478516
1.4444586038589478
1.403159737586975
1.3959287405014038
1.3805915117263794
1.3935152292251587
1.3773460388183594
1.4153149127960205
1.4372271299362183
1.4515941143035889
1.4279640913009644
1.4067264795303345
1.4120066165924072
1.4088369607925415
1.3587566614151
1.3687351942062378
1.3624547719955444
1.3513469696044922
1.3075798749923706
1.417386531829834
1.3010832071304321
1.3240646123886108
1.3523579835891724
1.3816943168640137
1.4245612621307373
1.3093478679656982
1.3679635524749756
1.271483302116394
1.3163394927978516
1.3788944482803345
1.4164217710494995
1.4491649866104126
1.4115734100341797
1.2944815158843994
1.4751474857330322
1.365068793296814
1.3531264066696167
1.3659040927886963
1.3143476247787476
1.39963960647583
1.447148323059082
1.3780348300933838
1.2712289094924927
1.4604499340057373
1.4540520906448364
1.4265998601913452
1.3509143590927124
1.366351842880249
1.2990857362747192
1.4084030389785767
1.4355921745300293
1.435206651687622
1.3605579137802124
1.2114825248718262
1.2339441776275635
1.4311238527297974
1.4247503280639648
1.4333953857421875
1.2490155696868896
1.4454225301742554
1.4810186624526978
1.4339892864227295
1.4555785655975342
1.4354552030563354
1.447969675064087
1.4103237390518188
1.2940924167633057
1.323054552078247
1.4123492240905762
1.3703173398971558
1.398830533027649
1.4015334844589233
1.3993486166000366
1.2118852138519287
1.3603044748306274
1.297194480895996
1.37204110622406
1.4683102369308472
1.3968833684921265
1.3130857944488525
1.4033613204956055
1.407381296157837
1.2647414207458496
1.3898766040802002
1.443405032157898
1.4396207332611084
1.4615850448608398
1.4030784368515015
1.4140595197677612
1.4266079664230347
1.2975049018859863
1.340065598487854
1.391276478767395
1.4697314500808716
1.4769368171691895
1.4210140705108643
1.4575722217559814
1.4176980257034302
1.3766602277755737
1.3297923803329468
1.4034459590911865
1.4028371572494507
1.4427821636199951
1.3555607795715332
1.4270427227020264
1.3601490259170532
1.4305099248886108
1.3839589357376099
1.4140700101852417
1.346699595451355
1.3830889463424683
1.2788004875183105
1.4366450309753418
1.4096943140029907
1.2541850805282593
1.4049733877182007
1.343697190284729
1.3586254119873047
1.4355206489562988
1.4515225887298584
1.3827097415924072
1.3347415924072266
1.3974510431289673
1.3569482564926147
1.2278170585632324
1.3982053995132446
1.4212708473205566
1.3417004346847534
1.381469964981079
1.4457827806472778
1.3746421337127686
1.418013572692871
1.2657644748687744
1.3223048448562622
1.3299883604049683
1.3323264122009277
1.4529812335968018
1.4228417873382568
1.4102449417114258
1.4853798151016235
1.4351640939712524
1.3992321491241455
1.4250800609588623
1.3793151378631592
1.3718599081039429
1.3670282363891602
1.3616464138031006
1.3597725629806519
1.4199663400650024
1.3778221607208252
1.4059786796569824
1.3948843479156494
1.3984538316726685
1.3791756629943848
1.3828842639923096
1.4164659976959229
1.3706166744232178
1.4208396673202515
1.396518588066101
1.2268614768981934
1.4193931818008423
1.2727419137954712
1.3869268894195557
1.3705604076385498
1.4150586128234863
1.4241690635681152
1.369674801826477
1.432015061378479
1.2106308937072754
1.3260570764541626
1.256921410560608
1.3570611476898193
1.3735955953598022
1.4097789525985718
1.3997340202331543
1.3856792449951172
1.350219488143921
1.3818825483322144
1.3735203742980957
1.4010992050170898
1.3947210311889648
1.3886125087738037
1.1781182289123535
1.2762690782546997
1.3761403560638428
1.3692069053649902
1.3868143558502197
1.470126748085022
1.3908706903457642
1.4725207090377808
1.3706177473068237
1.349441647529602
1.3647569417953491
1.3893885612487793
1.2751264572143555
1.4736732244491577
1.4376602172851562
1.4204481840133667
1.3662714958190918
1.4118857383728027
1.328369379043579
1.4650050401687622
1.435786247253418
1.4409093856811523
1.409740924835205
1.4057592153549194
1.3424991369247437
1.4374053478240967
1.3721410036087036
1.430271863937378
1.276365876197815
1.4119597673416138
1.3864896297454834
1.3911164999008179
1.216310739517212
1.406069040298462
1.397118091583252
1.2395224571228027
1.3467097282409668
1.1884568929672241
1.3490184545516968
1.4349706172943115
1.3714628219604492
1.377007007598877
1.4115139245986938
1.336101770401001
1.3799359798431396
1.192548155784607
1.2980711460113525
1.2089365720748901
1.3274142742156982
1.2458053827285767
1.3944435119628906
1.3409825563430786
1.3336154222488403
1.4004145860671997
1.3992559909820557
1.3700016736984253
1.4500046968460083
1.3403873443603516
1.3127665519714355
1.1434962749481201
1.4039862155914307
1.3630802631378174
1.414827585220337
1.415713906288147
1.4314143657684326
1.359061360359192
1.4004878997802734
1.3900251388549805
1.36439847946167
1.384643793106079
1.3885698318481445
1.3546020984649658
1.4299403429031372
1.3628900051116943
1.3183914422988892
1.379388451576233
1.4109059572219849
1.4111301898956299
1.2801234722137451
1.3655046224594116
1.3604886531829834
1.405171275138855
1.4228988885879517
1.378250002861023
1.3675352334976196
1.3395596742630005
1.3773823976516724
1.3165699243545532
1.4613350629806519
1.4032491445541382
1.35918128490448
1.366986870765686
1.404793620109558
1.2325026988983154
1.3158544301986694
1.4048974514007568
1.4136395454406738
1.342429280281067
1.345232367515564
1.421372413635254
1.3114278316497803
1.404836893081665
1.3748079538345337
1.3561155796051025
1.4096144437789917
1.3339790105819702
1.408338189125061
1.4444483518600464
1.3536456823349
1.4016236066818237
1.4556679725646973
1.3795756101608276
1.3803120851516724
1.3856765031814575
1.279123306274414
1.4197416305541992
1.2614333629608154
1.4132046699523926
1.4004732370376587
1.3612570762634277
1.4097353219985962
1.395128607749939
1.4417239427566528
1.4095271825790405
1.3684560060501099
1.3693805932998657
1.3594900369644165
1.4457789659500122
1.3760530948638916
1.2221219539642334
1.3631418943405151
1.4190083742141724
1.4911236763000488
1.4440395832061768
1.3841220140457153
1.4629132747650146
1.3842334747314453
1.3830028772354126
1.3931034803390503
1.342553973197937
1.4028210639953613
1.3891606330871582
1.286091923713684
1.3790498971939087
1.382900357246399
1.4118590354919434
1.3870947360992432
1.3999601602554321
1.4053752422332764
1.4282441139221191
1.3368161916732788
1.3884164094924927
1.3637845516204834
1.3340802192687988
1.4010578393936157
1.4020887613296509
1.3467216491699219
1.3781569004058838
1.4499038457870483
1.368281364440918
1.3784863948822021
1.3612221479415894
1.3027160167694092
1.4505302906036377
1.3809022903442383
1.3053070306777954
1.2408294677734375
1.3144382238388062
1.3989840745925903
1.4485152959823608
1.3946611881256104
1.367376446723938
1.3352136611938477
1.3856205940246582
1.3472756147384644
1.417724370956421
1.303585171699524
1.323099136352539
1.321911334991455
1.3858147859573364
1.3511103391647339
1.4105632305145264
1.3420031070709229
1.3901779651641846
1.2956241369247437
1.3457996845245361
1.3310039043426514
1.2770087718963623
1.423629641532898
1.3154405355453491
1.4552751779556274
1.3684368133544922
1.3541492223739624
1.4100078344345093
1.400530219078064
1.3932653665542603
1.4164875745773315
1.2934626340866089
1.400312900543213
1.4128957986831665
1.3463795185089111
1.416364073753357
1.2587549686431885
1.400162935256958
1.4082186222076416
1.2644423246383667
1.442099690437317
1.3894622325897217
1.407334566116333
1.3036829233169556
1.300220251083374
1.3674501180648804
1.4349639415740967
1.3316160440444946
1.2373583316802979
1.37184739112854
1.3852481842041016
1.4581891298294067
1.227699637413025
1.2814065217971802
1.324729084968567
1.3344223499298096
1.3839465379714966
1.4254064559936523
1.366798758506775
1.4174798727035522
1.2963893413543701
1.3646588325500488
1.3274359703063965
1.335282325744629
1.3730237483978271
1.4210258722305298
1.1565879583358765
1.4181770086288452
1.3579957485198975
1.3868310451507568
1.3471826314926147
1.3985562324523926
1.3780229091644287
1.4329136610031128
1.4197933673858643
1.416154146194458
1.3734227418899536
1.4020251035690308
1.3560495376586914
1.3483086824417114
1.4208446741104126
1.420575737953186
1.4189732074737549
1.4406601190567017
1.3808717727661133
1.3854130506515503
1.3945304155349731
1.4132546186447144
1.3403725624084473
1.3723196983337402
1.4135814905166626
1.4005905389785767
1.4003678560256958
1.368286371231079
1.3958191871643066
1.3933405876159668
1.3531413078308105
1.3464359045028687
1.4035100936889648
1.4399648904800415
1.3898420333862305
1.4085767269134521
1.3984050750732422
1.378816843032837
1.3677273988723755
1.3610576391220093
1.4162540435791016
1.4092557430267334
1.4053282737731934
1.403051733970642
1.4111192226409912
1.3649903535842896
1.360878825187683
1.4109598398208618
1.4109939336776733
1.423604130744934
1.4115493297576904
1.3813155889511108
1.4147440195083618
1.3841134309768677
1.2660287618637085
1.4235466718673706
1.345536231994629
1.3852427005767822
1.4128011465072632
1.308327078819275
1.4330004453659058
1.375589370727539
1.3532068729400635
1.3741716146469116
1.4011366367340088
1.422847032546997
1.4465302228927612
1.3278437852859497
1.3633581399917603
1.505555272102356
1.2996609210968018
1.234409213066101
1.3479907512664795
1.390776515007019
1.3733609914779663
1.2703239917755127
1.390242576599121
1.4288798570632935
1.380123257637024
1.424577236175537
1.4213985204696655
1.2339160442352295
1.3955127000808716
1.3824162483215332
1.4022434949874878
1.4121026992797852
1.347636342048645
1.3682622909545898
1.44606351852417
1.3691734075546265
1.3989324569702148
1.1772493124008179
1.4179507493972778
1.4216259717941284
1.3204797506332397
1.3420355319976807
1.4383196830749512
1.4275190830230713
1.408151388168335
1.3595983982086182
1.4505459070205688
1.2620429992675781
1.3909715414047241
1.3683539628982544
1.4076478481292725
1.3661892414093018
1.3972264528274536
1.4371681213378906
1.3477513790130615
1.3970093727111816
1.3249504566192627
1.3622324466705322
1.1599920988082886
1.4180936813354492
1.3970587253570557
1.5020666122436523
1.3886827230453491
1.3537753820419312
1.3728042840957642
1.4269236326217651
1.387071132659912
1.362425446510315
1.4017772674560547
1.3724651336669922
1.3749035596847534
1.3052361011505127
1.3690823316574097
1.39811110496521
1.3345057964324951
1.3568094968795776
1.3481537103652954
1.4510408639907837
1.4236005544662476
1.3674211502075195
1.4118400812149048
1.3914592266082764
1.2981284856796265
1.4033164978027344
1.2612580060958862
1.3764097690582275
1.4205633401870728
1.2929253578186035
1.2668970823287964
1.4040181636810303
1.172662615776062
1.4430813789367676
1.3498988151550293
1.376178503036499
1.410066843032837
1.331284761428833
1.3555500507354736
1.3984979391098022
1.415776014328003
1.4050832986831665
1.393095850944519
1.4277267456054688
1.3694264888763428
1.429407000541687
1.398163080215454
1.3988804817199707
1.3802026510238647
1.4051896333694458
1.4163179397583008
1.351080060005188
1.324811339378357
1.393130898475647
1.4126323461532593
1.419283151626587
1.3592231273651123
1.4130669832229614
1.4132187366485596
1.251753568649292
1.3735086917877197
1.3972880840301514
1.2358622550964355
1.4422134160995483
1.3603187799453735
1.3775732517242432
1.3701927661895752
1.189056634902954
1.3812428712844849
1.3761810064315796
1.4726155996322632
1.3620985746383667
1.2794225215911865
1.4245275259017944
1.3831968307495117
1.320175051689148
1.3191133737564087
1.2410788536071777
1.2559319734573364
1.3385459184646606
1.2868157625198364
1.3825041055679321
1.4229681491851807
1.4132871627807617
1.4261360168457031
1.3673667907714844
1.3642340898513794
1.3176822662353516
1.3919419050216675
1.3494306802749634
1.3657854795455933
1.4168592691421509
1.4544408321380615
1.339638590812683
1.347819209098816
1.4026672840118408
1.356157660484314
1.3845690488815308
1.3253716230392456
1.4180960655212402
1.3722565174102783
1.4208121299743652
1.3950536251068115
1.3710665702819824
1.3529386520385742
1.3592824935913086
1.368190050125122
1.3876266479492188
1.4114875793457031
1.4975730180740356
1.4015358686447144
1.407747745513916
1.434487223625183
1.355126976966858
1.3996589183807373
1.3673573732376099
1.4132511615753174
1.4350115060806274
1.4897148609161377
1.3101521730422974
1.2912895679473877
1.3956775665283203
1.2711824178695679
1.4022760391235352
1.3999940156936646
1.380921483039856
1.4050226211547852
1.4051817655563354
1.3965439796447754
1.3988583087921143
1.3848121166229248
1.3909306526184082
1.3589749336242676
1.4085062742233276
1.3906099796295166
1.2774384021759033
1.474640130996704
1.3934928178787231
1.378257155418396
1.4187819957733154
1.4276061058044434
1.3904144763946533
1.387739896774292
1.393101453781128
1.4148497581481934
1.3684452772140503
1.3944631814956665
1.427881121635437
1.4287594556808472
1.3077658414840698
1.352859616279602
1.3986468315124512
1.335315227508545
1.432816505432129
1.234867811203003
1.3715049028396606
1.3772051334381104
1.3554701805114746
1.4485493898391724
1.450844645500183
1.3947163820266724
1.4053146839141846
1.403308629989624
1.3471413850784302
1.3943870067596436
1.3509858846664429
1.4259978532791138
1.3764396905899048
1.2888250350952148
1.3640917539596558
1.3524824380874634
1.3673279285430908
1.3871772289276123
1.4084956645965576
1.3914401531219482
1.4106082916259766
1.3349155187606812
1.3722180128097534
1.4190239906311035
1.2655233144760132
1.4133809804916382
1.4537582397460938
1.374764323234558
1.2719954252243042
1.2248480319976807
1.4031318426132202
1.4350577592849731
1.3063392639160156
1.4033935070037842
1.378947138786316
1.3996590375900269
1.2366331815719604
1.41429603099823
1.3266496658325195
1.4253098964691162
1.3880895376205444
1.3002169132232666
1.2857465744018555
1.420659065246582
1.3369587659835815
1.3102059364318848
1.410430669784546
1.3112436532974243
1.4269181489944458
1.463714599609375
1.4139584302902222
1.3011544942855835
1.3974039554595947
1.3725686073303223
1.4375728368759155
1.5131075382232666
1.4569640159606934
1.3746248483657837
1.3830647468566895
1.3891067504882812
1.421271562576294
1.4211804866790771
1.3830957412719727
1.405829906463623
1.4117531776428223
1.392681360244751
1.3330224752426147
1.3523881435394287
1.3856985569000244
1.4114433526992798
1.3078800439834595
1.4054794311523438
1.336787223815918
1.3904383182525635
1.366233229637146
1.442152738571167
1.3781189918518066
1.3181648254394531
1.4152498245239258
1.444598913192749
1.44796884059906
1.4561046361923218
1.4154647588729858
1.3931794166564941
1.3899065256118774
1.445640206336975
1.4269030094146729
1.3889224529266357
1.4520047903060913
1.4371564388275146
1.4154672622680664
1.4613460302352905
1.4241411685943604
1.4214284420013428
1.425247311592102
1.347800612449646
1.4930778741836548
1.3831031322479248
1.3860610723495483
1.4011386632919312
1.3565367460250854
1.461471676826477
1.4458900690078735
1.376774549484253
1.4372234344482422
1.309348464012146
1.3939822912216187
1.421370506286621
1.2863643169403076
1.3898712396621704
1.424641489982605
1.343438982963562
1.3186613321304321
1.455743432044983
1.4069043397903442
1.3595668077468872
1.4323633909225464
1.3822635412216187
1.5053517818450928
1.3074463605880737
1.4606292247772217
1.358621597290039
1.4178351163864136
1.414518117904663
1.3916521072387695
1.3868896961212158
1.3898165225982666
1.388977289199829
1.3951127529144287
1.387458086013794
1.3961743116378784
1.4528307914733887
1.4239176511764526
1.3850914239883423
1.3495770692825317
1.340517282485962
1.3658355474472046
1.328724980354309
1.420005440711975
1.4185049533843994
1.3748022317886353
1.400610089302063
1.3633254766464233
1.395068883895874
1.4016271829605103
1.3795254230499268
1.364475965499878
1.3534777164459229
1.3676491975784302
1.3486961126327515
1.4082781076431274
1.4524348974227905
1.4712682962417603
1.3427298069000244
1.3824630975723267
1.3458210229873657
1.3707432746887207
1.4760476350784302
1.3385558128356934
1.4474778175354004
1.494075894355774
1.3860379457473755
1.444453239440918
1.405993938446045
1.4191159009933472
1.4376195669174194
1.3999316692352295
1.437745451927185
1.3615347146987915
1.3606666326522827
1.457437515258789
1.27078378200531
1.4352822303771973
1.2491216659545898
1.3990482091903687
1.4174482822418213
1.4580308198928833
1.3418042659759521
1.4352113008499146
1.343240737915039
1.3924012184143066
1.4414758682250977
1.3108251094818115
1.3988471031188965
1.4561371803283691
1.414332628250122
1.200832486152649
1.3744299411773682
1.4278085231781006
1.4536585807800293
1.443915843963623
1.3785661458969116
1.3299936056137085
1.3507155179977417
1.3942972421646118
1.2570827007293701
1.4823869466781616
1.4509382247924805
1.4005151987075806
1.3463777303695679
1.3551557064056396
1.4195008277893066
1.4358781576156616
1.4282946586608887
1.4054861068725586
1.3923486471176147
1.3599499464035034
1.4330283403396606
1.3883371353149414
1.4396170377731323
1.318340539932251
1.3788604736328125
1.3437358140945435
1.4035612344741821
1.3309106826782227
1.3187789916992188
1.3947683572769165
1.4671024084091187
1.4048066139221191
1.3773244619369507
1.431463599205017
1.3444997072219849
1.4432252645492554
1.4828416109085083
1.4152761697769165
1.4271421432495117
1.3345919847488403
1.3976411819458008
1.4205784797668457
1.3581401109695435
1.4017400741577148
1.4257584810256958
1.5217227935791016
1.3606325387954712
1.3602306842803955
1.3634916543960571
1.3968009948730469
1.3957003355026245
1.4069585800170898
1.247991681098938
1.321623682975769
1.4451829195022583
1.3881208896636963
1.4409295320510864
1.3232187032699585
1.275706171989441
1.482311487197876
1.4280939102172852
1.4574216604232788
1.4367016553878784
1.3860372304916382
1.3304866552352905
1.2981623411178589
1.290574312210083
1.4240849018096924
1.4122474193572998
1.3616447448730469
1.5110684633255005
1.315954327583313
1.405987024307251
1.3829803466796875
1.4334957599639893
1.4757174253463745
1.437008023262024
1.3960860967636108
1.3893264532089233
1.401571273803711
1.3896000385284424
1.4076995849609375
1.2851381301879883
1.4138071537017822
1.411100149154663
1.355884313583374
1.3467670679092407
1.3984917402267456
1.4751787185668945
1.4000723361968994
1.4793206453323364
1.3925412893295288
1.3561952114105225
1.3808106184005737
1.2514523267745972
1.3777906894683838
1.4012832641601562
1.3796406984329224
1.3547601699829102
1.3631950616836548
1.3640503883361816
1.38861083984375
1.4140467643737793
1.4567394256591797
1.4566597938537598
1.3949809074401855
1.4226380586624146
1.374544620513916
1.3228368759155273
1.4235001802444458
1.414212703704834
1.3816906213760376
1.3869224786758423
1.4384363889694214
1.4192125797271729
1.452682375907898
1.471798300743103
1.3766424655914307
1.427243709564209
1.4205083847045898
1.3921343088150024
1.4096492528915405
1.3610566854476929
1.4435726404190063
1.4134011268615723
1.4400449991226196
1.39256751537323
1.4184304475784302
1.4171169996261597
1.3822842836380005
1.3981916904449463
1.37935209274292
1.3589574098587036
1.358782410621643
1.4135785102844238
1.407920479774475
1.397695779800415
1.3966699838638306
1.3607138395309448
1.3536890745162964
1.3566582202911377
1.345700979232788
1.4008229970932007
1.3742308616638184
1.3914031982421875
1.385054111480713
1.4514696598052979
1.3045017719268799
1.361179232597351
1.3820501565933228
1.3898613452911377
1.4470468759536743
1.446089744567871
1.3847099542617798
1.3937128782272339
1.3811402320861816
1.4352809190750122
1.3698469400405884
1.3975309133529663
1.3277736902236938
1.3735032081604004
1.405704140663147
1.3942829370498657
1.325256109237671
1.405159831047058
1.3299007415771484
1.4193049669265747
1.4076663255691528
1.3652812242507935
1.3119022846221924
1.3967397212982178
1.4623194932937622
1.398730993270874
1.4272412061691284
1.408155918121338
1.3650856018066406
1.2918241024017334
1.393597960472107
1.3465971946716309
1.3680375814437866
1.3388521671295166
1.3811196088790894
1.3954880237579346
1.389329433441162
1.446905255317688
1.4434552192687988
1.310002088546753
1.4512803554534912
1.4055299758911133
1.4442681074142456
1.3907208442687988
1.4318093061447144
1.4297147989273071
1.518129825592041
1.40790855884552
1.3858351707458496
1.386898398399353
1.3322710990905762
1.317365288734436
1.3012632131576538
1.4305362701416016
1.4733810424804688
1.349432349205017
1.441589593887329
1.393158197402954
1.4094818830490112
1.299333930015564
1.3703246116638184
1.4203532934188843
1.457621693611145
1.4373219013214111
1.3877685070037842
1.4084376096725464
1.3422877788543701
1.3629519939422607
1.3902239799499512
1.3362349271774292
1.3859806060791016
1.2707850933074951
1.4182517528533936
1.3471200466156006
1.4503822326660156
1.4432344436645508
1.2991174459457397
1.4073147773742676
1.2231255769729614
1.409163236618042
1.4276777505874634
1.24956214427948
1.3103485107421875
1.3867782354354858
1.3484405279159546
1.3991011381149292
1.4143599271774292
1.2279410362243652
1.4836503267288208
1.3818084001541138
1.4391098022460938
1.3414305448532104
1.4373608827590942
1.4087446928024292
1.3964381217956543
1.4159317016601562
1.3955259323120117
1.408127784729004
1.4025461673736572
1.4070035219192505
1.4074411392211914
1.3430649042129517
1.4039123058319092
1.320608139038086
1.3890807628631592
1.4118775129318237
1.412656545639038
1.433851718902588
1.428795576095581
1.340470314025879
1.366260290145874
1.3139623403549194
1.3357884883880615
1.4317567348480225
1.389758586883545
1.427303671836853
1.40060293674469
1.4284290075302124
1.3474814891815186
1.3788905143737793
1.3162903785705566
1.3854718208312988
1.4574458599090576
1.3640609979629517
1.4801056385040283
1.4565796852111816
1.355334758758545
1.4253699779510498
1.3970212936401367
1.407592535018921
1.2549878358840942
1.4000133275985718
1.401519536972046
1.3695029020309448
1.3657820224761963
1.3932558298110962
1.333160638809204
1.4125655889511108
1.4245409965515137
1.334218978881836
1.3539212942123413
1.4183534383773804
1.3672577142715454
1.4254297018051147
1.355383038520813
1.4187490940093994
1.4100708961486816
1.4248560667037964
1.421501874923706
1.427577257156372
1.4294204711914062
1.385737419128418
1.394976019859314
1.4099587202072144
1.3847429752349854
1.4411721229553223
1.4200849533081055
1.3612782955169678
1.4157322645187378
1.3961306810379028
1.4310952425003052
1.3985605239868164
1.3925055265426636
1.4036223888397217
1.3827694654464722
1.4582595825195312
1.3917803764343262
1.4346567392349243
1.4368888139724731
1.4289590120315552
1.4380958080291748
1.4163634777069092
1.4447858333587646
1.336804747581482
1.2681732177734375
1.2166231870651245
1.3656281232833862
1.4297276735305786
1.422102451324463
1.4372227191925049
1.412368893623352
1.3786872625350952
1.310168743133545
1.378293752670288
1.4625296592712402
1.4348726272583008
1.3195319175720215
1.4167927503585815
1.4624488353729248
1.4209867715835571
1.3812370300292969
1.3476887941360474
1.3364194631576538
1.3428031206130981
1.4930287599563599
1.4147818088531494
1.2436212301254272
1.4134807586669922
1.42476224899292
1.3821901082992554
1.4554306268692017
1.4723764657974243
1.3684712648391724
1.3726047277450562
1.4123148918151855
1.3977457284927368
1.3567343950271606
1.4130460023880005
1.4626309871673584
1.426845669746399
1.474650263786316
1.419076919555664
1.4259098768234253
1.4343547821044922
1.4386327266693115
1.3856130838394165
1.3903262615203857
1.3818899393081665
1.3513588905334473
1.4053553342819214
1.4536806344985962
1.4148921966552734
1.4255694150924683
1.4063328504562378
1.4347018003463745
1.426403284072876
1.3466558456420898
1.388153314590454
1.4122223854064941
1.3855656385421753
1.3321411609649658
1.3657163381576538
1.4336202144622803
1.4771848917007446
1.3717458248138428
1.3902565240859985
1.3908549547195435
1.3952008485794067
1.4353569746017456
1.4139848947525024
1.4008269309997559
1.352408766746521
1.459836483001709
1.462902545928955
1.3994756937026978
1.4371598958969116
1.434755802154541
1.3849352598190308
1.3033281564712524
1.4116204977035522
1.4918242692947388
1.4276156425476074
1.3443573713302612
1.4375749826431274
1.4110764265060425
1.3808066844940186
1.4116853475570679
1.4941492080688477
1.2821457386016846
1.4070298671722412
1.377253770828247
1.4234715700149536
1.2991254329681396
1.4876773357391357
1.4339404106140137
1.3830360174179077
1.3905906677246094
1.4043914079666138
1.3665016889572144
1.4659290313720703
1.4440655708312988
1.370698094367981
1.4319851398468018
1.4455924034118652
1.439536690711975
1.4002245664596558
1.3772302865982056
1.3892011642456055
1.3905584812164307
1.433467984199524
1.4004199504852295
1.422898530960083
1.359786868095398
1.374035120010376
1.3308664560317993
1.372206211090088
1.5054923295974731
1.2827633619308472
1.3516684770584106
1.481876254081726
1.3707503080368042
1.419053554534912
1.3680509328842163
1.3431870937347412
1.3619121313095093
1.3486419916152954
1.3611444234848022
1.4038512706756592
1.4309951066970825
1.4388834238052368
1.3541169166564941
1.3026939630508423
1.440852403640747
1.4398503303527832
1.4176039695739746
1.391139030456543
1.4183000326156616
1.3652316331863403
1.2711013555526733
1.4002453088760376
1.260931134223938
1.3830304145812988
1.2986845970153809
1.460881233215332
1.2840114831924438
1.3651938438415527
1.2831368446350098
1.4050551652908325
1.2615361213684082
1.367954134941101
1.4266281127929688
1.3673889636993408
1.4683761596679688
1.3707743883132935
1.4341989755630493
1.3683826923370361
1.4887198209762573
1.369982123374939
1.3268870115280151
1.3410921096801758
1.381908893585205
1.3806934356689453
1.4120160341262817
1.3890581130981445
1.4523591995239258
1.384337067604065
1.3588217496871948
1.4713319540023804
1.4589930772781372
1.398727536201477
1.3508553504943848
1.4418749809265137
1.3749059438705444
1.3673089742660522
1.3572062253952026
1.409807801246643
1.4732083082199097
1.4519938230514526
1.4671729803085327
1.3922193050384521
1.3882192373275757
1.4549767971038818
1.379876732826233
1.2977831363677979
1.3879905939102173
1.4749946594238281
1.4349148273468018
1.2214252948760986
1.4260245561599731
1.4240448474884033
1.4076727628707886
1.3918672800064087
1.3932946920394897
1.460199236869812
1.4376569986343384
1.370501160621643
1.410627841949463
1.4616643190383911
1.4277604818344116
1.3851672410964966
1.3781242370605469
1.3701757192611694
1.3092213869094849
1.4265587329864502
1.2510855197906494
1.3784117698669434
1.363126516342163
1.42176353931427
1.3898903131484985
1.4056754112243652
1.3379191160202026
1.4019441604614258
1.3424007892608643
1.3948731422424316
1.402452826499939
1.3892444372177124
1.4228477478027344
1.47976815700531
1.3968271017074585
1.3254297971725464
1.388185739517212
1.3752210140228271
1.318902850151062
1.3560234308242798
1.3819279670715332
1.4107537269592285
1.3750433921813965
1.3108086585998535
1.41675865650177
1.4181476831436157
1.2609288692474365
1.3549343347549438
1.387827754020691
1.4224439859390259
1.407715082168579
1.4018921852111816
1.4261270761489868
1.2243801355361938
1.361324667930603
1.3467954397201538
1.3177944421768188
1.378879427909851
1.3216407299041748
1.407362937927246
1.4001295566558838
1.3646737337112427
1.372265338897705
1.3575639724731445
1.4070452451705933
1.313524603843689
1.421366810798645
1.2676706314086914
1.3789255619049072
1.327933430671692
1.2537033557891846
1.4031463861465454
1.3755979537963867
1.4235368967056274
1.435207724571228
1.4201487302780151
1.453309416770935
1.4493883848190308
1.4044268131256104
1.297446608543396
1.4167591333389282
1.4119486808776855
1.3850961923599243
1.3729743957519531
1.296019434928894
1.3262531757354736
1.4346493482589722
1.3977077007293701
1.417474389076233
1.3915897607803345
1.362781286239624
1.4162873029708862
1.3258633613586426
1.3249610662460327
1.3933955430984497
1.3776240348815918
1.3820308446884155
1.347488284111023
1.3533028364181519
1.2513196468353271
1.350748062133789
1.3941489458084106
1.4283517599105835
1.4180269241333008
1.437951922416687
1.3967320919036865
1.3554418087005615
1.3958160877227783
1.3663982152938843
1.3992120027542114
1.37265145778656
1.2014894485473633
1.430477499961853
1.3018347024917603
1.4130809307098389
1.412711501121521
1.3963152170181274
1.4360049962997437
1.3531655073165894
1.2681442499160767
1.3687971830368042
1.2866346836090088
1.3937277793884277
1.2213058471679688
1.3931154012680054
1.407581090927124
1.4867174625396729
1.4981712102890015
1.4054585695266724
1.3444863557815552
1.3999662399291992
1.38053297996521
1.3851170539855957
1.3930751085281372
1.2676095962524414
1.4758188724517822
1.4441558122634888
1.4646469354629517
1.3715425729751587
1.3688448667526245
1.412071704864502
1.3587628602981567
1.408136248588562
1.3838131427764893
1.4234100580215454
1.2404556274414062
1.3706114292144775
1.4245107173919678
1.4735713005065918
1.4007152318954468
1.3646042346954346
1.3767088651657104
1.2894607782363892
1.3027089834213257
1.358190894126892
1.4881367683410645
1.3863095045089722
1.3388035297393799
1.389617919921875
1.398395299911499
1.3938509225845337
1.437834620475769
1.4003015756607056
1.4029982089996338
1.3980164527893066
1.3480418920516968
1.4915480613708496
1.406211256980896
1.4476642608642578
1.441381573677063
1.3680338859558105
1.3173103332519531
1.386412262916565
1.384539008140564
1.3416579961776733
1.3503659963607788
1.4710506200790405
1.4143425226211548
1.405656099319458
1.380829930305481
1.31998872756958
1.4386709928512573
1.3537324666976929
1.4064286947250366
1.3125627040863037
1.3864275217056274
1.3835257291793823
1.3154795169830322
1.4330819845199585
1.3952866792678833
1.4535902738571167
1.4107370376586914
1.467418909072876
1.4012374877929688
1.393000602722168
1.4424996376037598
1.4189850091934204
1.4064717292785645
1.2152938842773438
1.3607937097549438
1.2606277465820312
1.4145481586456299
1.4230973720550537
1.4412000179290771
1.3713325262069702
1.4169540405273438
1.4546536207199097
1.267217755317688
1.308380126953125
1.337183952331543
1.3863276243209839
1.392758846282959
1.366416573524475
1.4059504270553589
1.3977395296096802
1.3066847324371338
1.3153820037841797
1.4099618196487427
1.2640734910964966
1.4927064180374146
1.3825740814208984
1.4463618993759155
1.4171303510665894
1.4013532400131226
1.467890739440918
1.4706966876983643
1.450000286102295
1.3343790769577026
1.37277352809906
1.4545230865478516
1.4573943614959717
1.3692396879196167
1.435360312461853
1.4154088497161865
1.4952845573425293
1.3642042875289917
1.4214909076690674
1.4009307622909546
1.385897159576416
1.4533313512802124
1.4040327072143555
1.3466624021530151
1.3733233213424683
1.3888282775878906
1.381205439567566
1.4588350057601929
1.3713080883026123
1.41785728931427
1.427819848060608
1.3941659927368164
1.3030803203582764
1.421475887298584
1.3554911613464355
1.440270185470581
1.40730619430542
1.459959626197815
1.3398516178131104
1.3618296384811401
1.3859033584594727
1.414790153503418
1.4188008308410645
1.3203260898590088
1.3881676197052002
1.3695205450057983
1.4043704271316528
1.3773391246795654
1.3969966173171997
1.3747918605804443
1.4704179763793945
1.3195445537567139
1.4168365001678467
1.4676127433776855
1.4506980180740356
1.242529273033142
1.4345468282699585
1.440791130065918
1.3939907550811768
1.3781685829162598
1.443774700164795
1.4054603576660156
1.3436524868011475
1.4698600769042969
1.3688201904296875
1.349968433380127
1.4128471612930298
1.4644546508789062
1.4208861589431763
1.4081910848617554
1.3973541259765625
1.2690472602844238
1.4034541845321655
1.374417781829834
1.4137670993804932
1.4371275901794434
1.4105674028396606
1.2949910163879395
1.4105430841445923
1.3969054222106934
1.481003999710083
1.4182181358337402
1.46031653881073
1.412205457687378
1.4358309507369995
1.40766179561615
1.4436347484588623
1.3549940586090088
1.2497769594192505
1.3818070888519287
1.4456586837768555
1.3936771154403687
1.416983723640442
1.4223268032073975
1.495916724205017
1.3886189460754395
1.390066385269165
1.4831328392028809
1.491886019706726
1.4419313669204712
1.4241105318069458
1.3960155248641968
1.418025255203247
1.3737856149673462
1.4246551990509033
1.3456318378448486
1.3945798873901367
1.4879506826400757
1.3623331785202026
1.3271384239196777
1.4564529657363892
1.4281806945800781
1.3070563077926636
1.4035727977752686
1.3705956935882568
1.4483669996261597
1.3987590074539185
1.3685961961746216
1.355027675628662
1.3698005676269531
1.4126611948013306
1.3927119970321655
1.3713254928588867
1.4000625610351562
1.4299362897872925
1.3706157207489014
1.4466675519943237
1.340827465057373
1.374699592590332
1.2883946895599365
1.3988481760025024
1.3983087539672852
1.3565704822540283
1.3437204360961914
1.2932484149932861
1.39940345287323
1.3748676776885986
1.2593779563903809
1.501724362373352
1.4108750820159912
1.4618628025054932
1.3171963691711426
1.3906793594360352
1.4586724042892456
1.512016773223877
1.4622670412063599
1.4583561420440674
1.4287084341049194
1.342419981956482
1.410780906677246
1.4170477390289307
1.4997351169586182
1.3943721055984497
1.422280192375183
1.4207210540771484
1.3760658502578735
1.4076063632965088
1.485131859779358
1.380496621131897
1.3728562593460083
1.4344836473464966
1.4205275774002075
1.3862111568450928
1.399694800376892
1.3890280723571777
1.42838716506958
1.3353464603424072
1.4238967895507812
1.362980842590332
1.372063159942627
1.3287063837051392
1.3230606317520142
1.4044229984283447
1.3772300481796265
1.342279314994812
1.4065297842025757
1.3740930557250977
1.3189102411270142
1.3306543827056885
1.3938672542572021
1.44045090675354
1.350246787071228
1.287420630455017
1.3422584533691406
1.405108094215393
1.4229099750518799
1.3319392204284668
1.4720312356948853
1.3996378183364868
1.4176418781280518
1.249184012413025
1.4054020643234253
1.3975714445114136
1.4367947578430176
1.3986579179763794
1.3090308904647827
1.2990785837173462
1.379030466079712
1.3038240671157837
1.419211745262146
1.3811877965927124
1.3278409242630005
1.4365628957748413
1.410953402519226
1.4100333452224731
1.3580303192138672
1.3652902841567993
1.3990225791931152
1.357547402381897
1.363130807876587
1.420972466468811
1.3550809621810913
1.3803718090057373
1.387802004814148
1.4516891241073608
1.4112449884414673
1.3640629053115845
1.4220093488693237
1.4175128936767578
1.3281657695770264
1.4084619283676147
1.3934427499771118
1.4107407331466675
1.2867441177368164
1.3246394395828247
1.3721609115600586
1.3983489274978638
1.2653175592422485
1.421439290046692
1.4231555461883545
1.3352713584899902
1.3226832151412964
1.3351845741271973
1.4050428867340088
1.3167458772659302
1.4182798862457275
1.433295488357544
1.365966796875
1.412900447845459
1.3995397090911865
1.3566620349884033
1.4460523128509521
1.2378450632095337
1.425540804862976
1.4247233867645264
1.291139841079712
1.3288369178771973
1.1023750305175781
1.314316987991333
1.3435310125350952
1.3846551179885864
1.3898664712905884
1.37640380859375
1.378859519958496
1.4439489841461182
1.308499813079834
1.352448582649231
1.4210277795791626
1.435252070426941
1.4399808645248413
1.3591458797454834
1.426003098487854
1.1602751016616821
1.34019935131073
1.4194355010986328
1.4239001274108887
1.3932878971099854
1.3438007831573486
1.4109591245651245
1.333860993385315
1.4171890020370483
1.417618989944458
1.3262704610824585
1.4397661685943604
1.3860262632369995
1.3708000183105469
1.3443762063980103
1.402851939201355
1.3905575275421143
1.4007000923156738
1.4107545614242554
1.3763947486877441
1.3128920793533325
1.252137303352356
1.3717612028121948
1.4110422134399414
1.4153170585632324
1.4730437994003296
1.4280034303665161
1.559537649154663
1.3292995691299438
1.388543963432312
1.3733793497085571
1.3312865495681763
1.3641924858093262
1.3891595602035522
1.3662490844726562
1.249886393547058
1.485205054283142
1.4163864850997925
1.4132921695709229
1.380629539489746
1.4305850267410278
1.4206675291061401
1.3676974773406982
1.4059830904006958
1.3225992918014526
1.2992433309555054
1.3793317079544067
1.3951023817062378
1.4159157276153564
1.3580889701843262
1.5037049055099487
1.4094794988632202
1.3169368505477905
1.314980149269104
1.3391722440719604
1.3818944692611694
1.3331116437911987
1.396300196647644
1.4142595529556274
1.3246064186096191
1.365879774093628
1.393621563911438
1.4023607969284058
1.2292218208312988
1.437803864479065
1.4605015516281128
1.3998572826385498
1.3526498079299927
1.4254794120788574
1.330485463142395
1.37846040725708
1.2738978862762451
1.2608503103256226
1.3371872901916504
1.3893383741378784
1.3695169687271118
1.4414349794387817
1.4088311195373535
1.366374135017395
1.2049760818481445
1.2890976667404175
1.2800133228302002
1.392063856124878
1.4291315078735352
1.4278961420059204
1.3575209379196167
1.4053083658218384
1.3971784114837646
1.3980557918548584
1.4231759309768677
1.4184534549713135
1.2827563285827637
1.321768879890442
1.4178922176361084
1.413507103919983
1.415483832359314
1.4120067358016968
1.3140963315963745
1.4772059917449951
1.254186987876892
1.3718100786209106
1.3796188831329346
1.359973669052124
1.4172667264938354
1.3836641311645508
1.3072993755340576
1.350471019744873
1.357094645500183
1.4250354766845703
1.3179869651794434
1.343876838684082
1.3945270776748657
1.3832179307937622
1.3944541215896606
1.413838267326355
1.4466784000396729
1.2448688745498657
1.420518159866333
1.3883739709854126
1.2833316326141357
1.3986706733703613
1.4676145315170288
1.349687933921814
1.3040271997451782
1.3975118398666382
1.3522497415542603
1.3377481698989868
1.286297082901001
1.3909626007080078
1.324177861213684
1.3816721439361572
1.299330472946167
1.3332239389419556
1.3577511310577393
1.4340389966964722
1.3943955898284912
1.3915462493896484
1.3727515935897827
1.436462163925171
1.368628740310669
1.394013524055481
1.4178136587142944
1.4626390933990479
1.396881341934204
1.4141417741775513
1.3485339879989624
1.3259456157684326
1.4507781267166138
1.425028681755066
1.381287932395935
1.3603633642196655
1.3920952081680298
1.312827467918396
1.396619200706482
1.2965621948242188
1.4275171756744385
1.3761345148086548
1.4066224098205566
1.4488439559936523
1.4095724821090698
1.42466139793396
1.323925495147705
1.3820394277572632
1.4170315265655518
1.3126088380813599
1.2776585817337036
1.3210846185684204
1.3745081424713135
1.296566367149353
1.4400477409362793
1.4407737255096436
1.3143880367279053
1.3223299980163574
1.336126446723938
1.4625272750854492
1.3888685703277588
1.3621643781661987
1.4605953693389893
1.2719109058380127
1.3807806968688965
1.2960203886032104
1.4311727285385132
1.3452152013778687
1.4598748683929443
1.414949655532837
1.3690646886825562
1.311452865600586
1.2939380407333374
1.391829252243042
1.449465036392212
1.2687408924102783
1.3881423473358154
1.2807410955429077
1.3453011512756348
1.4142425060272217
1.3698352575302124
1.3062036037445068
1.3566477298736572
1.3675754070281982
1.3283393383026123
1.353208065032959
1.4139426946640015
1.4153680801391602
1.3171037435531616
1.3622545003890991
1.4434555768966675
1.497594952583313
1.396378517150879
1.40006685256958
1.4094128608703613
1.443432092666626
1.3379014730453491
1.3930187225341797
1.3792154788970947
1.381675124168396
1.3344521522521973
1.3121585845947266
1.3019933700561523
1.364452600479126
1.4075952768325806
1.3695275783538818
1.224496603012085
1.3993040323257446
1.4526124000549316
1.3031014204025269
1.3518610000610352
1.355590581893921
1.4172782897949219
1.4136735200881958
1.4151235818862915
1.3679271936416626
1.4938373565673828
1.3713243007659912
1.3701021671295166
1.3667569160461426
1.31294846534729
1.256333589553833
1.3985052108764648
1.3764044046401978
1.4927271604537964
1.405196189880371
1.4077105522155762
1.4186525344848633
1.3466929197311401
1.4086933135986328
1.3292123079299927
1.402830719947815
1.3757731914520264
1.3785786628723145
1.418558120727539
1.396041750907898
1.3916844129562378
1.3723596334457397
1.3530622720718384
1.398789882659912
1.372835397720337
1.421409249305725
1.369281530380249
1.3777910470962524
1.2581636905670166
1.3465269804000854
1.3533201217651367
1.1799384355545044
1.4716516733169556
1.2006874084472656
1.4606208801269531
1.2874923944473267
1.4344507455825806
1.3435426950454712
1.3688346147537231
1.3381922245025635
1.3579390048980713
1.3647174835205078
1.3816585540771484
1.4256970882415771
1.3767364025115967
1.3414251804351807
1.35212242603302
1.4096306562423706
1.4134389162063599
1.3790498971939087
1.4323064088821411
1.4390016794204712
1.3983395099639893
1.3321951627731323
1.3658840656280518
1.345624327659607
1.3371483087539673
1.4135888814926147
1.4918227195739746
1.3919718265533447
1.3833564519882202
1.400350570678711
1.4657784700393677
1.4327374696731567
1.4527536630630493
1.4121243953704834
1.355263352394104
1.3952444791793823
1.296156644821167
1.401496410369873
1.5151841640472412
1.3888291120529175
1.3084813356399536
1.3671668767929077
1.3894151449203491
1.4126677513122559
1.2766822576522827
1.3387575149536133
1.4215143918991089
1.4156347513198853
1.3691965341567993
1.4270405769348145
1.3258649110794067
1.3761714696884155
1.3628013134002686
1.3855152130126953
1.373033046722412
1.3415968418121338
1.338183879852295
1.4645665884017944
1.411602258682251
1.3574035167694092
1.3430819511413574
1.455845594406128
1.3697353601455688
1.474689245223999
1.3349765539169312
1.3373310565948486
1.331908106803894
1.3807646036148071
1.2886321544647217
1.3889310359954834
1.4403575658798218
1.4151527881622314
1.3449640274047852
1.332754135131836
1.3830885887145996
1.433427095413208
1.2870110273361206
1.4341555833816528
1.3632404804229736
1.4290306568145752
1.283812165260315
1.4165199995040894
1.3466991186141968
1.3936963081359863
1.2510367631912231
1.3657091856002808
1.373908519744873
1.2595475912094116
1.3894401788711548
1.3753130435943604
1.2928712368011475
1.4471423625946045
1.391569972038269
1.4751620292663574
1.4334274530410767
1.447718620300293
1.4143832921981812
1.403570294380188
1.328363060951233
1.3792134523391724
1.4359769821166992
1.3808084726333618
1.4655885696411133
1.4433051347732544
1.3702452182769775
1.3780848979949951
1.4094130992889404
1.4079498052597046
1.4053430557250977
1.4162474870681763
1.3137457370758057
1.3925342559814453
1.2775572538375854
1.3462278842926025
1.3609524965286255
1.3214190006256104
1.3045978546142578
1.3987431526184082
1.339597225189209
1.3365031480789185
1.3864411115646362
1.4297394752502441
1.3448314666748047
1.3074764013290405
1.3733210563659668
1.3493295907974243
1.436597466468811
1.4428677558898926
1.3699525594711304
1.4410192966461182
1.333980917930603
1.3578845262527466
1.3847326040267944
1.396693229675293
1.2830957174301147
1.3392952680587769
1.287662386894226
1.3607087135314941
1.3238897323608398
1.389955759048462
1.379837155342102
1.471133828163147
1.423801302909851
1.417031168937683
1.3542547225952148
1.300954818725586
1.3962132930755615
1.4348939657211304
1.3768491744995117
1.3875044584274292
1.4233962297439575
1.2841178178787231
1.475676417350769
1.2927000522613525
1.4990054368972778
1.338377833366394
1.2915328741073608
1.4098559617996216
1.3200348615646362
1.4061224460601807
1.3779493570327759
1.3555576801300049
1.3729305267333984
1.3785004615783691
1.4075905084609985
1.3624573945999146
1.3449653387069702
1.444352388381958
1.368064522743225
1.3721058368682861
1.3896404504776
1.3946226835250854
1.3803702592849731
1.3798837661743164
1.3966078758239746
1.3582098484039307
1.369242787361145
1.4488660097122192
1.3884812593460083
1.398600459098816
1.3623634576797485
1.396092176437378
1.4086452722549438
1.4968886375427246
1.264337182044983
1.364938497543335
1.400685429573059
1.3309617042541504
1.3239638805389404
1.2624777555465698
1.413646936416626
1.294095516204834
1.4048306941986084
1.2617461681365967
1.3912019729614258
1.2676478624343872
1.303577184677124
1.4297915697097778
1.2477840185165405
1.3578126430511475
1.3873296976089478
1.449558138847351
1.3892868757247925
1.3869208097457886
1.3652427196502686
1.3672493696212769
1.4133538007736206
1.4108530282974243
1.41145658493042
1.4359042644500732
1.4270710945129395
1.3709266185760498
1.3923555612564087
1.3244471549987793
1.363599419593811
1.3928437232971191
1.351016640663147
1.3630775213241577
1.404909610748291
1.4882845878601074
1.3896750211715698
1.4394404888153076
1.3828654289245605
1.3434189558029175
1.4225058555603027
1.4450809955596924
1.348616600036621
1.4390830993652344
1.3569265604019165
1.367767333984375
1.4003376960754395
1.3437422513961792
1.4045783281326294
1.3519233465194702
1.4020166397094727
1.328545331954956
1.3572996854782104
1.426961064338684
1.3640806674957275
1.440139651298523
1.4167275428771973
1.3562006950378418
1.3875746726989746
1.3005579710006714
1.3715648651123047
1.3925915956497192
1.3697761297225952
1.3786895275115967
1.4143794775009155
1.3191996812820435
1.3635258674621582
1.3738372325897217
1.4355322122573853
1.3315988779067993
1.3339791297912598
1.321671724319458
1.3073314428329468
1.4230191707611084
1.3064157962799072
1.3278013467788696
1.3595902919769287
1.3533637523651123
1.405718445777893
1.3205759525299072
1.319472312927246
1.3620831966400146
1.3341548442840576
1.3831537961959839
1.3898154497146606
1.4087306261062622
1.3089271783828735
1.385912537574768
1.2891777753829956
1.430550456047058
1.4292526245117188
1.397708535194397
1.4305046796798706
1.374138355255127
1.4122912883758545
1.4535372257232666
1.2842755317687988
1.3904993534088135
1.4285733699798584
1.36524498462677
1.402394413948059
1.4009937047958374
1.4520193338394165
1.417961835861206
1.2109849452972412
1.3104472160339355
1.343054175376892
1.3647290468215942
1.4192616939544678
1.3684078454971313
1.410274624824524
1.3902713060379028
1.320062518119812
1.207693338394165
1.37519371509552
1.295964002609253
1.407022476196289
1.3786945343017578
1.387599229812622
1.3997753858566284
1.3885881900787354
1.3806134462356567
1.4107065200805664
1.3363165855407715
1.417699933052063
1.384674072265625
1.3053903579711914
1.445084810256958
1.2713419198989868
1.3894145488739014
1.3491524457931519
1.2647230625152588
1.426538348197937
1.267224669456482
1.4143716096878052
1.3319369554519653
1.4988486766815186
1.3306150436401367
1.262040615081787
1.4154516458511353
1.438774585723877
1.3884366750717163
1.374840497970581
1.3443537950515747
1.307320237159729
1.3898416757583618
1.3754887580871582
1.429247260093689
1.3944244384765625
1.3979369401931763
1.445449948310852
1.378487467765808
1.4466955661773682
1.437135934829712
1.3960235118865967
1.4495102167129517
1.3377891778945923
1.3948720693588257
1.3975967168807983
1.4423319101333618
1.4082950353622437
1.3805625438690186
1.3954532146453857
1.4104701280593872
1.371104121208191
1.3698171377182007
1.4502911567687988
1.246220588684082
1.4339627027511597
1.3178566694259644
1.3833502531051636
1.3556580543518066
1.3893152475357056
1.3718235492706299
1.3733223676681519
1.4506136178970337
1.3732279539108276
1.3841652870178223
1.3829137086868286
1.460021734237671
1.3482669591903687
1.3770201206207275
1.3657469749450684
1.3890538215637207
1.4480239152908325
1.397397756576538
1.4248443841934204
1.4160573482513428
1.3415510654449463
1.4005606174468994
1.4599623680114746
1.3411082029342651
1.3161602020263672
1.409157633781433
1.35155189037323
1.3965321779251099
1.3610374927520752
1.3681243658065796
1.4167579412460327
1.3965765237808228
1.375321865081787
1.4381470680236816
1.3461031913757324
1.3901469707489014
1.4214047193527222
1.3514511585235596
1.335505485534668
1.4208343029022217
1.3747565746307373
1.4062119722366333
1.3942592144012451
1.3176761865615845
1.3137367963790894
1.432434320449829
1.2947118282318115
1.426289677619934
1.333166480064392
1.4036182165145874
1.4102567434310913
1.3793107271194458
1.3936184644699097
1.4257017374038696
1.362113118171692
1.3937361240386963
1.3206449747085571
1.3395960330963135
1.4922183752059937
1.4107084274291992
1.4249683618545532
1.3227683305740356
1.4953198432922363
1.3770629167556763
1.4656835794448853
1.354209542274475
1.3482481241226196
1.3592641353607178
1.4113802909851074
1.383389949798584
1.4560757875442505
1.2936196327209473
1.348705768585205
1.368444561958313
1.2164299488067627
1.467756986618042
1.4187300205230713
1.3963325023651123
1.4025565385818481
1.2433710098266602
1.361095666885376
1.1443270444869995
1.3842939138412476
1.3714969158172607
1.2975118160247803
1.376460075378418
1.3724687099456787
1.4090763330459595
1.3587297201156616
1.375749111175537
1.3850162029266357
1.3677812814712524
1.405287742614746
1.3525861501693726
1.3460685014724731
1.3275315761566162
1.4040563106536865
1.3707629442214966
1.3877930641174316
1.4978435039520264
1.2609599828720093
1.3538620471954346
1.3708205223083496
1.3846584558486938
1.495615839958191
1.4553306102752686
1.3068766593933105
1.4603794813156128
1.342719554901123
1.3078135251998901
1.432127833366394
1.46500825881958
1.313623309135437
1.29315185546875
1.4465359449386597
1.3853875398635864
1.3344255685806274
1.3181843757629395
1.3896406888961792
1.3961131572723389
1.3519043922424316
1.4282925128936768
1.3884228467941284
1.307671308517456
1.4267845153808594
1.3823342323303223
1.3819379806518555
1.3909214735031128
1.3613502979278564
1.4887001514434814
1.3220689296722412
1.3473809957504272
1.334046483039856
1.427670955657959
1.2809462547302246
1.3927364349365234
1.39958918094635
1.4140822887420654
1.3234241008758545
1.3613638877868652
1.3515926599502563
1.311038851737976
1.3350670337677002
1.3957767486572266
1.4437724351882935
1.3896567821502686
1.431154727935791
1.4118499755859375
1.4625508785247803
1.4615707397460938
1.4595409631729126
1.407607913017273
1.4456965923309326
1.4296495914459229
1.262317419052124
1.3970814943313599
1.4068105220794678
1.4328066110610962
1.4950027465820312
1.3862035274505615
1.4782224893569946
1.4868841171264648
1.2181320190429688
1.2879927158355713
1.3847771883010864
1.4253379106521606
1.4655729532241821
1.406851887702942
1.4787359237670898
1.3329353332519531
1.413845419883728
1.3825732469558716
1.315972089767456
1.413692831993103
1.3799570798873901
1.3311543464660645
1.3041903972625732
1.3103454113006592
1.4301859140396118
1.401832103729248
1.40689218044281
1.3608862161636353
1.3138917684555054
1.3590279817581177
1.3796730041503906
1.2900654077529907
1.4209392070770264
1.3538017272949219
1.4098457098007202
1.3522460460662842
1.4005566835403442
1.3390448093414307
1.3838081359863281
1.465343952178955
1.3527004718780518
1.4138392210006714
1.418281078338623
1.415050983428955
1.4297642707824707
1.3812284469604492
1.3209524154663086
1.2944732904434204
1.377460241317749
1.391040325164795
1.3996208906173706
1.5371767282485962
1.357711672782898
1.430057168006897
1.3760488033294678
1.4303780794143677
1.398414134979248
1.44722580909729
1.3241465091705322
1.4247080087661743
1.4368115663528442
1.3985545635223389
1.3858262300491333
1.4097031354904175
1.4279868602752686
1.4740681648254395
1.379758358001709
1.411819338798523
1.4217442274093628
1.1776353120803833
1.358534336090088
1.3728766441345215
1.4384735822677612
1.379367709159851
1.3831017017364502
1.2169373035430908
1.3996078968048096
1.2052797079086304
1.3976505994796753
1.4718950986862183
1.397661805152893
1.3049750328063965
1.4013288021087646
1.3195350170135498
1.3094091415405273
1.3554363250732422
1.4393949508666992
1.5047988891601562
1.3793509006500244
1.2981070280075073
1.4709041118621826
1.4225373268127441
1.4627230167388916
1.3391430377960205
1.3993123769760132
1.482285499572754
1.4812430143356323
1.3891204595565796
1.343593716621399
1.382007360458374
1.3644342422485352
1.3309178352355957
1.3282101154327393
1.4357045888900757
1.521239161491394
1.3414011001586914
1.2992099523544312
1.3813573122024536
1.2688287496566772
1.1978464126586914
1.3118228912353516
1.4620922803878784
1.43718683719635
1.4687567949295044
1.487111210823059
1.4082094430923462
1.3666027784347534
1.430854320526123
1.497209072113037
1.3852845430374146
1.2949016094207764
1.3945908546447754
1.3035022020339966
1.395932674407959
1.3028966188430786
1.3630787134170532
1.364772915840149
1.4529609680175781
1.2453467845916748
1.3725333213806152
1.3952175378799438
1.3982887268066406
1.4197766780853271
1.15382981300354
1.4411240816116333
1.2149741649627686
1.4587807655334473
1.3493353128433228
1.4726088047027588
1.3283356428146362
1.3825715780258179
1.3451344966888428
1.3359944820404053
1.3679394721984863
1.40560781955719
1.4241249561309814
1.2774847745895386
1.3870890140533447
1.3724799156188965
1.3734469413757324
1.3617534637451172
1.2849394083023071
1.3864809274673462
1.2153524160385132
1.363349199295044
1.494133710861206
1.3793834447860718
1.4161176681518555
1.4240349531173706
1.33555006980896
1.3910694122314453
1.3621203899383545
1.4017198085784912
1.4029595851898193
1.3696807622909546
1.3843673467636108
1.4021333456039429
1.3785783052444458
1.3274774551391602
1.1770570278167725
1.405005931854248
1.3251608610153198
1.4463073015213013
1.3962600231170654
1.4107037782669067
1.1148905754089355
1.3539636135101318
1.399334192276001
1.2644139528274536
1.4436450004577637
1.5161687135696411
1.3668863773345947
1.3971326351165771
1.2617541551589966
1.2977871894836426
1.4128018617630005
1.4095954895019531
1.4457637071609497
1.4014590978622437
1.3980945348739624
1.3212754726409912
1.2183384895324707
1.4146157503128052
1.4041955471038818
1.430088758468628
1.3614728450775146
1.2963815927505493
1.3831942081451416
1.411027431488037
1.4439600706100464
1.5151814222335815
1.385465145111084
1.4229040145874023
1.3500479459762573
1.3903189897537231
1.3628780841827393
1.2805266380310059
1.4755401611328125
1.1602097749710083
1.3776140213012695
1.436425805091858
1.4051694869995117
1.4458051919937134
1.418918490409851
1.4646823406219482
1.516779899597168
1.4963464736938477
1.3996535539627075
1.36687171459198
1.3868329524993896
1.3581770658493042
1.4378399848937988
1.4770514965057373
1.3903565406799316
1.3852545022964478
1.3414164781570435
1.2832345962524414
1.356518030166626
1.4396241903305054
1.38491690158844
1.3636040687561035
1.203064203262329
1.3581570386886597
1.4373873472213745
1.4323477745056152
1.474361777305603
1.4686341285705566
1.3613801002502441
1.3250597715377808
1.430011510848999
1.4318394660949707
1.318172574043274
1.4335057735443115
1.3822081089019775
1.3627787828445435
1.390625
1.3852518796920776
1.4023778438568115
1.4600681066513062
1.4230934381484985
1.3994646072387695
1.3330345153808594
1.3096191883087158
1.298653483390808
1.4148486852645874
1.4168307781219482
1.4370325803756714
1.400434136390686
1.3886245489120483
1.3977909088134766
1.2145459651947021
1.417176604270935
1.4910452365875244
1.380945086479187
1.4405924081802368
1.3506582975387573
1.450056552886963
1.40524423122406
1.3714731931686401
1.4332023859024048
1.4385076761245728
1.3839513063430786
1.4837819337844849
1.3849231004714966
1.353637456893921
1.4706476926803589
1.3561255931854248
1.3674949407577515
1.435894250869751
1.4337053298950195
1.3986496925354004
1.436669111251831
1.372046709060669
1.4188005924224854
1.2505818605422974
1.3624414205551147
1.388734221458435
1.3850549459457397
1.3960033655166626
1.3834757804870605
1.407632827758789
1.4798203706741333
1.4408347606658936
1.3598498106002808
1.2568989992141724
1.2759063243865967
1.3623313903808594
1.3652347326278687
1.4343022108078003
1.4027559757232666
1.4618496894836426
1.3960373401641846
1.4628609418869019
1.4891599416732788
1.3540819883346558
1.378840446472168
1.4198898077011108
1.405676007270813
1.413854956626892
1.265522837638855
1.4493608474731445
1.3496339321136475
1.1332117319107056
1.3069850206375122
1.4353125095367432
1.2371541261672974
1.4172800779342651
1.4881919622421265
1.4170881509780884
1.4724676609039307
1.3403100967407227
1.3621379137039185
1.4230412244796753
1.3760921955108643
1.4585628509521484
1.2186172008514404
1.370912790298462
1.3800104856491089
1.3005839586257935
1.330533742904663
1.265044927597046
1.3295764923095703
1.3159629106521606
1.3864028453826904
1.4132598638534546
1.3605608940124512
1.3553799390792847
1.4211084842681885
1.434721827507019
1.3006900548934937
1.3759769201278687
1.4187681674957275
1.337355375289917
1.3371305465698242
1.4255765676498413
1.4014464616775513
1.233951210975647
1.4000418186187744
1.135421872138977
1.393805742263794
1.3791323900222778
1.168114423751831
1.3504968881607056
1.4350072145462036
1.2634291648864746
1.3731783628463745
1.3704746961593628
1.2883448600769043
1.4335713386535645
1.4464071989059448
1.2719682455062866
1.336063265800476
1.4154366254806519
1.3651249408721924
1.42091703414917
1.1331560611724854
1.4142050743103027
1.2723093032836914
1.2793071269989014
1.3452774286270142
1.3091083765029907
1.4547380208969116
1.3726167678833008
1.4190020561218262
1.3998488187789917
1.3823933601379395
1.3641178607940674
1.2895891666412354
1.384617805480957
1.1220730543136597
1.2400025129318237
1.5181695222854614
1.3273887634277344
1.440697193145752
1.4466851949691772
1.3919827938079834
1.2946871519088745
1.34689462184906
1.454831838607788
1.2758288383483887
1.327135682106018
1.3630447387695312
1.4035898447036743
1.3879355192184448
1.4626950025558472
1.247330665588379
1.4089059829711914
1.4787638187408447
1.4440319538116455
1.3836544752120972
1.405256986618042
1.4595122337341309
1.3519665002822876
1.418225884437561
1.3355791568756104
1.3725848197937012
1.382340431213379
1.3699193000793457
1.4209364652633667
1.379951000213623
1.392421841621399
1.3493750095367432
1.410792350769043
1.442818522453308
1.3433023691177368
1.4171215295791626
1.3438513278961182
1.4030230045318604
1.3808434009552002
1.4618377685546875
1.408819556236267
1.3935229778289795
1.4077754020690918
1.4323487281799316
1.3543920516967773
1.4088373184204102
1.375690221786499
1.46002197265625
1.4515045881271362
1.3454233407974243
1.3573458194732666
1.4668084383010864
1.1747581958770752
1.3867027759552002
1.1397451162338257
1.3708146810531616
1.3967622518539429
1.3284353017807007
1.394479751586914
1.4130308628082275
1.295735478401184
1.3438340425491333
1.4001729488372803
1.4130321741104126
1.3148168325424194
1.3932033777236938
1.3339018821716309
1.4458297491073608
1.3684941530227661
1.4106733798980713
1.3078418970108032
1.25847589969635
1.3984012603759766
1.3779447078704834
1.4560052156448364
1.476227879524231
1.387018084526062
1.4098594188690186
1.4028269052505493
1.34615159034729
1.1833903789520264
1.33340585231781
1.354087233543396
1.3292067050933838
1.4027358293533325
1.3815760612487793
1.3179956674575806
1.306003451347351
1.4113785028457642
1.3449697494506836
1.2844958305358887
1.481135606765747
1.4141777753829956
1.367554783821106
1.4367790222167969
1.4495925903320312
1.3786382675170898
1.3142049312591553
1.3393516540527344
1.3586946725845337
1.477586030960083
1.4482660293579102
1.4046248197555542
1.4398094415664673
1.3946202993392944
1.3789974451065063
1.3739955425262451
1.4458130598068237
1.4441817998886108
1.3089516162872314
1.36916983127594
1.402557373046875
1.412499189376831
1.357724905014038
1.2616357803344727
1.3786131143569946
1.1785144805908203
1.3646607398986816
1.438037633895874
1.558414340019226
1.4214926958084106
1.4104050397872925
1.4296263456344604
1.3873302936553955
1.4162942171096802
1.4189645051956177
1.340927004814148
1.4179792404174805
1.4101369380950928
1.4843831062316895
1.3569663763046265
1.3376264572143555
1.3952914476394653
1.4872852563858032
1.402184009552002
1.4375554323196411
1.399701714515686
1.2511967420578003
1.420767068862915
1.4475853443145752
1.347764015197754
1.3758535385131836
1.378773808479309
1.3405752182006836
1.4065974950790405
1.3255045413970947
1.4005018472671509
1.3763465881347656
1.4065680503845215
1.3649044036865234
1.3528228998184204
1.3695875406265259
1.4448267221450806
1.3410561084747314
1.4391571283340454
1.446808934211731
1.3557548522949219
1.4985449314117432
1.2653321027755737
1.4015029668807983
1.4644278287887573
1.3811243772506714
1.3174047470092773
1.380845069885254
1.4416574239730835
1.3388911485671997
1.4067356586456299
1.3803013563156128
1.3668371438980103
1.340511441230774
1.4164237976074219
1.4032922983169556
1.3763617277145386
1.3767389059066772
1.4056098461151123
1.333560824394226
1.3142484426498413
1.380863070487976
1.3955472707748413
1.385246753692627
1.3712680339813232
1.3992712497711182
1.3673279285430908
1.3439143896102905
1.4284950494766235
1.3527436256408691
1.3983429670333862
1.352418303489685
1.3799036741256714
1.3299895524978638
1.4095150232315063
1.4046039581298828
1.480770468711853
1.2634788751602173
1.4478769302368164
1.4776371717453003
1.4054070711135864
1.3974075317382812
1.4335845708847046
1.3149348497390747
1.3954726457595825
1.3873143196105957
1.416031837463379
1.4297866821289062
1.4007396697998047
1.3624635934829712
1.3620479106903076
1.369464635848999
1.3933943510055542
1.356732964515686
1.3606860637664795
1.4174299240112305
1.2210228443145752
1.4265402555465698
1.30594003200531
1.3410165309906006
1.3552011251449585
1.5146079063415527
1.3791917562484741
1.3766175508499146
1.4540528059005737
1.3668546676635742
1.3057255744934082
1.3828001022338867
1.3559461832046509
1.2840237617492676
1.34225594997406
1.410575270652771
1.4238373041152954
1.436469316482544
1.3123112916946411
1.388067364692688
1.361167550086975
1.2536851167678833
1.4134857654571533
1.380102515220642
1.4896938800811768
1.5102806091308594
1.345381498336792
1.4367564916610718
1.3941593170166016
1.4364383220672607
1.4004614353179932
1.4518828392028809
1.426833987236023
1.250221848487854
1.4003090858459473
1.4054744243621826
1.447462797164917
1.4174734354019165
1.2994898557662964
1.4312688112258911
1.3100918531417847
1.355654001235962
1.3952889442443848
1.395706295967102
1.374395728111267
1.18994140625
1.4831147193908691
1.376008152961731
1.3581334352493286
1.2490336894989014
1.452231526374817
1.4504477977752686
1.3711144924163818
1.2131397724151611
1.3415257930755615
1.4649373292922974
1.4284011125564575
1.3813852071762085
1.4118311405181885
1.4323796033859253
1.3278515338897705
1.34521484375
1.4425808191299438
1.327646255493164
1.3828457593917847
1.3180426359176636
1.41943359375
1.4307106733322144
1.368685245513916
1.3735101222991943
1.4629472494125366
1.3556476831436157
1.437262773513794
1.4286137819290161
1.369757056236267
1.3966418504714966
1.4063111543655396
1.4304900169372559
1.3999533653259277
1.3147612810134888
1.3992465734481812
1.3989427089691162
1.3898824453353882
1.396761178970337
1.320110559463501
1.40324068069458
1.4497363567352295
1.3804014921188354
1.4526052474975586
1.3804128170013428
1.3598918914794922
1.3556569814682007
1.370686411857605
1.3998839855194092
1.4703093767166138
1.275234341621399
1.3706920146942139
1.3621364831924438
1.3526020050048828
1.398753046989441
1.3607165813446045
1.433748722076416
1.3519079685211182
1.27372407913208
1.4008039236068726
1.4051477909088135
1.400277853012085
1.2568575143814087
1.3144259452819824
1.378546118736267
1.3924546241760254
1.3984802961349487
1.2392573356628418
1.4283686876296997
1.2263973951339722
1.455936074256897
1.410861611366272
1.4182136058807373
1.3789674043655396
1.2805075645446777
1.3824882507324219
1.3498162031173706
1.3338760137557983
1.4086943864822388
1.390075445175171
1.4236490726470947
1.3821128606796265
1.3016668558120728
1.3466379642486572
1.325173258781433
1.380400538444519
1.45557701587677
1.3808387517929077
1.446082353591919
1.419639229774475
1.4247077703475952
1.2510441541671753
1.352476954460144
1.3212028741836548
1.4207217693328857
1.385947823524475
1.3958381414413452
1.4280356168746948
1.398038387298584
1.3415870666503906
1.4196579456329346
1.376567006111145
1.4241982698440552
1.418603777885437
1.4401447772979736
1.4126008749008179
1.3979215621948242
1.5118788480758667
1.4126394987106323
1.3823904991149902
1.416872501373291
1.3566945791244507
1.2054471969604492
1.3263323307037354
1.3682875633239746
1.4444876909255981
1.3840147256851196
1.3713922500610352
1.359997272491455
1.3892812728881836
1.3754304647445679
1.284104347229004
1.3578237295150757
1.3770407438278198
1.411790370941162
1.4441776275634766
1.3176876306533813
1.3713064193725586
1.4063950777053833
1.3399235010147095
1.4378790855407715
1.3076014518737793
1.4722379446029663
1.35598886013031
1.4094655513763428
1.2998472452163696
1.356317400932312
1.4160584211349487
1.356036901473999
1.3794341087341309
1.4256738424301147
1.3670333623886108
1.4639860391616821
1.1853818893432617
1.4133559465408325
1.4475218057632446
1.3271139860153198
1.3491562604904175
1.3417555093765259
1.290755271911621
1.4374703168869019
1.4686715602874756
1.420350193977356
1.2713981866836548
1.4528450965881348
1.2791430950164795
1.361229419708252
1.432577133178711
1.3871546983718872
1.3511308431625366
1.3238134384155273
1.386576771736145
1.2250244617462158
1.3874843120574951
1.372348427772522
1.409608244895935
1.3769713640213013
1.4465270042419434
1.4150110483169556
1.4194772243499756
1.3862000703811646
1.4556251764297485
1.4191566705703735
1.3600196838378906
1.3114155530929565
1.4264365434646606
1.3963706493377686
1.4510141611099243
1.363840103149414
1.4381160736083984
1.3512018918991089
1.3473795652389526
1.4279536008834839
1.368184208869934
1.3105220794677734
1.416175365447998
1.3711668252944946
1.246317982673645
1.3559025526046753
1.3804454803466797
1.4009126424789429
1.3396320343017578
1.339455246925354
1.4041908979415894
1.310309886932373
1.3886456489562988
1.3912183046340942
1.3596874475479126
1.455628514289856
1.256624460220337
1.3917245864868164
1.2200932502746582
1.4006472826004028
1.282110571861267
1.3693592548370361
1.4511675834655762
1.2001521587371826
1.3686549663543701
1.4197784662246704
1.3665279150009155
1.223158836364746
1.4069315195083618
1.4278751611709595
1.3150596618652344
1.4464260339736938
1.420972228050232
1.2915141582489014
1.4382798671722412
1.372246503829956
1.3484255075454712
1.397908329963684
1.4268553256988525
1.2819817066192627
1.4282442331314087
1.3908036947250366
1.388317584991455
1.2790032625198364
1.3993709087371826
1.432866096496582
1.4033548831939697
1.4393072128295898
1.4546699523925781
1.3745335340499878
1.4100490808486938
1.338802695274353
1.4182077646255493
1.4082540273666382
1.3693848848342896
1.4310086965560913
1.2953755855560303
1.441569447517395
1.3897922039031982
1.1647177934646606
1.440996766090393
1.2970409393310547
1.3469327688217163
1.1867479085922241
1.4230412244796753
1.325551152229309
1.3807413578033447
1.382496953010559
1.4264668226242065
1.3599261045455933
1.396791934967041
1.3389575481414795
1.3434985876083374
1.3416107892990112
1.3861171007156372
1.3962732553482056
1.338381290435791
1.3675997257232666
1.2861450910568237
1.3704991340637207
1.2525856494903564
1.377646565437317
1.329007863998413
1.3999147415161133
1.2835485935211182
1.4246816635131836
1.4172015190124512
1.3710083961486816
1.4188299179077148
1.3899859189987183
1.4319114685058594
1.3910317420959473
1.349531650543213
1.3955518007278442
1.3975518941879272
1.4137667417526245
1.4153358936309814
1.3614614009857178
1.3134901523590088
1.4087154865264893
1.3474159240722656
1.3940435647964478
1.4399455785751343
1.4334849119186401
1.4247181415557861
1.3771857023239136
1.3180874586105347
1.4234352111816406
1.3907655477523804
1.4116533994674683
1.4108808040618896
1.2674795389175415
1.4108080863952637
1.3345720767974854
1.4413801431655884
1.362207293510437
1.3630746603012085
1.3606327772140503
1.3708548545837402
1.3148306608200073
1.343627691268921
1.3178060054779053
1.409364938735962
1.2487146854400635
1.3966083526611328
1.335159182548523
1.339616298675537
1.3269609212875366
1.4083341360092163
1.3573626279830933
1.33733069896698
1.4197144508361816
1.3612792491912842
1.363550066947937
1.4990818500518799
1.38502836227417
1.4027163982391357
1.3320221900939941
1.3212194442749023
1.4526832103729248
1.3507897853851318
1.2910956144332886
1.4113309383392334
1.387426495552063
1.1869646310806274
1.3767527341842651
1.4171311855316162
1.4204962253570557
1.2276084423065186
1.4394888877868652
1.3386801481246948
1.3717106580734253
1.293421983718872
1.4342507123947144
1.4091087579727173
1.4479461908340454
1.2463167905807495
1.2793461084365845
1.329393982887268
1.458083152770996
1.433826208114624
1.3768115043640137
1.3997548818588257
1.3393375873565674
1.3002628087997437
1.434726357460022
1.3159292936325073
1.3701491355895996
1.3752232789993286
1.3614404201507568
1.4149118661880493
1.404568076133728
1.3850781917572021
1.4711015224456787
1.448400616645813
1.4329899549484253
1.449570655822754
1.421474814414978
1.350427269935608
1.1525452136993408
1.4385777711868286
1.411670446395874
1.2277860641479492
1.1930285692214966
1.3069442510604858
1.3984843492507935
1.387703776359558
1.3396726846694946
1.4366616010665894
1.2486921548843384
1.423259973526001
1.3497120141983032
1.4389190673828125
1.4113471508026123
1.3995555639266968
1.494813084602356
1.3345400094985962
1.3028806447982788
1.3845988512039185
1.2339192628860474
1.3910198211669922
1.3537943363189697
1.1647685766220093
1.3579844236373901
1.4048807621002197
1.3861149549484253
1.374281883239746
1.4526152610778809
1.4107097387313843
1.3031110763549805
1.3445676565170288
1.4147156476974487
1.231666088104248
1.3901991844177246
1.2984421253204346
1.4037421941757202
1.3452328443527222
1.4035505056381226
1.3010112047195435
1.4121671915054321
1.4074081182479858
1.3787583112716675
1.4199711084365845
1.3968052864074707
1.4032238721847534
1.3874657154083252
1.3890047073364258
1.4031847715377808
1.2433243989944458
1.3732718229293823
1.323701024055481
1.1308766603469849
1.4026732444763184
1.345718502998352
1.3929580450057983
1.3334227800369263
1.3876832723617554
1.353314995765686
1.4017770290374756
1.3978034257888794
1.1978904008865356
1.3806062936782837
1.3202483654022217
1.3276714086532593
1.409889578819275
1.3021305799484253
1.2507270574569702
1.3809332847595215
1.3229349851608276
1.3952009677886963
1.4343684911727905
1.3544001579284668
1.4225943088531494
1.3659708499908447
1.3078092336654663
1.3878190517425537
1.4584405422210693
1.4386770725250244
1.323266625404358
1.2780115604400635
1.4553167819976807
1.4016565084457397
1.3098818063735962
1.4278541803359985
1.470493197441101
1.3737350702285767
1.4323221445083618
1.3129912614822388
1.2956364154815674
1.350804328918457
1.3762675523757935
1.472078800201416
1.3423981666564941
1.4179115295410156
1.433080792427063
1.395097255706787
1.3568699359893799
1.425704836845398
1.4035204648971558
1.308891773223877
1.307680368423462
1.3923133611679077
1.285115122795105
1.327479362487793
1.3174118995666504
1.353999376296997
1.3836160898208618
1.2940242290496826
1.448503851890564
1.3706308603286743
1.4079135656356812
1.3943207263946533
1.3235211372375488
1.4028910398483276
1.3841568231582642
1.4192677736282349
1.4055198431015015
1.3355951309204102
1.437328815460205
1.3515253067016602
1.2073626518249512
1.3051996231079102
1.4467657804489136
1.2664912939071655
1.4057377576828003
1.280407190322876
1.3932169675827026
1.2737246751785278
1.3322875499725342
1.320675015449524
1.4257954359054565
1.359736442565918
1.4296627044677734
1.397015929222107
1.394256830215454
1.393938422203064
1.254281997680664
1.251961350440979
1.4203969240188599
1.3834228515625
1.4098706245422363
1.4309546947479248
1.3385943174362183
1.4274550676345825
1.3579399585723877
1.313113808631897
1.4206433296203613
1.3718606233596802
1.4224003553390503
1.4410479068756104
1.4136916399002075
1.3037406206130981
1.3527382612228394
1.3661097288131714
1.1695064306259155
1.3383287191390991
1.3816354274749756
1.3320738077163696
1.4315614700317383
1.3910150527954102
1.3449875116348267
1.4175814390182495
1.3717129230499268
1.2968255281448364
1.4369547367095947
1.412419080734253
1.2650405168533325
1.4184364080429077
1.3666740655899048
1.3024652004241943
1.3037487268447876
1.379418134689331
1.4460244178771973
1.4306553602218628
1.3894731998443604
1.3925992250442505
1.363869547843933
1.5365246534347534
1.411727786064148
1.3484851121902466
1.414847493171692
1.4528770446777344
1.4284586906433105
1.3954188823699951
1.4053397178649902
1.2738913297653198
1.2146239280700684
1.4821583032608032
1.3561245203018188
1.4088410139083862
1.3648598194122314
1.4034318923950195
1.2935458421707153
1.2453994750976562
1.4538037776947021
1.347815990447998
1.392333745956421
1.4194144010543823
1.3645045757293701
1.3534528017044067
1.373960018157959
1.409562110900879
1.4103963375091553
1.40614914894104
1.4033759832382202
1.4387781620025635
1.3496582508087158
1.4333552122116089
1.3311982154846191
1.2610408067703247
1.4514235258102417
1.472316026687622
1.4461193084716797
1.3879226446151733
1.4649239778518677
1.3722808361053467
1.390811800956726
1.3627147674560547
1.3436315059661865
1.389894723892212
1.425201177597046
1.4572227001190186
1.3849787712097168
1.2657146453857422
1.381860613822937
1.3760684728622437
1.2260422706604004
1.4602149724960327
1.426674723625183
1.1798921823501587
1.3527579307556152
1.2106002569198608
1.3521127700805664
1.3926481008529663
1.3904757499694824
1.3720414638519287
1.3504506349563599
1.4133449792861938
1.5102938413619995
1.3896299600601196
1.374515414237976
1.4043997526168823
1.4389674663543701
1.4894047975540161
1.4684646129608154
1.4175069332122803
1.3672575950622559
1.3819987773895264
1.464618444442749
1.3503458499908447
1.3317824602127075
1.4548747539520264
1.3392349481582642
1.4361213445663452
1.3980056047439575
1.2740933895111084
1.3640470504760742
1.3851908445358276
1.4625641107559204
1.3971974849700928
1.342817783355713
1.4593538045883179
1.3436920642852783
1.4328854084014893
1.4546791315078735
1.3087663650512695
1.3271898031234741
1.3590161800384521
1.3958351612091064
1.3782870769500732
1.4147964715957642
1.4302716255187988
1.4408745765686035
1.3192781209945679
1.3126226663589478
1.2325754165649414
1.3610084056854248
1.3466426134109497
1.3738068342208862
1.3970268964767456
1.3342722654342651
1.4066585302352905
1.4189107418060303
1.3730175495147705
1.3136950731277466
1.3478955030441284
1.4077773094177246
1.320578694343567
1.3821699619293213
1.4483710527420044
1.445084810256958
1.4034311771392822
1.3243566751480103
1.415901780128479
1.2702072858810425
1.3097606897354126
1.3345365524291992
1.3116360902786255
1.3584431409835815
1.4412704706192017
1.437648057937622
1.272958755493164
1.4391463994979858
1.383951187133789
1.3847304582595825
1.3245491981506348
1.3710272312164307
1.3661752939224243
1.1745859384536743
1.420939326286316
1.335349440574646
1.3994009494781494
1.4026013612747192
1.406293272972107
1.264007568359375
1.3923890590667725
1.3525724411010742
1.3183046579360962
1.4120992422103882
1.3811125755310059
1.4045408964157104
1.346243977546692
1.3974542617797852
1.2395093441009521
1.434466004371643
1.4170736074447632
1.3663712739944458
1.3720672130584717
1.448593258857727
1.3067573308944702
1.3643882274627686
1.410380482673645
1.2993253469467163
1.4115206003189087
1.3933460712432861
1.3602473735809326
1.4193074703216553
1.3652894496917725
1.3773036003112793
1.4548251628875732
1.3529422283172607
1.4933326244354248
1.3606740236282349
1.3451404571533203
1.4159162044525146
1.4160627126693726
1.4613088369369507
1.2895879745483398
1.3790473937988281
1.359548807144165
1.1911804676055908
1.395408034324646
1.363870620727539
1.4092013835906982
1.272944450378418
1.413495659828186
1.3909238576889038
1.3574557304382324
1.3656173944473267
1.414441704750061
1.3659286499023438
1.2357646226882935
1.370410442352295
1.4060604572296143
1.4033441543579102
1.4360815286636353
1.3993096351623535
1.4813672304153442
1.4964264631271362
1.4075374603271484
1.4170517921447754
1.4222266674041748
1.3159691095352173
1.426841139793396
1.2510273456573486
1.2889351844787598
1.4920796155929565
1.4240591526031494
1.304579734802246
1.468543291091919
1.4582113027572632
1.460619330406189
1.3674025535583496
1.3890368938446045
1.4584474563598633
1.3895071744918823
1.3886487483978271
1.3912783861160278
1.3491532802581787
1.3990230560302734
1.4288668632507324
1.3706579208374023
1.4075678586959839
1.3435449600219727
1.4475266933441162
1.3738186359405518
1.3335942029953003
1.3441509008407593
1.4002734422683716
1.4829497337341309
1.2746467590332031
1.3735991716384888
1.440105676651001
1.402755618095398
1.3946963548660278
1.3906902074813843
1.4032658338546753
1.411161184310913
1.3455802202224731
1.4508391618728638
1.425174593925476
1.3696074485778809
1.4107190370559692
1.3965736627578735
1.3513526916503906
1.4087175130844116
1.4235950708389282
1.4412039518356323
1.390874981880188
1.4022283554077148
1.4115619659423828
1.3850196599960327
1.3553674221038818
1.403099536895752
1.3501832485198975
1.3772189617156982
1.4076101779937744
1.428602933883667
1.3271982669830322
1.4029611349105835
1.3724130392074585
1.4790914058685303
1.3588666915893555
1.3700016736984253
1.2774312496185303
1.3603062629699707
1.429140567779541
1.2015739679336548
1.4223734140396118
1.3479963541030884
1.3619240522384644
1.3950170278549194
1.3859574794769287
1.4558082818984985
1.3949931859970093
1.4018924236297607
1.3680176734924316
1.3084107637405396
1.316021203994751
1.3772443532943726
1.4908742904663086
1.3720742464065552
1.4272043704986572
1.2943559885025024
1.4195196628570557
1.3682762384414673
1.4516944885253906
1.3781511783599854
1.329638123512268
1.4188305139541626
1.3600997924804688
1.4228264093399048
1.3756303787231445
1.4602681398391724
1.3714970350265503
1.3591997623443604
1.347913146018982
1.3894582986831665
1.3192328214645386
1.3832266330718994
1.4116547107696533
1.3349428176879883
1.378472924232483
1.2991119623184204
1.4126834869384766
1.393312931060791
1.3687936067581177
1.4159148931503296
1.4872184991836548
1.3265599012374878
1.3874586820602417
1.4347541332244873
1.3569010496139526
1.449682593345642
1.3504817485809326
1.4006714820861816
1.3934273719787598
1.417467474937439
1.3752286434173584
1.3944848775863647
1.4358201026916504
1.4102792739868164
1.3555876016616821
1.358380913734436
1.462325930595398
1.4349610805511475
1.351156234741211
1.32239830493927
1.3819769620895386
1.3260656595230103
1.4715744256973267
1.377253532409668
1.3799949884414673
1.4056801795959473
1.4038407802581787
1.3567633628845215
1.387465476989746
1.3932299613952637
1.3098933696746826
1.381450891494751
1.3593571186065674
1.4358974695205688
1.213037133216858
1.3726006746292114
1.4710536003112793
1.366886019706726
1.3618494272232056
1.4027113914489746
1.3561115264892578
1.366084098815918
1.4341964721679688
1.3963981866836548
1.3486371040344238
1.4803465604782104
1.4528555870056152
1.3783127069473267
1.3496507406234741
1.383702278137207
1.3618584871292114
1.39841890335083
1.4760284423828125
1.364733099937439
1.4100189208984375
1.4148643016815186
1.3670964241027832
1.3454395532608032
1.489739179611206
1.4117765426635742
1.4087936878204346
1.3529881238937378
1.3719993829727173
1.4607166051864624
1.3512455224990845
1.3543254137039185
1.3574557304382324
1.3901118040084839
1.402366042137146
1.395758032798767
1.3154829740524292
1.3232163190841675
1.385358452796936
1.3409841060638428
1.4206277132034302
1.4003392457962036
1.3689879179000854
1.4249019622802734
1.3325059413909912
1.3207136392593384
1.3978239297866821
1.4364194869995117
1.3497467041015625
1.2438105344772339
1.3450409173965454
1.485994577407837
1.4319472312927246
1.301385521888733
1.4015237092971802
1.372869610786438
1.4010707139968872
1.3771926164627075
1.343889594078064
1.3804607391357422
1.379576563835144
1.4324380159378052
1.367255449295044
1.3047577142715454
1.2126471996307373
1.2800363302230835
1.4241385459899902
1.3718054294586182
1.3930362462997437
1.3313169479370117
1.4090222120285034
1.3763716220855713
1.3958896398544312
1.3479255437850952
1.4726027250289917
1.4029186964035034
1.4657626152038574
1.4361591339111328
1.3073722124099731
1.172459363937378
1.3417924642562866
1.3314080238342285
1.3818178176879883
1.3945404291152954
1.315700888633728
1.3814095258712769
1.4013738632202148
1.4086471796035767
1.3757981061935425
1.401462435722351
1.3882468938827515
1.4112133979797363
1.2907063961029053
1.3037910461425781
1.4007980823516846
1.375722050666809
1.4441403150558472
1.3270553350448608
1.3707098960876465
1.3656866550445557
1.429715633392334
1.421854853630066
1.3467981815338135
1.3254929780960083
1.37022066116333
1.4053819179534912
1.4599956274032593
1.3270454406738281
1.4326940774917603
1.3449089527130127
1.4277101755142212
1.4359103441238403
1.40459144115448
1.2866642475128174
1.2000004053115845
1.3582267761230469
1.3590935468673706
1.403189778327942
1.4815822839736938
1.3512789011001587
1.3017079830169678
1.2992603778839111
1.2391265630722046
1.1885088682174683
1.4514591693878174
1.401224136352539
1.4072734117507935
1.4015709161758423
1.457356572151184
1.4468228816986084
1.455880880355835
1.3828881978988647
1.3090317249298096
1.351838231086731
1.3489904403686523
1.3268048763275146
1.3187228441238403
1.346384048461914
1.307712435722351
1.3527752161026
1.3915785551071167
1.3950401544570923
1.1812214851379395
1.365119218826294
1.3528386354446411
1.4262365102767944
1.4416815042495728
1.4183207750320435
1.3456053733825684
1.3384222984313965
1.346177577972412
1.3115888833999634
1.3960578441619873
1.2799241542816162
1.441968560218811
1.3132728338241577
1.3871793746948242
1.4353291988372803
1.362338900566101
1.3350286483764648
1.3876315355300903
1.4220342636108398
1.427673578262329
1.3122875690460205
1.3875019550323486
1.3573951721191406
1.3949790000915527
1.3665870428085327
1.2705128192901611
1.3674319982528687
1.3438854217529297
1.3138664960861206
1.431212067604065
1.3548970222473145
1.2778412103652954
1.385728359222412
1.3797266483306885
1.3734865188598633
1.4517682790756226
1.3786356449127197
1.3799173831939697
1.286136269569397
1.292405128479004
1.366970419883728
1.351414442062378
1.3122681379318237
1.2460880279541016
1.4003363847732544
1.2646441459655762
1.410728931427002
1.39080810546875
1.2859176397323608
1.3189321756362915
1.3903980255126953
1.3028932809829712
1.363088607788086
1.3516119718551636
1.2115846872329712
1.4280205965042114
1.2869892120361328
1.2170408964157104
1.4727205038070679
1.3720571994781494
1.2271300554275513
1.3873523473739624
1.399092435836792
1.360081434249878
1.3973207473754883
1.3245372772216797
1.3975309133529663
1.3865934610366821
1.3765580654144287
1.3009339570999146
1.5074124336242676
1.4608768224716187
1.363972783088684
1.339155673980713
1.4238284826278687
1.456822156906128
1.3961336612701416
1.3756476640701294
1.405045986175537
1.3324272632598877
1.3794169425964355
1.3212273120880127
1.312259316444397
1.467570185661316
1.3981081247329712
1.4256138801574707
1.3895213603973389
1.4209654331207275
1.4461866617202759
1.4243730306625366
1.2714968919754028
1.3871127367019653
1.4060356616973877
1.4201048612594604
1.4089733362197876
1.4765310287475586
1.3629145622253418
1.389195442199707
1.467280387878418
1.346996784210205
1.4271596670150757
1.4234875440597534
1.380836844444275
1.3696742057800293
1.401365876197815
1.3157800436019897
1.3992661237716675
1.3387465476989746
1.3059388399124146
1.3536310195922852
1.2679520845413208
1.3365731239318848
1.3994436264038086
1.3409298658370972
1.4020371437072754
1.3915101289749146
1.4945523738861084
1.417180061340332
1.435002326965332
1.3990586996078491
1.4019066095352173
1.4782657623291016
1.2600730657577515
1.3988436460494995
1.2845001220703125
1.4263081550598145
1.4299439191818237
1.4304522275924683
1.290293574333191
1.3858357667922974
1.3783520460128784
1.3681957721710205
1.2143044471740723
1.3557366132736206
1.3799861669540405
1.362962007522583
1.2972798347473145
1.3949042558670044
1.4282853603363037
1.418971300125122
1.286906123161316
1.4306832551956177
1.4025235176086426
1.376237392425537
1.3464246988296509
1.390557885169983
1.456910252571106
1.4240201711654663
1.377020001411438
1.2996749877929688
1.435300588607788
1.376006841659546
1.43480384349823
1.36273193359375
1.2461034059524536
1.3901640176773071
1.318999171257019
1.4780012369155884
1.377228021621704
1.392180323600769
1.2267874479293823
1.3111381530761719
1.3457587957382202
1.4624056816101074
1.3820720911026
1.4600170850753784
1.4774285554885864
1.3199396133422852
1.452052354812622
1.3289108276367188
1.3373304605484009
1.4585734605789185
1.3945138454437256
1.3895784616470337
1.3982460498809814
1.4516148567199707
1.3984893560409546
1.3631736040115356
1.4401227235794067
1.3928143978118896
1.364238977432251
1.3947865962982178
1.4020986557006836
1.3822933435440063
1.469901442527771
1.3619168996810913
1.3776605129241943
1.3932170867919922
1.3915284872055054
1.3372547626495361
1.3712775707244873
1.3165075778961182
1.3432612419128418
1.391510248184204
1.349196195602417
1.3549734354019165
1.390242576599121
1.4513579607009888
1.2009363174438477
1.4203944206237793
1.4032857418060303
1.3129940032958984
1.384509563446045
1.4190839529037476
1.3007428646087646
1.2553998231887817
1.4063993692398071
1.4375170469284058
1.4215904474258423
1.385398030281067
1.3704500198364258
1.358864188194275
1.4210960865020752
1.283930778503418
1.3934897184371948
1.4589464664459229
1.3097383975982666
1.407476544380188
1.4089641571044922
1.3965237140655518
1.4023895263671875
1.4135545492172241
1.3681960105895996
1.4992719888687134
1.3742823600769043
1.4266905784606934
1.391100287437439
1.2405909299850464
1.4325487613677979
1.3558448553085327
1.4234238862991333
1.300405502319336
1.3974597454071045
1.4073052406311035
1.401912808418274
1.3542150259017944
1.399990200996399
1.3126381635665894
1.379857063293457
1.421379566192627
1.379957675933838
1.3765411376953125
1.3419028520584106
1.4586944580078125
1.3523666858673096
1.265945553779602
1.4551587104797363
1.4097514152526855
1.4085732698440552
1.418705701828003
1.2836260795593262
1.391545295715332
1.3610800504684448
1.3727086782455444
1.3356488943099976
1.3764551877975464
1.4005604982376099
1.4073565006256104
1.3383122682571411
1.4061626195907593
1.329958200454712
1.324052095413208
1.4457712173461914
1.2965669631958008
1.212640404701233
1.451556921005249
1.4166315793991089
1.433438777923584
1.4417901039123535
1.3880305290222168
1.4099586009979248
1.3632513284683228
1.3095271587371826
1.363454818725586
1.3964312076568604
1.4484456777572632
1.4698779582977295
1.1763354539871216
1.2819664478302002
1.326061487197876
1.2413277626037598
1.3978655338287354
1.309325933456421
1.3104161024093628
1.3817061185836792
1.315181016921997
1.448683500289917
1.3509066104888916
1.3819665908813477
1.329411268234253
1.437896490097046
1.3103657960891724
1.4345049858093262
1.4019802808761597
1.3955655097961426
1.3931766748428345
1.4010121822357178
1.3387658596038818
1.3292843103408813
1.3226419687271118
1.3833791017532349
1.40608549118042
1.304603934288025
1.3559036254882812
1.2445826530456543
1.4498400688171387
1.3290694952011108
1.2613747119903564
1.3208450078964233
1.3855210542678833
1.3085541725158691
1.3796508312225342
1.433076024055481
1.4130529165267944
1.3725316524505615
1.441781997680664
1.429030418395996
1.4446643590927124
1.3432159423828125
1.2243140935897827
1.393680214881897
1.4253849983215332
1.3775674104690552
1.2128703594207764
1.3586490154266357
1.368443250656128
1.3396536111831665
1.3686233758926392
1.420324683189392
1.4234662055969238
1.3094819784164429
1.344835638999939
1.355833649635315
1.382169485092163
1.4096482992172241
1.4315006732940674
1.4879751205444336
1.355583906173706
1.3516944646835327
1.3522632122039795
1.4097403287887573
1.3556122779846191
1.3370819091796875
1.4345141649246216
1.4093796014785767
1.3504055738449097
1.318055510520935
1.3217145204544067
1.43694007396698
1.4043759107589722
1.3557891845703125
1.300734043121338
1.2171528339385986
1.1744239330291748
1.2750959396362305
1.378725290298462
1.3717111349105835
1.3628896474838257
1.2914737462997437
1.2872756719589233
1.3565020561218262
1.2645586729049683
1.4164178371429443
1.374302864074707
1.3297193050384521
1.3756760358810425
1.343004822731018
1.3738882541656494
1.388758897781372
1.4706900119781494
1.2781028747558594
1.4311833381652832
1.3983957767486572
1.4305468797683716
1.3866147994995117
1.4221707582473755
1.4088828563690186
1.429356575012207
1.3473886251449585
1.445033311843872
1.375851035118103
1.427425742149353
1.3117146492004395
1.3540548086166382
1.4188871383666992
1.4185830354690552
1.35512375831604
1.342598795890808
1.4131027460098267
1.4101841449737549
1.4254671335220337
1.3437827825546265
1.4002689123153687
1.413873314857483
1.3902223110198975
1.3868730068206787
1.4959896802902222
1.340571403503418
1.4281760454177856
1.3533079624176025
1.3609379529953003
1.357477068901062
1.3817687034606934
1.38490629196167
1.4152177572250366
1.4161797761917114
1.3632547855377197
1.3802963495254517
1.3993568420410156
1.4059334993362427
1.4272046089172363
1.350987434387207
1.4009594917297363
1.3759336471557617
1.3989667892456055
1.3483035564422607
1.3909558057785034
1.3851569890975952
1.3763881921768188
1.391882300376892
1.342718482017517
1.408200979232788
1.4054455757141113
1.3736857175827026
1.4583382606506348
1.389849305152893
1.3838844299316406
1.3950002193450928
1.3665999174118042
1.395912528038025
1.352291226387024
1.4013992547988892
1.4336369037628174
1.4114564657211304
1.353187084197998
1.3796521425247192
1.4209063053131104
1.3690478801727295
1.3653881549835205
1.378258228302002
1.4161878824234009
1.4364312887191772
1.4036786556243896
1.4312201738357544
1.3800225257873535
1.3881548643112183
1.4111350774765015
1.4302589893341064
1.4216365814208984
1.4377503395080566
1.384264588356018
1.469374418258667
1.4206957817077637
1.3731763362884521
1.4097282886505127
1.3934378623962402
1.3781856298446655
1.4203242063522339
1.3268405199050903
1.2614113092422485
1.4678192138671875
1.4128421545028687
1.4227076768875122
1.4050376415252686
1.4935098886489868
1.4278669357299805
1.3853329420089722
1.395987868309021
1.436442255973816
1.3797732591629028
1.3954185247421265
1.359439492225647
1.4426136016845703
1.3858743906021118
1.4326746463775635
1.414947271347046
1.35551917552948
1.2844226360321045
1.305158257484436
1.5076111555099487
1.386000633239746
1.358402967453003
1.3070788383483887
1.3937207460403442
1.4300650358200073
1.3824173212051392
1.3908066749572754
1.4461392164230347
1.360628366470337
1.3935824632644653
1.3205424547195435
1.3600481748580933
1.3704664707183838
1.393787145614624
1.3317445516586304
1.2201495170593262
1.3908222913742065
1.3913193941116333
1.456648349761963
1.3735895156860352
1.4186995029449463
1.4356626272201538
1.3931320905685425
1.4151431322097778
1.2296279668807983
1.2534657716751099
1.3809309005737305
1.4232115745544434
1.423869252204895
1.4926214218139648
1.3534257411956787
1.4874582290649414
1.386060357093811
1.3337182998657227
1.211488127708435
1.452521562576294
1.451235294342041
1.3760863542556763
1.4057142734527588
1.3716479539871216
1.4613951444625854
1.444629430770874
1.3738170862197876
1.3804157972335815
1.3565115928649902
1.3699662685394287
1.280416488647461
1.4244873523712158
1.3170939683914185
1.4024461507797241
1.4055626392364502
1.4116885662078857
1.3552387952804565
1.3529462814331055
1.387017846107483
1.3616098165512085
1.4416447877883911
1.368259310722351
1.4453740119934082
1.468623161315918
1.4307432174682617
1.441379427909851
1.3848013877868652
1.3945330381393433
1.3912400007247925
1.4354534149169922
1.2992216348648071
1.3895834684371948
1.4053096771240234
1.4952771663665771
1.4082564115524292
1.377253770828247
1.395633339881897
1.48967707157135
1.3412773609161377
1.4013495445251465
1.3995723724365234
1.410219430923462
1.463322401046753
1.3004177808761597
1.3733545541763306
1.4610528945922852
1.3935208320617676
1.2190035581588745
1.3150995969772339
1.4708855152130127
1.3835047483444214
1.402343988418579
1.428293228149414
1.203426480293274
1.347322940826416
1.3815603256225586
1.446874976158142
1.2559102773666382
1.3665262460708618
1.4434000253677368
1.3715837001800537
1.3457571268081665
1.3890974521636963
1.2354416847229004
1.3619930744171143
1.4353492259979248
1.4065123796463013
1.315228819847107
1.3874330520629883
1.3357200622558594
1.3635554313659668
1.3650474548339844
1.3719749450683594
1.3311489820480347
1.39739990234375
1.296523094177246
1.4432971477508545
1.4332001209259033
1.470760703086853
1.350873589515686
1.39914870262146
1.3865894079208374
1.3916704654693604
1.3241589069366455
1.4351330995559692
1.1621967554092407
1.459171175956726
1.3574106693267822
1.3866212368011475
1.3258192539215088
1.3007376194000244
1.3145296573638916
1.2008498907089233
1.3966470956802368
1.4001537561416626
1.4741997718811035
1.314835786819458
1.3929808139801025
1.3928743600845337
1.378066897392273
1.403867244720459
1.3196794986724854
1.4451295137405396
1.3032196760177612
1.3895114660263062
1.4415925741195679
1.4292819499969482
1.3691786527633667
1.3933647871017456
1.4159736633300781
1.4001343250274658
1.151612401008606
1.1826438903808594
1.406288743019104
1.4764410257339478
1.3943191766738892
1.4497617483139038
1.407484769821167
1.4610493183135986
1.3521068096160889
1.4914608001708984
1.373653531074524
1.429549217224121
1.4055670499801636
1.156254529953003
1.450674295425415
1.4514139890670776
1.3241875171661377
1.3890001773834229
1.402267575263977
1.4194591045379639
1.3976643085479736
1.2500842809677124
1.3811274766921997
1.405456304550171
1.3974491357803345
1.4426929950714111
1.3865015506744385
1.3591703176498413
1.3707973957061768
1.3844107389450073
1.369544267654419
1.339001178741455
1.3653370141983032
1.3852834701538086
1.3353368043899536
1.4397141933441162
1.3939602375030518
1.3868502378463745
1.3941528797149658
1.4942737817764282
1.326866865158081
1.3981297016143799
1.170181393623352
1.3461124897003174
1.3296222686767578
1.382877230644226
1.3353397846221924
1.3671983480453491
1.3240567445755005
1.439643383026123
1.4506723880767822
1.4194750785827637
1.3436362743377686
1.275499939918518
1.4037632942199707
1.267948865890503
1.395716905593872
1.3947639465332031
1.2999180555343628
1.465111494064331
1.434728741645813
1.4149550199508667
1.3850258588790894
1.3573826551437378
1.4322686195373535
1.3972069025039673
1.4620000123977661
1.4214000701904297
1.450860857963562
1.343577265739441
1.3980631828308105
1.2440919876098633
1.4107226133346558
1.4157625436782837
1.4236118793487549
1.3774653673171997
1.449592113494873
1.395930528640747
1.3582103252410889
1.3943370580673218
1.429473876953125
1.413771152496338
1.4476394653320312
1.1310932636260986
1.4037482738494873
1.176478385925293
1.3784319162368774
1.3779274225234985
1.41692316532135
1.3193180561065674
1.324245810508728
1.3815020322799683
1.440998911857605
1.3857005834579468
1.1349760293960571
1.4761641025543213
1.4245027303695679
1.3439313173294067
1.407805323600769
1.4071824550628662
1.4314451217651367
1.4019191265106201
1.38726007938385
1.2644250392913818
1.401592493057251
1.4255670309066772
1.407677173614502
1.3730523586273193
1.3865383863449097
1.4546122550964355
1.400734543800354
1.3843270540237427
1.3928344249725342
1.3308666944503784
1.3359096050262451
1.376733422279358
1.356785774230957
1.3703382015228271
1.3831411600112915
1.4042679071426392
1.4270216226577759
1.3385275602340698
1.365696907043457
1.4124016761779785
1.4253807067871094
1.3682734966278076
1.149173617362976
1.465777039527893
1.3997000455856323
1.2236136198043823
1.4378901720046997
1.3847578763961792
1.3632019758224487
1.348618507385254
1.4466824531555176
1.4244707822799683
1.3825701475143433
1.3412672281265259
1.2962486743927002
1.3401445150375366
1.1417614221572876
1.4097923040390015
1.3818066120147705
1.298930048942566
1.2164322137832642
1.0848029851913452
1.43943452835083
1.4367787837982178
1.3654640913009644
1.3426471948623657
1.4609967470169067
1.4071205854415894
1.4022825956344604
1.3262885808944702
1.4397382736206055
1.4061932563781738
1.3519752025604248
1.4107412099838257
1.4782474040985107
1.432486653327942
1.3745976686477661
1.358542561531067
1.2775627374649048
1.2406301498413086
1.3613039255142212
1.2399234771728516
1.3518478870391846
1.433674931526184
1.4059149026870728
1.3628475666046143
1.4363731145858765
1.3872581720352173
1.448775291442871
1.4302403926849365
1.3749457597732544
1.439453363418579
1.3491860628128052
1.4012643098831177
1.2777200937271118
1.404244065284729
1.3538086414337158
1.4692168235778809
1.3936376571655273
1.405030369758606
1.3616338968276978
1.4251408576965332
1.3151932954788208
1.3843761682510376
1.4247193336486816
1.2165063619613647
1.3901431560516357
1.403070092201233
1.3791334629058838
1.367264986038208
1.454563021659851
1.4142484664916992
1.4646596908569336
1.4879729747772217
1.4645259380340576
1.4106814861297607
1.339783787727356
1.383497714996338
1.1894574165344238
1.310357928276062
1.357426404953003
1.3400464057922363
1.4190187454223633
1.4447879791259766
1.144810676574707
1.2985211610794067
1.2973276376724243
1.4320995807647705
1.3134247064590454
1.3957345485687256
1.2629953622817993
1.4213517904281616
1.3931615352630615
1.3549695014953613
1.361650824546814
1.3858346939086914
1.443650484085083
1.3657634258270264
1.3500117063522339
1.386810541152954
1.4630343914031982
1.387324333190918
1.3997020721435547
1.365997314453125
1.4180781841278076
1.3622437715530396
1.3918055295944214
1.3989430665969849
1.389263391494751
1.3544148206710815
1.313529372215271
1.3487352132797241
1.430172085762024
1.333247184753418
1.380021333694458
1.3480427265167236
1.4358210563659668
1.4976332187652588
1.3842211961746216
1.4265391826629639
1.3542805910110474
1.4185161590576172
1.4419642686843872
1.3183825016021729
1.3539906740188599
1.3875477313995361
1.3162072896957397
1.2666137218475342
1.4438027143478394
1.4425554275512695
1.2298508882522583
1.399990200996399
1.4514087438583374
1.41666841506958
1.415497899055481
1.3483363389968872
1.4043505191802979
1.3805488348007202
1.3776906728744507
1.3676073551177979
1.343911051750183
1.3302017450332642
1.4275506734848022
1.3596869707107544
1.411051630973816
1.326097846031189
1.4496197700500488
1.3724703788757324
1.4026867151260376
1.437973976135254
1.3670285940170288
1.218503475189209
1.3456529378890991
1.4742132425308228
1.3496589660644531
1.3967472314834595
1.3461408615112305
1.4172141551971436
1.4092081785202026
1.352880597114563
1.4405913352966309
1.3523318767547607
1.3737322092056274
1.385040521621704
1.4601781368255615
1.369010329246521
1.3242297172546387
1.429214596748352
1.2417162656784058
1.3635923862457275
1.4111311435699463
1.4064645767211914
1.4149786233901978
1.3197177648544312
1.3714587688446045
1.2973862886428833
1.3807451725006104
1.4019615650177002
1.3768121004104614
1.4396536350250244
1.3244123458862305
1.3912400007247925
1.41273832321167
1.39736807346344
1.4039644002914429
1.2409000396728516
1.3701671361923218
1.4426902532577515
1.388724446296692
1.1283893585205078
1.4182192087173462
1.3161710500717163
1.38434636592865
1.3056896924972534
1.2634049654006958
1.351850986480713
1.407009243965149
1.3903030157089233
1.3625891208648682
1.3845468759536743
1.3671798706054688
1.359856128692627
1.427919864654541
1.434644103050232
1.4148423671722412
1.324543833732605
1.302142858505249
1.3606152534484863
1.4504598379135132
1.3887453079223633
1.3574106693267822
1.3550317287445068
1.422918438911438
1.3853223323822021
1.3323132991790771
1.4083691835403442
1.2841567993164062
1.350732684135437
1.4023809432983398
1.3858749866485596
1.4084910154342651
1.4803557395935059
1.3620784282684326
1.344118356704712
1.3997628688812256
1.3985592126846313
1.4310321807861328
1.3744277954101562
1.356292486190796
1.3649661540985107
1.3758305311203003
1.2867900133132935
1.3975423574447632
1.3800733089447021
1.3720704317092896
1.3887406587600708
1.3760426044464111
1.3827978372573853
1.3648756742477417
1.2411786317825317
1.3883885145187378
1.331350326538086
1.2062090635299683
1.4569522142410278
1.4478651285171509
1.4062964916229248
1.4411722421646118
1.415320873260498
1.4368841648101807
1.4258911609649658
1.421337604522705
1.4185060262680054
1.3735158443450928
1.3640975952148438
1.3440427780151367
1.309200644493103
1.3779869079589844
1.345693588256836
1.3612796068191528
1.3589565753936768
1.389209508895874
1.3636572360992432
1.4580250978469849
1.2956910133361816
1.3550803661346436
1.3589768409729004
1.2085765600204468
1.3613669872283936
1.444559097290039
1.4174692630767822
1.4246437549591064
1.463431715965271
1.3801884651184082
1.3615427017211914
1.3736050128936768
1.400480031967163
1.4162575006484985
1.4539265632629395
1.4308868646621704
1.3279743194580078
1.4180450439453125
1.3835020065307617
1.2191566228866577
1.436602234840393
1.4304275512695312
1.4319201707839966
1.373547911643982
1.3151389360427856
1.3821920156478882
1.390808343887329
1.2689603567123413
1.4112505912780762
1.3648509979248047
1.4164352416992188
1.3909657001495361
1.3697359561920166
1.3282970190048218
1.3992669582366943
1.3608999252319336
1.4193323850631714
1.4129257202148438
1.3821892738342285
1.3908195495605469
1.469125509262085
1.3729679584503174
1.4573469161987305
1.4265104532241821
1.4655495882034302
1.4475866556167603
1.351059913635254
1.341583013534546
1.3426339626312256
1.3222769498825073
1.3074129819869995
1.3263614177703857
1.4238120317459106
1.3932101726531982
1.4692749977111816
1.4053771495819092
1.4236791133880615
1.3994691371917725
1.3924739360809326
1.4043073654174805
1.3573253154754639
1.3285276889801025
1.387082815170288
1.3490346670150757
1.2722493410110474
1.3508118391036987
1.3269016742706299
1.3537461757659912
1.4334614276885986
1.3835158348083496
1.4217262268066406
1.4154472351074219
1.447277307510376
1.3995777368545532
1.3448565006256104
1.391427993774414
1.457542896270752
1.493454933166504
1.3682327270507812
1.3955597877502441
1.3725049495697021
1.3244432210922241
1.3742750883102417
1.2675416469573975
1.3528660535812378
1.3367500305175781
1.2816179990768433
1.3731777667999268
1.5352624654769897
1.4067161083221436
1.387365698814392
1.4096959829330444
1.3405414819717407
1.2145768404006958
1.373900055885315
1.3707194328308105
1.3470134735107422
1.3105453252792358
1.3648020029067993
1.3993537425994873
1.3402880430221558
1.3686399459838867
1.4094734191894531
1.4170066118240356
1.408567190170288
1.386792540550232
1.3985364437103271
1.4090951681137085
1.3894331455230713
1.2351566553115845
1.3946151733398438
1.4717141389846802
1.4147995710372925
1.3869398832321167
1.281089425086975
1.4407641887664795
1.3010425567626953
1.3329793214797974
1.4065651893615723
1.3813414573669434
1.4072362184524536
1.3679660558700562
1.4128284454345703
1.4517300128936768
1.400475263595581
1.379538655281067
1.3244894742965698
1.3920234441757202
1.2986353635787964
1.3950027227401733
1.3573757410049438
1.3365708589553833
1.4276211261749268
1.3994214534759521
1.372769832611084
1.245102047920227
1.3702870607376099
1.3920960426330566
1.3357601165771484
1.3658499717712402
1.0883946418762207
1.3474583625793457
1.2896270751953125
1.3336881399154663
1.4294302463531494
1.414999008178711
1.384705662727356
1.4555635452270508
1.4113496541976929
1.3676539659500122
1.4273533821105957
1.4342087507247925
1.3465074300765991
1.4033839702606201
1.280627965927124
1.406066656112671
1.235895037651062
1.357856035232544
1.34566330909729
1.3890215158462524
1.4319441318511963
1.4146883487701416
1.3728082180023193
1.374447226524353
1.393727421760559
1.4796006679534912
1.3846337795257568
1.4057834148406982
1.4093601703643799
1.2591915130615234
1.3445593118667603
1.1166186332702637
1.3875352144241333
1.3768936395645142
1.4234005212783813
1.2516348361968994
1.2274408340454102
1.411260962486267
1.2622430324554443
1.4236819744110107
1.4156924486160278
1.4009788036346436
1.3918190002441406
1.4756232500076294
1.4421052932739258
1.3543403148651123
1.4935930967330933
1.3931889533996582
1.3101454973220825
1.3954849243164062
1.4023936986923218
1.2170072793960571
1.3404234647750854
1.3675506114959717
1.3075271844863892
1.389544129371643
1.3055334091186523
1.4706037044525146
1.266851544380188
1.3293479681015015
1.324226975440979
1.4399586915969849
1.3400019407272339
1.4054962396621704
1.3174207210540771
1.2937830686569214
1.400428056716919
1.3992427587509155
1.331332802772522
1.382340908050537
1.3951282501220703
1.4222651720046997
1.3514747619628906
1.346258282661438
1.342145562171936
1.1745413541793823
1.3388261795043945
1.4212162494659424
1.3792296648025513
1.3576338291168213
1.3251653909683228
1.419152855873108
1.3328754901885986
1.4205929040908813
1.4487593173980713
1.3696621656417847
1.3023251295089722
1.3545033931732178
1.4023972749710083
1.39933443069458
1.4228816032409668
1.439107060432434
1.3968621492385864
1.3974660634994507
1.3870083093643188
1.3596880435943604
1.4200220108032227
1.2276079654693604
1.3079535961151123
1.4125697612762451
1.3250253200531006
1.3015515804290771
1.464985728263855
1.2725708484649658
1.1960134506225586
1.324651837348938
1.4356905221939087
1.34905207157135
1.1497007608413696
1.3631470203399658
1.4261910915374756
1.3404432535171509
1.388928771018982
1.39399254322052
1.2184994220733643
1.2351152896881104
1.4135798215866089
1.3830739259719849
1.3546195030212402
1.421994924545288
1.4265981912612915
1.3847113847732544
1.420874834060669
1.4923803806304932
1.1961240768432617
1.3894681930541992
1.3920773267745972
1.1239237785339355
1.401188611984253
1.3275655508041382
1.3706040382385254
1.345016598701477
1.446263074874878
1.388039469718933
1.4879776239395142
1.3424458503723145
1.379593849182129
1.4052155017852783
1.3428038358688354
1.4425915479660034
1.3534941673278809
1.4301016330718994
1.3376389741897583
1.396409034729004
1.1809027194976807
1.2605714797973633
1.3861209154129028
1.3705096244812012
1.442734718322754
1.4400428533554077
1.3660075664520264
1.3761646747589111
1.4256352186203003
1.4893760681152344
1.4121159315109253
1.5040203332901
1.3538602590560913
1.3605934381484985
1.4351030588150024
1.3296966552734375
1.4512795209884644
1.3825740814208984
1.3687371015548706
1.3644968271255493
1.3199764490127563
1.3817635774612427
1.3851995468139648
1.4301483631134033
1.3732635974884033
1.4247546195983887
1.2497053146362305
1.2945432662963867
1.3673361539840698
1.3799479007720947
1.3642675876617432
1.374833106994629
1.3724462985992432
1.3736186027526855
1.295317530632019
1.3141576051712036
1.3426464796066284
1.4246383905410767
1.3728123903274536
1.4024564027786255
1.3506571054458618
1.3573691844940186
1.3949886560440063
1.458971619606018
1.3610241413116455
1.4177782535552979
1.4414736032485962
1.3345212936401367
1.3288908004760742
1.374245285987854
1.3844718933105469
1.284775733947754
1.331205129623413
1.3798850774765015
1.362104892730713
1.374660849571228
1.4142394065856934
1.4303964376449585
1.2745590209960938
1.3608392477035522
1.3512464761734009
1.4379796981811523
1.3384281396865845
1.4180595874786377
1.3417885303497314
1.3740828037261963
1.4005358219146729
1.3822431564331055
1.3943109512329102
1.1976033449172974
1.3992433547973633
1.4291435480117798
1.3659542798995972
1.3835958242416382
1.3833667039871216
1.4296647310256958
1.3877826929092407
1.40809166431427
1.4629180431365967
1.3995884656906128
1.249192476272583
1.3944350481033325
1.3602319955825806
1.4049274921417236
1.2509275674819946
1.4462848901748657
1.3953032493591309
1.4244987964630127
1.3417818546295166
1.4417868852615356
1.354953408241272
1.4753726720809937
1.2821851968765259
1.3409230709075928
1.2453240156173706
1.3660684823989868
1.454967975616455
1.3848493099212646
1.37548828125
1.2665265798568726
1.3091493844985962
1.4385186433792114
1.4227595329284668
1.3244980573654175
1.4068926572799683
1.3594624996185303
1.4523457288742065
1.4352184534072876
1.4220255613327026
1.4323420524597168
1.145115613937378
1.4534544944763184
1.3761911392211914
1.296172022819519
1.4232654571533203
1.3765639066696167
1.378734827041626
1.4170793294906616
1.2742609977722168
1.3800843954086304
1.3929994106292725
1.4064573049545288
1.1712266206741333
1.4000297784805298
1.386440634727478
1.3603708744049072
1.4480587244033813
1.3868311643600464
1.3837666511535645
1.3471966981887817
1.3931390047073364
1.4957183599472046
1.4107046127319336
1.2307546138763428
1.3514583110809326
1.4367880821228027
1.319430947303772
1.3205349445343018
1.3677432537078857
1.3821297883987427
1.3677654266357422
1.4073907136917114
1.3184988498687744
1.375148892402649
1.3735119104385376
1.3346036672592163
1.4276669025421143
1.4529929161071777
1.4331986904144287
1.4090620279312134
1.4163717031478882
1.2601265907287598
1.3488380908966064
1.262548565864563
1.4208413362503052
1.365095853805542
1.417885184288025
1.3808530569076538
1.3368990421295166
1.294488787651062
1.4005703926086426
1.3700741529464722
1.3622442483901978
1.4121555089950562
1.2002005577087402
1.4055652618408203
1.4081604480743408
1.3425745964050293
1.3656504154205322
1.3589961528778076
1.380424976348877
1.425886869430542
1.4070106744766235
1.3376210927963257
1.4109165668487549
1.3285130262374878
1.390406608581543
1.448064923286438
1.4299453496932983
1.4078919887542725
1.4179024696350098
1.391004204750061
1.3110843896865845
1.3275808095932007
1.3059574365615845
1.373079776763916
1.4649111032485962
1.3796839714050293
1.4565759897232056
1.3961973190307617
1.3668164014816284
1.357410192489624
1.434903621673584
1.3097953796386719
1.351082682609558
1.4014976024627686
1.3574228286743164
1.3513004779815674
1.3343896865844727
1.3865453004837036
1.3759821653366089
1.3969918489456177
1.3823565244674683
1.2470406293869019
1.4075130224227905
1.3752614259719849
1.425603985786438
1.3643717765808105
1.4550464153289795
1.2411545515060425
1.3398523330688477
1.425778865814209
1.3389652967453003
1.3361891508102417
1.380761742591858
1.228188157081604
1.420140266418457
1.2743165493011475
1.3557908535003662
1.3336488008499146
1.411556601524353
1.3336564302444458
1.3688520193099976
1.4501276016235352
1.4034000635147095
1.4241522550582886
1.4926930665969849
1.4166322946548462
1.4093334674835205
1.4473087787628174
1.39542555809021
1.2853137254714966
1.339245080947876
1.4242942333221436
1.4180408716201782
1.3530209064483643
1.3708921670913696
1.445488452911377
1.3191196918487549
1.3733192682266235
1.2865875959396362
1.3678696155548096
1.4090654850006104
1.4167057275772095
1.38880455493927
1.349881887435913
1.374754786491394
1.4518269300460815
1.4258953332901
1.348608136177063
1.468802809715271
1.4014297723770142
1.3987114429473877
1.4122151136398315
1.3822450637817383
1.419121503829956
1.4467811584472656
1.3668709993362427
1.3983333110809326
1.4090285301208496
1.32278311252594
1.4119081497192383
1.3765957355499268
1.355466365814209
1.3592462539672852
1.3097174167633057
1.3652372360229492
1.347938060760498
1.3903743028640747
1.1207516193389893
1.4296140670776367
1.2485216856002808
1.3932808637619019
1.3744962215423584
1.3447265625
1.3805146217346191
1.3926291465759277
1.394154667854309
1.4099589586257935
1.4140187501907349
1.2894145250320435
1.3831201791763306
1.400846242904663
1.3379719257354736
1.3910839557647705
1.3136625289916992
1.4798834323883057
1.4944771528244019
1.4119598865509033
1.3790688514709473
1.4592945575714111
1.4539875984191895
1.3808507919311523
1.4836407899856567
1.4097545146942139
1.2412394285202026
1.404676079750061
1.3578583002090454
1.357126235961914
1.3939464092254639
1.3869154453277588
1.4239553213119507
1.5331158638000488
1.337072730064392
1.4267377853393555
1.466687560081482
1.4772984981536865
1.372941493988037
1.4471100568771362
1.3156543970108032
1.4311076402664185
1.3497670888900757
1.3339110612869263
1.428794026374817
1.3685206174850464
1.452889323234558
1.39714777469635
1.4464247226715088
1.4268183708190918
1.4348925352096558
1.433870553970337
1.4185742139816284
1.4083280563354492
1.4064170122146606
1.4908833503723145
1.404767394065857
1.4222325086593628
1.4235228300094604
1.3218941688537598
1.393999457359314
1.3727139234542847
1.403949499130249
1.3058326244354248
1.3928966522216797
1.354344129562378
1.3585515022277832
1.3747025728225708
1.4257678985595703
1.471414566040039
1.3912099599838257
1.3801032304763794
1.4532582759857178
1.3667712211608887
1.4163916110992432
1.424131155014038
1.4568560123443604
1.3634530305862427
1.4163380861282349
1.450949788093567
1.4012585878372192
1.4492589235305786
1.3763753175735474
1.4303903579711914
1.4185171127319336
1.4297150373458862
1.42409086227417
1.3832225799560547
1.4885812997817993
1.3967424631118774
1.3687094449996948
1.4025579690933228
1.4542025327682495
1.3539730310440063
1.3656277656555176
1.4585012197494507
1.4586961269378662
1.3651608228683472
1.4393612146377563
1.3984357118606567
1.4073796272277832
1.395752191543579
1.4333102703094482
1.4683499336242676
1.398798942565918
1.3953806161880493
1.436409831047058
1.3673630952835083
1.2938765287399292
1.4175187349319458
1.3853687047958374
1.4100017547607422
1.3209078311920166
1.3477096557617188
1.4057098627090454
1.446757197380066
1.3969112634658813
1.4311429262161255
1.3919094800949097
1.4355788230895996
1.3882063627243042
1.4137241840362549
1.3897658586502075
1.3876142501831055
1.3661797046661377
1.197805404663086
1.3361440896987915
1.441084861755371
1.3940633535385132
1.2926863431930542
1.383696436882019
1.3898979425430298
1.4258946180343628
1.3835012912750244
1.3349930047988892
1.4687334299087524
1.4016871452331543
1.4311915636062622
1.3209201097488403
1.4322129487991333
1.39396333694458
1.4305096864700317
1.3116331100463867
1.3903979063034058
1.4217746257781982
1.4115526676177979
1.394948124885559
1.2427903413772583
1.3649872541427612
1.2468527555465698
1.4439027309417725
1.3663090467453003
1.4277253150939941
1.3742069005966187
1.4013724327087402
1.4362132549285889
1.316784381866455
1.1766353845596313
1.458308219909668
1.390379786491394
1.3727563619613647
1.4508426189422607
1.424428105354309
1.39518404006958
1.4399789571762085
1.3243211507797241
1.3967045545578003
1.3720967769622803
1.4404168128967285
1.394351840019226
1.3629894256591797
1.4265260696411133
1.402466058731079
1.3780866861343384
1.4058510065078735
1.3904774188995361
1.3259018659591675
1.439972162246704
1.3856984376907349
1.3866195678710938
1.3243449926376343
1.5368452072143555
1.3503485918045044
1.4097996950149536
1.429567575454712
1.4324010610580444
1.3706793785095215
1.441564917564392
1.4124715328216553
1.4238624572753906
1.4408063888549805
1.4356707334518433
1.413832426071167
1.2298568487167358
1.3547019958496094
1.3652509450912476
1.4344935417175293
1.3294322490692139
1.3695333003997803
1.4573030471801758
1.3621922731399536
1.3081251382827759
1.3077201843261719
1.4528872966766357
1.4223206043243408
1.4110172986984253
1.404579758644104
1.2818659543991089
1.3945088386535645
1.4570001363754272
1.4456191062927246
1.3661119937896729
1.4619245529174805
1.406585454940796
1.4513654708862305
1.3621711730957031
1.480629563331604
1.4298299551010132
1.4309027194976807
1.3994073867797852
1.177709698677063
1.3612148761749268
1.3536971807479858
1.368645191192627
1.3982462882995605
1.3904000520706177
1.4993178844451904
1.3554719686508179
1.3543211221694946
1.3799561262130737
1.258870244026184
1.3236311674118042
1.2940312623977661
1.33249032497406
1.271783709526062
1.393802285194397
1.3621097803115845
1.3910622596740723
1.394740104675293
1.3703113794326782
1.3842549324035645
1.4358795881271362
1.413605809211731
1.3735079765319824
1.3998444080352783
1.3025391101837158
1.2993528842926025
1.3607293367385864
1.3482675552368164
1.3978570699691772
1.3996144533157349
1.360207438468933
1.4753539562225342
1.344746470451355
1.4633523225784302
1.467903971672058
1.2376091480255127
1.383939266204834
1.4323595762252808
1.3763902187347412
1.3968756198883057
1.375192642211914
1.4169968366622925
1.3830162286758423
1.350830078125
1.264098882675171
1.3813828229904175
1.2135179042816162
1.3466947078704834
1.367698311805725
1.273202896118164
1.442601203918457
1.3791629076004028
1.34281587600708
1.383221983909607
1.3288413286209106
1.3830175399780273
1.413953185081482
1.3957439661026
1.287989616394043
1.4014487266540527
1.3950634002685547
1.3288434743881226
1.2741897106170654
1.3315465450286865
1.3540918827056885
1.3772376775741577
1.4103503227233887
1.462648630142212
1.3823035955429077
1.3299953937530518
1.4108651876449585
1.347881555557251
1.4307916164398193
1.4076324701309204
1.3609111309051514
1.2957488298416138
1.2341018915176392
1.2512966394424438
1.3620797395706177
1.4260404109954834
1.4118252992630005
1.4273383617401123
1.3606634140014648
1.3890113830566406
1.424069881439209
1.3560807704925537
1.2666350603103638
1.3200310468673706
1.3061871528625488
1.3653713464736938
1.301603078842163
1.2168551683425903
1.2816201448440552
1.2540767192840576
1.2536771297454834
1.2988722324371338
1.3973315954208374
1.3947535753250122
1.358133316040039
1.343847393989563
1.3254461288452148
1.3819209337234497
1.4085395336151123
1.3054500818252563
1.4144433736801147
1.4274495840072632
1.4021198749542236
1.284728765487671
1.337361216545105
1.3814849853515625
1.39994215965271
1.3798943758010864
1.403264045715332
1.4072725772857666
1.3886505365371704
1.305458903312683
1.4355175495147705
1.3895678520202637
1.3676866292953491
1.4357060194015503
1.2804231643676758
1.3204225301742554
1.3698019981384277
1.3381328582763672
1.3634355068206787
1.261093020439148
1.391960859298706
1.1915099620819092
1.3587487936019897
1.4212712049484253
1.3674819469451904
1.4411234855651855
1.3149198293685913
1.4312841892242432
1.3205960988998413
1.418624997138977
1.3605384826660156
1.49332857131958
1.4579098224639893
1.4219180345535278
1.388299822807312
1.3073759078979492
1.2786887884140015
1.4363752603530884
1.2748372554779053
1.4419509172439575
1.4204566478729248
1.4286534786224365
1.4049268960952759
1.2110028266906738
1.3569364547729492
1.338260293006897
1.314186692237854
1.3931411504745483
1.3780628442764282
1.4073446989059448
1.4675079584121704
1.356468915939331
1.3153479099273682
1.3602983951568604
1.293158769607544
1.3578360080718994
1.4053987264633179
1.426767349243164
1.3767839670181274
1.403827428817749
1.41208815574646
1.3754706382751465
1.3365111351013184
1.2753708362579346
1.3947274684906006
1.4088300466537476
1.4496108293533325
1.2908446788787842
1.3524097204208374
1.46354079246521
1.462494969367981
1.4134575128555298
1.2316597700119019
1.2797505855560303
1.4618014097213745
1.3613049983978271
1.4474996328353882
1.4322322607040405
1.4251545667648315
1.285852313041687
1.3677595853805542
1.301007866859436
1.2944581508636475
1.203781008720398
1.3693346977233887
1.3741295337677002
1.3539700508117676
1.2632849216461182
1.3762120008468628
1.4148107767105103
1.3462175130844116
1.3685970306396484
1.36276376247406
1.3732889890670776
1.3437658548355103
1.3605866432189941
1.3003814220428467
1.2913707494735718
1.3612308502197266
1.5056980848312378
1.3914109468460083
1.3802564144134521
1.2953158617019653
1.3971331119537354
1.4158530235290527
1.3744877576828003
1.4230139255523682
1.3871715068817139
1.2942618131637573
1.4614841938018799
1.3972375392913818
1.3610423803329468
1.2812585830688477
1.4113078117370605
1.3100122213363647
1.426963448524475
1.4581577777862549
1.389145851135254
1.3243211507797241
1.4011427164077759
1.429797887802124
1.2721444368362427
1.3890602588653564
1.3624147176742554
1.3566750288009644
1.4721251726150513
1.3884893655776978
1.3940281867980957
1.3747613430023193
1.394791841506958
1.4095312356948853
1.2966266870498657
1.2998580932617188
1.2949579954147339
1.4104371070861816
1.362454891204834
1.3609108924865723
1.2332051992416382
1.3603801727294922
1.3557196855545044
1.3899898529052734
1.3941057920455933
1.3339728116989136
1.3568499088287354
1.4676640033721924
1.2986063957214355
1.4000431299209595
1.318300485610962
1.3482592105865479
1.197697639465332
1.3504364490509033
1.2589850425720215
1.2729109525680542
1.187496542930603
1.5351279973983765
1.3982360363006592
1.3021892309188843
1.3305463790893555
1.34004807472229
1.2381548881530762
1.4349898099899292
1.2485352754592896
1.4192363023757935
1.4259233474731445
1.294727087020874
1.4542193412780762
1.3176441192626953
1.3284462690353394
1.4452853202819824
1.3780858516693115
1.4167852401733398
1.3443360328674316
1.3204760551452637
1.309961199760437
1.1339683532714844
1.3753553628921509
1.3099722862243652
1.4276702404022217
1.3956528902053833
1.4407023191452026
1.3626246452331543
1.2906136512756348
1.3707364797592163
1.3725385665893555
1.3427788019180298
1.406912088394165
1.2570991516113281
1.3867318630218506
1.1432099342346191
1.436241626739502
1.436614751815796
1.387535810470581
1.4135301113128662
1.2374451160430908
1.2815016508102417
1.39687979221344
1.3257999420166016
1.3998140096664429
1.5216147899627686
1.4074106216430664
1.38382089138031
1.3709896802902222
1.2840567827224731
1.4361724853515625
1.3727951049804688
1.4144872426986694
1.3912432193756104
1.1364424228668213
1.2856295108795166
1.4012428522109985
1.4338252544403076
1.3726496696472168
1.373714804649353
1.254562497138977
1.390039324760437
1.3209214210510254
1.4150266647338867
1.359641194343567
1.281989574432373
1.511272668838501
1.4069538116455078
1.437601923942566
1.4275544881820679
1.4986929893493652
1.390224814414978
1.4373589754104614
1.4577223062515259
1.3657276630401611
1.388971209526062
1.3628939390182495
1.4518812894821167
1.4326212406158447
1.2169203758239746
1.4576256275177002
1.400037169456482
1.3908535242080688
1.4904898405075073
1.3148387670516968
1.4359073638916016
1.339748501777649
1.246515154838562
1.3580272197723389
1.370139718055725
1.2523993253707886
1.3833781480789185
1.4890047311782837
1.4546340703964233
1.2629555463790894
1.3180525302886963
1.429936170578003
1.39972984790802
1.3317718505859375
1.3716075420379639
1.4070285558700562
1.3689433336257935
1.3599704504013062
1.4220932722091675
1.4060304164886475
1.4210071563720703
1.416016936302185
1.434778094291687
1.4020447731018066
1.3518146276474
1.375205159187317
1.3865143060684204
1.3842171430587769
1.3419314622879028
1.3889448642730713
1.4516096115112305
1.4602824449539185
1.4967232942581177
1.3703694343566895
1.4082335233688354
1.2941490411758423
1.4159477949142456
1.367730736732483
1.4166821241378784
1.200628399848938
1.4581373929977417
1.4659987688064575
1.4103195667266846
1.4067301750183105
1.4141181707382202
1.4772495031356812
1.3957701921463013
1.3362985849380493
1.226656198501587
1.3615587949752808
1.3495420217514038
1.3771201372146606
1.3790903091430664
1.381065845489502
1.4168757200241089
1.2999202013015747
1.261727213859558
1.299214482307434
1.3779575824737549
1.3647332191467285
1.371778964996338
1.421115756034851
1.2061126232147217
1.3927640914916992
1.412885308265686
1.4438848495483398
1.3730721473693848
1.3557926416397095
1.365065097808838
1.2387784719467163
1.3461989164352417
1.2319538593292236
1.3306983709335327
1.4217756986618042
1.398102879524231
1.3419468402862549
1.3594502210617065
1.424282193183899
1.3826093673706055
1.359476089477539
1.367149829864502
1.3058621883392334
1.2592272758483887
1.4228053092956543
1.3469973802566528
1.4213247299194336
1.388831615447998
1.389009952545166
1.1768642663955688
1.3653151988983154
1.3478810787200928
1.4224988222122192
1.2853648662567139
1.4783161878585815
1.2834936380386353
1.372056245803833
1.4144954681396484
1.383649230003357
1.3841922283172607
1.3844329118728638
1.3785408735275269
1.3497936725616455
1.4201661348342896
1.4023737907409668
1.282395839691162
1.3702514171600342
1.4147694110870361
1.2640303373336792
1.405214548110962
1.4470089673995972
1.3948917388916016
1.492079734802246
1.4242218732833862
1.2358942031860352
1.408681035041809
1.355926513671875
1.3485026359558105
1.348341464996338
1.4464091062545776
1.396373987197876
1.3264646530151367
1.3213868141174316
1.342354655265808
1.245609164237976
1.3975038528442383
1.3587369918823242
1.3576141595840454
1.392039179801941
1.324781894683838
1.3950526714324951
1.3476210832595825
1.3912379741668701
1.3022677898406982
1.3675655126571655
1.231751561164856
1.3877238035202026
1.4633818864822388
1.4431273937225342
1.421094536781311
1.403573989868164
1.4474762678146362
1.3891922235488892
1.2164031267166138
1.4013923406600952
1.3863483667373657
1.3979023694992065
1.2791942358016968
1.3624006509780884
1.4305274486541748
1.4126960039138794
1.34965181350708
1.4121379852294922
1.385587453842163
1.3441028594970703
1.383681058883667
1.4005223512649536
1.3616639375686646
1.3730186223983765
1.3993765115737915
1.4018915891647339
1.3023064136505127
1.3716403245925903
1.279157280921936
1.4899215698242188
1.2930657863616943
1.4139697551727295
1.287684679031372
1.3862920999526978
1.3886525630950928
1.38615083694458
1.3989945650100708
1.3539369106292725
1.3392608165740967
1.3789911270141602
1.3911317586898804
1.3835359811782837
1.370560646057129
1.5084668397903442
1.3885376453399658
1.1456568241119385
1.3482223749160767
1.3155134916305542
1.2769665718078613
1.3178752660751343
1.400870442390442
1.330383062362671
1.4033204317092896
1.3771673440933228
1.4240198135375977
1.414785385131836
1.4066663980484009
1.4238566160202026
1.4237236976623535
1.330508828163147
1.380138635635376
1.4286601543426514
1.3479961156845093
1.374982476234436
1.471276044845581
1.4216562509536743
1.3579455614089966
1.3190510272979736
1.1865416765213013
1.4705023765563965
1.4254812002182007
1.416987657546997
1.337107539176941
1.434140682220459
1.416925072669983
1.448615550994873
1.3949105739593506
1.3624475002288818
1.386304497718811
1.2834197282791138
1.3746769428253174
1.3609230518341064
1.367191195487976
1.3872044086456299
1.4401901960372925
1.2846384048461914
1.3923178911209106
1.3773722648620605
1.2567336559295654
1.4072706699371338
1.3970000743865967
1.19658625125885
1.350772738456726
1.3406838178634644
1.407976508140564
1.4144177436828613
1.3695210218429565
1.358351707458496
1.4094974994659424
1.3124170303344727
1.317312240600586
1.4456695318222046
1.4073492288589478
1.4715279340744019
1.3073513507843018
1.3486254215240479
1.2975701093673706
1.3096587657928467
1.3802518844604492
1.4338409900665283
1.426064133644104
1.3241223096847534
1.4657543897628784
1.4872050285339355
1.3968899250030518
1.398168921470642
1.3572020530700684
1.4000442028045654
1.4200258255004883
1.3994520902633667
1.436369776725769
1.3305779695510864
1.4274530410766602
1.514103889465332
1.3983349800109863
1.391708254814148
1.2359365224838257
1.4078294038772583
1.2615299224853516
1.3834738731384277
1.2900996208190918
1.3917877674102783
1.4571723937988281
1.4194681644439697
1.3473567962646484
1.3499959707260132
1.305861473083496
1.3880808353424072
1.3394744396209717
1.4442472457885742
1.1656709909439087
1.3262543678283691
1.3785865306854248
1.3306570053100586
1.3656178712844849
1.33670175075531
1.465933918952942
1.3488991260528564
1.3540202379226685
1.4667972326278687
1.3828610181808472
1.362925410270691
1.408690333366394
1.3156087398529053
1.4355489015579224
1.410027265548706
1.3791080713272095
1.3970346450805664
1.3862502574920654
1.449323058128357
1.4221715927124023
1.431221604347229
1.3915259838104248
1.363823413848877
1.3971688747406006
1.3981941938400269
1.420458197593689
1.50481379032135
1.3381073474884033
1.3953710794448853
1.2093393802642822
1.4187175035476685
1.4082649946212769
1.390269160270691
1.4589076042175293
1.3990812301635742
1.501818060874939
1.386770248413086
1.424709677696228
1.3855003118515015
1.331437110900879
1.4306058883666992
1.443526268005371
1.4133057594299316
1.388698697090149
1.3900855779647827
1.4108635187149048
1.361515998840332
1.4109830856323242
1.393452763557434
1.171736478805542
1.358821988105774
1.4650261402130127
1.3649829626083374
1.4290136098861694
1.4137970209121704
1.3965363502502441
1.400183081626892
1.3984322547912598
1.1792237758636475
1.4239988327026367
1.0821201801300049
1.353325366973877
1.4179434776306152
1.3597043752670288
1.3520790338516235
1.4039353132247925
1.3642833232879639
1.3911155462265015
1.3956248760223389
1.4213333129882812
1.3549907207489014
1.4577046632766724
1.4015408754348755
1.3874508142471313
1.3697980642318726
1.397090196609497
1.1677134037017822
1.4018232822418213
1.4106801748275757
1.3986952304840088
1.357498288154602
1.427175760269165
1.3299543857574463
1.4278571605682373
1.3123857975006104
1.3958818912506104
1.3973628282546997
1.5104044675827026
1.412162184715271
1.3541558980941772
1.1352722644805908
1.1303151845932007
1.2451019287109375
1.393530011177063
1.225469946861267
1.3784579038619995
1.3988057374954224
1.4369171857833862
1.4526673555374146
1.4019818305969238
1.349805235862732
1.4146983623504639
1.3709142208099365
1.3100064992904663
1.4146088361740112
1.3312333822250366
1.4569560289382935
1.3650918006896973
1.376145839691162
1.4193803071975708
1.3968021869659424
1.4057918787002563
1.365443468093872
1.502374529838562
1.4002588987350464
1.4236820936203003
1.4467531442642212
1.3670388460159302
1.3820687532424927
1.3784291744232178
1.3791239261627197
1.412639856338501
1.4055508375167847
1.4394161701202393
1.403916597366333
1.3603211641311646
1.405812382698059
1.4297786951065063
1.2916202545166016
1.4195475578308105
1.3518993854522705
1.4032315015792847
1.4168342351913452
1.3859171867370605
1.377047061920166
1.4295125007629395
1.3877196311950684
1.4170037508010864
1.3576724529266357
1.3843199014663696
1.4260207414627075
1.390681505203247
1.436924934387207
1.4587039947509766
1.382077932357788
1.4231568574905396
1.3857005834579468
1.3747167587280273
1.3619593381881714
1.3567136526107788
1.399366021156311
1.4743651151657104
1.3979675769805908
1.4100244045257568
1.3978264331817627
1.3927382230758667
1.3328070640563965
1.262288212776184
1.3168361186981201
1.3732424974441528
1.409428358078003
1.206731915473938
1.3651727437973022
1.4038723707199097
1.4000859260559082
1.458162784576416
1.4307998418807983
1.4047380685806274
1.1873939037322998
1.3443056344985962
1.29945969581604
1.3536462783813477
1.391011118888855
1.4016813039779663
1.2690997123718262
1.1571933031082153
1.32728910446167
1.4076111316680908
1.2542541027069092
1.4155865907669067
1.4632928371429443
1.3828048706054688
1.4564036130905151
1.4325101375579834
1.4179130792617798
1.4719171524047852
1.2954984903335571
1.4751183986663818
1.3801957368850708
1.3887299299240112
1.315824031829834
1.4058977365493774
1.1137804985046387
1.4100855588912964
1.4019209146499634
1.4683160781860352
1.3672415018081665
1.4097589254379272
1.4012444019317627
1.4325491189956665
1.4261119365692139
1.4194371700286865
1.4018477201461792
1.4835634231567383
1.371565818786621
1.3700693845748901
1.1727898120880127
1.4310054779052734
1.4346108436584473
1.4403172731399536
1.3168567419052124
1.3956842422485352
1.4158899784088135
1.4208048582077026
1.3894679546356201
1.218921422958374
1.3990991115570068
1.2706705331802368
1.242950677871704
1.3258519172668457
1.399094820022583
1.4026366472244263
1.430347204208374
1.115473747253418
1.3396974802017212
1.4235912561416626
1.3694093227386475
1.4400383234024048
1.2801017761230469
1.384060025215149
1.415541410446167
1.3296301364898682
1.4180047512054443
1.2676080465316772
1.1889022588729858
1.4054733514785767
1.4542911052703857
1.4626548290252686
1.3874775171279907
1.431986689567566
1.4214422702789307
1.4396178722381592
1.4078603982925415
1.416275978088379
1.4332407712936401
1.406779170036316
1.3760156631469727
1.3604106903076172
1.353894591331482
1.42378830909729
1.4061866998672485
1.2022184133529663
1.4449342489242554
1.3486272096633911
1.3789657354354858
1.3568469285964966
1.3972349166870117
1.4104779958724976
1.3975932598114014
1.3968349695205688
1.3577531576156616
1.4373223781585693
1.3621537685394287
1.2507754564285278
1.2609599828720093
1.4330635070800781
1.2817492485046387
1.4322280883789062
1.4512909650802612
1.3480912446975708
1.3502594232559204
1.4305137395858765
1.3810062408447266
1.4325087070465088
1.4375137090682983
1.4215679168701172
1.4176206588745117
1.3299181461334229
1.3737980127334595
1.3765588998794556
1.389832615852356
1.267911434173584
1.4636683464050293
1.3030935525894165
1.3999695777893066
1.3882172107696533
1.4196268320083618
1.4426162242889404
1.2959403991699219
1.4254117012023926
1.4485126733779907
1.3908485174179077
1.4283711910247803
1.46712064743042
1.3823481798171997
1.2469254732131958
1.4074734449386597
1.33249032497406
1.2181370258331299
1.4286941289901733
1.4011554718017578
1.4112281799316406
1.4254716634750366
1.303747296333313
1.3946553468704224
1.307643175125122
1.4195140600204468
1.419204831123352
1.326256275177002
1.3994981050491333
1.3737719058990479
1.466524362564087
1.3850361108779907
1.3386262655258179
1.3218673467636108
1.4161174297332764
1.446312427520752
1.4319497346878052
1.4064505100250244
1.4335682392120361
1.4256550073623657
1.317366123199463
1.47107994556427
1.3744043111801147
1.4566428661346436
1.5201212167739868
1.3382489681243896
1.3793469667434692
1.3808512687683105
1.3401957750320435
1.3647477626800537
1.3479140996932983
1.459464192390442
1.4022932052612305
1.3207215070724487
1.2199221849441528
1.2994465827941895
1.3824589252471924
1.290074348449707
1.3301721811294556
1.3946335315704346
1.2384605407714844
1.382073998451233
1.3737776279449463
1.4020369052886963
1.3738267421722412
1.4350188970565796
1.3345540761947632
1.382258653640747
1.3979278802871704
1.3626962900161743
1.4718596935272217
1.3680495023727417
1.3849769830703735
1.2269195318222046
1.3764172792434692
1.45801842212677
1.3995497226715088
1.4095664024353027
1.2253406047821045
1.2932960987091064
1.4225600957870483
1.342795729637146
1.4077543020248413
1.5072816610336304
1.4017716646194458
1.3955485820770264
1.3665050268173218
1.4935792684555054
1.3628654479980469
1.4034271240234375
1.3994672298431396
1.347761869430542
1.4029345512390137
1.4108554124832153
1.3507142066955566
1.4072290658950806
1.2747337818145752
1.165462613105774
1.3750780820846558
1.4906991720199585
1.3802058696746826
1.4005131721496582
1.4148916006088257
1.3738287687301636
1.4262769222259521
1.4888546466827393
1.4047828912734985
1.4029932022094727
1.3554844856262207
1.4351141452789307
1.3191527128219604
1.3912898302078247
1.3975061178207397
1.427847146987915
1.4313427209854126
1.3667073249816895
1.274369478225708
1.4995818138122559
1.4587210416793823
1.4202923774719238
1.445417881011963
1.4235519170761108
1.3988815546035767
1.4150093793869019
1.3996622562408447
1.4124255180358887
1.42134690284729
1.366306185722351
1.2211041450500488
1.400923490524292
1.315634846687317
1.4107308387756348
1.4042507410049438
1.3855063915252686
1.415242075920105
1.4248279333114624
1.4887288808822632
1.422082781791687
1.3808835744857788
1.2242982387542725
1.3533827066421509
1.3776062726974487
1.4363160133361816
1.4568120241165161
1.458754301071167
1.4516197443008423
1.31559157371521
1.3840636014938354
1.3676670789718628
1.4173246622085571
1.287615418434143
1.452842116355896
1.3916152715682983
1.4154349565505981
1.381272792816162
1.4030673503875732
1.30057692527771
1.390084981918335
1.3137125968933105
1.346238374710083
1.4089579582214355
1.4353991746902466
1.3571248054504395
1.3893784284591675
1.416666865348816
1.3860442638397217
1.4118200540542603
1.377435326576233
1.484028935432434
1.4167355298995972
1.438796043395996
1.2320923805236816
1.3143898248672485
1.2767301797866821
1.4040447473526
1.3836991786956787
1.373852014541626
1.3558239936828613
1.4163423776626587
1.2776554822921753
1.367649793624878
1.3238669633865356
1.3998875617980957
1.3952442407608032
1.404171109199524
1.4300501346588135
1.4421706199645996
1.3860855102539062
1.439003586769104
1.3922903537750244
1.3899199962615967
1.4843538999557495
1.3087458610534668
1.3300988674163818
1.4162321090698242
1.4566277265548706
1.4368685483932495
1.2955832481384277
1.4037069082260132
1.3785947561264038
1.3845933675765991
1.3546894788742065
1.3513731956481934
1.2607753276824951
1.2436130046844482
1.406916856765747
1.3521798849105835
1.3963242769241333
1.390025019645691
1.3626701831817627
1.3197472095489502
1.4241034984588623
1.2891427278518677
1.396791696548462
1.328198790550232
1.364233374595642
1.2940932512283325
1.324264407157898
1.299872636795044
1.3665275573730469
1.285766839981079
1.3633785247802734
1.4606391191482544
1.413119912147522
1.3919963836669922
1.2758129835128784
1.398087978363037
1.3718440532684326
1.4017146825790405
1.3195173740386963
1.3783702850341797
1.332716941833496
1.4069716930389404
1.3650891780853271
1.2953016757965088
1.4497959613800049
1.3374617099761963
1.3548367023468018
1.3154361248016357
1.4528027772903442
1.415246844291687
1.3626718521118164
1.3221397399902344
1.4195553064346313
1.3700711727142334
1.3961422443389893
1.329798936843872
1.39284348487854
1.4591376781463623
1.3241748809814453
1.439697265625
1.4805680513381958
1.356533169746399
1.3498491048812866
1.3034071922302246
1.4481467008590698
1.2621816396713257
1.3297260999679565
1.3723876476287842
1.367383360862732
1.3645493984222412
1.2455741167068481
1.4677180051803589
1.3993933200836182
1.4108411073684692
1.4317963123321533
1.4011198282241821
1.3173003196716309
1.3487662076950073
1.3782016038894653
1.4096535444259644
1.4265319108963013
1.4318757057189941
1.2877167463302612
1.4046653509140015
1.3764134645462036
1.3823435306549072
1.4001737833023071
1.4470592737197876
1.4060757160186768
1.4451690912246704
1.4414983987808228
1.3861124515533447
1.355852723121643
1.4003583192825317
1.1723294258117676
1.4430103302001953
1.2797129154205322
1.342592716217041
1.3830276727676392
1.443935513496399
1.3681505918502808
1.369222640991211
1.3664687871932983
1.4326858520507812
1.424623727798462
1.386735200881958
1.3728587627410889
1.3755155801773071
1.3979299068450928
1.3838579654693604
1.2626190185546875
1.389350175857544
1.3972569704055786
1.4244823455810547
1.4045069217681885
1.3823487758636475
1.365500569343567
1.3626008033752441
1.4243133068084717
1.4251468181610107
1.4350632429122925
1.4194153547286987
1.4228848218917847
1.3750957250595093
1.4050843715667725
1.3764374256134033
1.4471635818481445
1.3952429294586182
1.3374677896499634
1.3865313529968262
1.471688985824585
1.2703304290771484
1.376932978630066
1.3699977397918701
1.4750028848648071
1.321761965751648
1.42300283908844
1.3393795490264893
1.2908583879470825
1.420460820198059
1.324558138847351
1.4418405294418335
1.4431158304214478
1.4322562217712402
1.3371589183807373
1.2937953472137451
1.3824275732040405
1.2903470993041992
1.3674005270004272
1.2314101457595825
1.4020525217056274
1.3661558628082275
1.398458480834961
1.3884135484695435
1.417869210243225
1.423214077949524
1.3495875597000122
1.2917348146438599
1.3604583740234375
1.380859375
1.3738561868667603
1.4528087377548218
1.4354702234268188
1.3852373361587524
1.4341990947723389
1.4644659757614136
1.3946284055709839
1.3856205940246582
1.448570966720581
1.3754445314407349
1.3075954914093018
1.3852308988571167
1.3864262104034424
1.3642882108688354
1.3813121318817139
1.40445876121521
1.4310914278030396
1.3596104383468628
1.2740470170974731
1.4194318056106567
1.3890228271484375
1.4658091068267822
1.3517817258834839
1.3625555038452148
1.3770872354507446
1.4154961109161377
1.3834564685821533
1.3865941762924194
1.3934181928634644
1.409543752670288
1.3428539037704468
1.441218376159668
1.3935884237289429
1.3537119626998901
1.3669795989990234
1.4607397317886353
1.3596800565719604
1.379323124885559
1.3561631441116333
1.3370057344436646
1.4083397388458252
1.3455792665481567
1.2619001865386963
1.3884799480438232
1.4525481462478638
1.412126898765564
1.3654835224151611
1.3485416173934937
1.4692062139511108
1.4071484804153442
1.3671947717666626
1.4249588251113892
1.2245723009109497
1.4772330522537231
1.4192975759506226
1.4239534139633179
1.265114426612854
1.3914531469345093
1.3536278009414673
1.5008938312530518
1.3926746845245361
1.4197322130203247
1.3975359201431274
1.301059365272522
1.3502395153045654
1.4352891445159912
1.4247329235076904
1.3067450523376465
1.426734209060669
1.3656889200210571
1.3867892026901245
1.3921643495559692
1.368250846862793
1.4280929565429688
1.445023775100708
1.4001333713531494
1.2547928094863892
1.2927229404449463
1.392846703529358
1.4392971992492676
1.3838187456130981
1.416663408279419
1.433152675628662
1.3596549034118652
1.3641260862350464
1.3504544496536255
1.3963956832885742
1.399789571762085
1.4461759328842163
1.3345364332199097
1.4321149587631226
1.346696138381958
1.340481162071228
1.3176853656768799
1.4106000661849976
1.4876797199249268
1.363439917564392
1.2556428909301758
1.3663733005523682
1.169024109840393
1.3116704225540161
1.452744722366333
1.3377341032028198
1.402503490447998
1.3977351188659668
1.3565256595611572
1.3396449089050293
1.3018078804016113
1.3495732545852661
1.354988694190979
1.2870652675628662
1.3885455131530762
1.382668375968933
1.2927829027175903
1.3946011066436768
1.2661856412887573
1.3126314878463745
1.4128894805908203
1.3468083143234253
1.2914873361587524
1.439482569694519
1.406941533088684
1.377485752105713
1.2254844903945923
1.4792367219924927
1.3956677913665771
1.4154669046401978
1.4145840406417847
1.3800863027572632
1.3327780961990356
1.4820510149002075
1.3332078456878662
1.3827006816864014
1.3723270893096924
1.3527717590332031
1.4077668190002441
1.378218650817871
1.328869342803955
1.3837389945983887
1.3625773191452026
1.3736746311187744
1.4020512104034424
1.4063284397125244
1.4168034791946411
1.2636756896972656
1.3592745065689087
1.351723074913025
1.4314861297607422
1.2978477478027344
1.3672655820846558
1.373834252357483
1.3712226152420044
1.3942729234695435
1.291638970375061
1.3613324165344238
1.2596871852874756
1.3681200742721558
1.3731178045272827
1.4232563972473145
1.3612022399902344
1.3076308965682983
1.4067362546920776
1.371856689453125
1.3691660165786743
1.284329891204834
1.4346673488616943
1.2751353979110718
1.4624429941177368
1.4639445543289185
1.3902865648269653
1.4484367370605469
1.3991442918777466
1.3394004106521606
1.391129970550537
1.3788412809371948
1.4868816137313843
1.398279070854187
1.435317039489746
1.3868224620819092
1.3960798978805542
1.2210067510604858
1.3879517316818237
1.3078217506408691
1.3290092945098877
1.3811804056167603
1.356148362159729
1.3363038301467896
1.4297184944152832
1.3180488348007202
1.4066163301467896
1.3793692588806152
1.2453221082687378
1.467513084411621
1.358421802520752
1.3357787132263184
1.3437873125076294
1.360790491104126
1.287348747253418
1.3553904294967651
1.275953769683838
1.398419737815857
1.3432167768478394
1.3710500001907349
1.5124247074127197
1.3983815908432007
1.3861733675003052
1.3668664693832397
1.3840304613113403
1.322645664215088
1.4421515464782715
1.3696988821029663
1.3687000274658203
1.4447522163391113
1.4367564916610718
1.4421508312225342
1.4488588571548462
1.2837210893630981
1.376792550086975
1.4448786973953247
1.4108896255493164
1.4598108530044556
1.4527493715286255
1.3296033143997192
1.4178266525268555
1.3611342906951904
1.4419314861297607
1.4509896039962769
1.3985031843185425
1.327016830444336
1.4057421684265137
1.4165652990341187
1.455944538116455
1.3366676568984985
1.455152153968811
1.3552054166793823
1.2651702165603638
1.335171103477478
1.4370198249816895
1.4292426109313965
1.399117112159729
1.2725369930267334
1.36338472366333
1.3979082107543945
1.2134159803390503
1.354411244392395
1.3207331895828247
1.4125267267227173
1.2848318815231323
1.4134337902069092
1.3276480436325073
1.3148305416107178
1.2948274612426758
1.4240779876708984
1.3517283201217651
1.318387508392334
1.3869884014129639
1.352148413658142
1.3967467546463013
1.3829927444458008
1.3687208890914917
1.3557490110397339
1.3421359062194824
1.4849269390106201
1.4185786247253418
1.2186161279678345
1.2843891382217407
1.3765320777893066
1.3179596662521362
1.4445385932922363
1.3075014352798462
1.3326599597930908
1.2751283645629883
1.4040528535842896
1.3644437789916992
1.4342995882034302
1.4019781351089478
1.3486279249191284
1.3661631345748901
1.441592812538147
1.3643879890441895
1.3518247604370117
1.4030046463012695
1.4162275791168213
1.4396612644195557
1.3625158071517944
1.4036779403686523
1.3775440454483032
1.4529160261154175
1.3543853759765625
1.3503739833831787
1.444131851196289
1.3117848634719849
1.3451672792434692
1.40971040725708
1.4654152393341064
1.2419646978378296
1.3716309070587158
1.3612921237945557
1.3967477083206177
1.4769995212554932
1.3461374044418335
1.447547197341919
1.4104838371276855
1.563841462135315
1.2792173624038696
1.4112536907196045
1.2543641328811646
1.418427586555481
1.3626787662506104
1.4515175819396973
1.3401010036468506
1.4018875360488892
1.3690204620361328
1.4299689531326294
1.304716944694519
1.454331874847412
1.3608869314193726
1.2114485502243042
1.35219144821167
1.247013807296753
1.3571377992630005
1.3965390920639038
1.4294718503952026
1.3081930875778198
1.4180574417114258
1.3453500270843506
1.2625386714935303
1.4072209596633911
1.361628770828247
1.3341538906097412
1.3916733264923096
1.3847005367279053
1.3494913578033447
1.4458057880401611
1.3258460760116577
1.341360330581665
1.4246994256973267
1.1572341918945312
1.412031650543213
1.3985724449157715
1.3583396673202515
1.3865530490875244
1.3887603282928467
1.2926827669143677
1.3757665157318115
1.3429065942764282
1.3129043579101562
1.3874139785766602
1.4074889421463013
1.4529633522033691
1.2428935766220093
1.4120545387268066
1.361119031906128
1.3825000524520874
1.2650341987609863
1.305007815361023
1.3030184507369995
1.404101848602295
1.474483609199524
1.397384524345398
1.4602527618408203
1.2686601877212524
1.35625422000885
1.4108763933181763
1.296083927154541
1.369974970817566
1.3899476528167725
1.4388000965118408
1.344218373298645
1.436734676361084
1.2298495769500732
1.0747781991958618
1.2947314977645874
1.360709547996521
1.4259681701660156
1.275429129600525
1.3897086381912231
1.4764493703842163
1.3083783388137817
1.41802179813385
1.2174841165542603
1.4185901880264282
1.3579353094100952
1.4969139099121094
1.4062129259109497
1.407152771949768
1.4061299562454224
1.4177464246749878
1.3844207525253296
1.3989267349243164
1.4687519073486328
1.3593190908432007
1.335706353187561
1.3913912773132324
1.3713585138320923
1.3279813528060913
1.3415735960006714
1.4244437217712402
1.347442388534546
1.460222840309143
1.4016087055206299
1.423563838005066
1.3501425981521606
1.3501489162445068
1.2858693599700928
1.3708899021148682
1.302644968032837
1.407884120941162
1.3305373191833496
1.4261751174926758
1.401624321937561
1.394107460975647
1.3530919551849365
1.387062430381775
1.4224703311920166
1.4002398252487183
1.4831417798995972
1.274472713470459
1.3305381536483765
1.282837986946106
1.3860827684402466
1.4020905494689941
1.421043038368225
1.3741600513458252
1.4338569641113281
1.3956881761550903
1.4173399209976196
1.4171702861785889
1.3965317010879517
1.3953078985214233
1.387622356414795
1.1994755268096924
1.4092341661453247
1.3551928997039795
1.2903468608856201
1.285652756690979
1.3852101564407349
1.4260257482528687
1.3139880895614624
1.4650572538375854
1.2483137845993042
1.4177563190460205
1.3580914735794067
1.3922171592712402
1.497739553451538
1.353996753692627
1.3110020160675049
1.3661746978759766
1.4122657775878906
1.3956727981567383
1.4132766723632812
1.4061803817749023
1.3320902585983276
1.3411157131195068
1.3967312574386597
1.3909519910812378
1.4137548208236694
1.2980231046676636
1.4278992414474487
1.3503800630569458
1.3235909938812256
1.2596542835235596
1.3495880365371704
1.3288236856460571
1.371097207069397
1.4364616870880127
1.3646454811096191
1.4224333763122559
1.517438292503357
1.327558994293213
1.4431648254394531
1.4288800954818726
1.369341254234314
1.2096143960952759
1.2981172800064087
1.183831810951233
1.2503044605255127
1.3804763555526733
1.3313820362091064
1.2305303812026978
1.3258161544799805
1.2188034057617188
1.3961057662963867
1.3765532970428467
1.3945932388305664
1.2690351009368896
1.344036340713501
1.3547464609146118
1.439058542251587
1.3721389770507812
1.3948935270309448
1.3083338737487793
1.3529404401779175
1.3515353202819824
1.217901349067688
1.3905789852142334
1.262198805809021
1.3348726034164429
1.3959566354751587
1.382254719734192
1.40675687789917
1.3955134153366089
1.4595526456832886
1.2731492519378662
1.395870566368103
1.1341073513031006
1.4312115907669067
1.370139241218567
1.268173098564148
1.449981689453125
1.4276093244552612
1.3681573867797852
1.4231133460998535
1.3970750570297241
1.3202999830245972
1.3396539688110352
1.34015953540802
1.413827896118164
1.2972047328948975
1.333417534828186
1.302343726158142
1.3661726713180542
1.3497593402862549
1.39864981174469
1.4252492189407349
1.350980281829834
1.3173389434814453
1.3201828002929688
1.280892014503479
1.366247534751892
1.433066964149475
1.4354978799819946
1.313405156135559
1.4067543745040894
1.228403091430664
1.4676233530044556
1.3654979467391968
1.2471046447753906
1.2174183130264282
1.4309766292572021
1.3593401908874512
1.3974393606185913
1.3292750120162964
1.3352546691894531
1.3976961374282837
1.4283689260482788
1.215566635131836
1.1186050176620483
1.4107575416564941
1.3517248630523682
1.2841987609863281
1.3786017894744873
1.4142813682556152
1.3384740352630615
1.3250523805618286
1.3491230010986328
1.3642315864562988
1.4690234661102295
1.3255395889282227
1.4245803356170654
1.2426495552062988
1.2645184993743896
1.3531097173690796
1.3633463382720947
1.3841689825057983
1.465423345565796
1.413593053817749
1.3570826053619385
1.2847092151641846
1.3134995698928833
1.433090329170227
1.2288122177124023
1.3488826751708984
1.346649169921875
1.4357751607894897
1.3869173526763916
1.3658546209335327
1.3108797073364258
1.3520328998565674
1.352373480796814
1.2046210765838623
1.3161156177520752
1.358574628829956
1.4587913751602173
1.347433090209961
1.4098821878433228
1.2586511373519897
1.3926818370819092
1.2580857276916504
1.3928110599517822
1.3990098237991333
1.3853224515914917
1.3549455404281616
1.2677652835845947
1.2889602184295654
1.3124560117721558
1.3638116121292114
1.3885072469711304
1.3764718770980835
1.391340970993042
1.3255126476287842
1.2860172986984253
1.4145785570144653
1.353574514389038
1.2519490718841553
1.2151763439178467
1.4104572534561157
1.372263789176941
1.3251949548721313
1.279531717300415
1.3798953294754028
1.383947730064392
1.488699197769165
1.3018159866333008
1.4584122896194458
1.3872976303100586
1.2454676628112793
1.4220466613769531
1.315885305404663
1.337705135345459
1.3491706848144531
1.201366901397705
1.4326307773590088
1.406496286392212
1.4654868841171265
1.2881007194519043
1.4703519344329834
1.3503456115722656
1.2880637645721436
1.4069247245788574
1.4542571306228638
1.3056541681289673
1.3231065273284912
1.3992371559143066
1.3852945566177368
1.3033678531646729
1.3865658044815063
1.43984055519104
1.4631109237670898
1.384352207183838
1.364976167678833
1.3820996284484863
1.4155383110046387
1.4455931186676025
1.2246654033660889
1.3597362041473389
1.4531357288360596
1.3928979635238647
1.32278573513031
1.46954345703125
1.436941385269165
1.3636318445205688
1.291340947151184
1.3428218364715576
1.3767842054367065
1.3745806217193604
1.3999966382980347
1.4042946100234985
1.411208152770996
1.4266823530197144
1.243118405342102
1.35654616355896
1.3628785610198975
1.3172694444656372
1.3882148265838623
1.3983451128005981
1.40603768825531
1.3823076486587524
1.3992365598678589
1.3625010251998901
1.3549566268920898
1.385605812072754
1.2552977800369263
1.3455911874771118
1.422972559928894
1.130838394165039
1.2376984357833862
1.374522089958191
1.3255904912948608
1.2949861288070679
1.438175082206726
1.3002516031265259
1.4060269594192505
1.364955186843872
1.3553497791290283
1.2130769491195679
1.3014419078826904
1.4917206764221191
1.429006576538086
1.339439868927002
1.4161815643310547
1.3490614891052246
1.2810550928115845
1.2986036539077759
1.3542442321777344
1.343920350074768
1.3653647899627686
1.4294555187225342
1.3726699352264404
1.3139797449111938
1.4261749982833862
1.4014531373977661
1.3832390308380127
1.445182204246521
1.3777633905410767
1.368730902671814
1.3200092315673828
1.2812093496322632
1.3724870681762695
1.3757476806640625
1.2162724733352661
1.4078174829483032
1.3563603162765503
1.3155347108840942
1.2867317199707031
1.4352374076843262
1.4517172574996948
1.3754123449325562
1.3436537981033325
1.2624011039733887
1.4106431007385254
1.3803995847702026
1.391614556312561
1.408490777015686
1.2643308639526367
1.415218472480774
1.4112975597381592
1.4186302423477173
1.332060694694519
1.4395086765289307
1.4260375499725342
1.4095321893692017
1.325204610824585
1.3794324398040771
1.2855563163757324
1.2308167219161987
1.2913581132888794
1.3803725242614746
1.3780707120895386
1.2773889303207397
1.3606975078582764
1.391192078590393
1.3095886707305908
1.38944411277771
1.3402578830718994
1.3586573600769043
1.4124562740325928
1.4575438499450684
1.4175844192504883
1.3574292659759521
1.3463772535324097
1.2889060974121094
1.3631305694580078
1.2728164196014404
1.3088563680648804
1.3262147903442383
1.4278746843338013
1.3613362312316895
1.2879152297973633
1.3690143823623657
1.343698501586914
1.323052167892456
1.3940712213516235
1.3595759868621826
1.3548682928085327
1.4626562595367432
1.3870924711227417
1.3430466651916504
1.2182226181030273
1.3701733350753784
1.316685676574707
1.42621910572052
1.4529578685760498
1.48353910446167
1.2539242506027222
1.3937588930130005
1.4639426469802856
1.3866305351257324
1.438889503479004
1.424146294593811
1.4212632179260254
1.4184473752975464
1.370794653892517
1.46873939037323
1.3745492696762085
1.4094443321228027
1.3703699111938477
1.4260724782943726
1.2732658386230469
1.3960152864456177
1.3024518489837646
1.390163779258728
1.3304134607315063
1.3158903121948242
1.4034545421600342
1.2763137817382812
1.474927306175232
1.358488917350769
1.3568364381790161
1.3608099222183228
1.3426434993743896
1.4087917804718018
1.3678464889526367
1.2689802646636963
1.3500486612319946
1.3606277704238892
1.3904247283935547
1.3720475435256958
1.375205159187317
1.4333926439285278
1.4196951389312744
1.373244047164917
1.370097279548645
1.424949049949646
1.4592849016189575
1.3287273645401
1.3772344589233398
1.3140296936035156
1.4315385818481445
1.4908318519592285
1.3971980810165405
1.35716712474823
1.346705436706543
1.3679159879684448
1.4117090702056885
1.3673861026763916
1.462410569190979
1.3472692966461182
1.3848081827163696
1.3760324716567993
1.3605225086212158
1.3581231832504272
1.4182227849960327
1.3450958728790283
1.3433566093444824
1.3643054962158203
1.4547758102416992
1.3892905712127686
1.419948697090149
1.3673818111419678
1.3709033727645874
1.392865777015686
1.4002951383590698
1.3647656440734863
1.3344683647155762
1.3455932140350342
1.389862060546875
1.3829792737960815
1.2765476703643799
1.3857420682907104
1.4009718894958496
1.4548633098602295
1.3956466913223267
1.403683066368103
1.4286819696426392
1.3875477313995361
1.2858320474624634
1.3821678161621094
1.448434591293335
1.3640350103378296
1.4117077589035034
1.3540914058685303
1.3751670122146606
1.311959981918335
1.3756619691848755
1.3662290573120117
1.3955479860305786
1.3621159791946411
1.4281883239746094
1.448865532875061
1.3859258890151978
1.277974247932434
1.3664671182632446
1.3706583976745605
1.36801016330719
1.3902190923690796
1.3371628522872925
1.3939749002456665
1.2894002199172974
1.3500750064849854
1.4227674007415771
1.3882184028625488
1.2896863222122192
1.3504005670547485
1.3856619596481323
1.2756922245025635
1.4892228841781616
1.3498789072036743
1.411379337310791
1.3381704092025757
1.421730875968933
1.4015270471572876
1.3274210691452026
1.42082941532135
1.357938289642334
1.4282978773117065
1.3665413856506348
1.4561848640441895
1.3780605792999268
1.331346869468689
1.465206503868103
1.3595988750457764
1.3846590518951416
1.3692790269851685
1.3650579452514648
1.382132887840271
1.4217019081115723
1.343613624572754
1.397246241569519
1.3949347734451294
1.3607006072998047
1.4279216527938843
1.359050989151001
1.3876705169677734
1.4085062742233276
1.4159605503082275
1.403926134109497
1.386650562286377
1.4009625911712646
1.3288406133651733
1.4092381000518799
1.4461275339126587
1.4273163080215454
1.3695117235183716
1.3421379327774048
1.420969009399414
1.3775866031646729
1.4045380353927612
1.3613344430923462
1.4310712814331055
1.2678215503692627
1.3853559494018555
1.397152066230774
1.3869739770889282
1.3101794719696045
1.3639390468597412
1.3833125829696655
1.4099494218826294
1.4048309326171875
1.4086171388626099
1.424303650856018
1.3653885126113892
1.4453344345092773
1.2878352403640747
1.4207626581192017
1.3153220415115356
1.385936975479126
1.359498381614685
1.3344895839691162
1.377925157546997
1.3797600269317627
1.3659749031066895
1.3143503665924072
1.363465428352356
1.3601157665252686
1.2980265617370605
1.310914158821106
1.3586573600769043
1.3523786067962646
1.3955460786819458
1.324311375617981
1.3931620121002197
1.4363209009170532
1.4212535619735718
1.2904022932052612
1.398485779762268
1.3951493501663208
1.3371397256851196
1.3767346143722534
1.2596641778945923
1.4114900827407837
1.2276227474212646
1.4648032188415527
1.3707220554351807
1.3789324760437012
1.38594388961792
1.4164948463439941
1.3529993295669556
1.291115641593933
1.366786003112793
1.4075144529342651
1.4119086265563965
1.3920637369155884
1.3790264129638672
1.41148841381073
1.383771538734436
1.4158415794372559
1.3579716682434082
1.3632363080978394
1.4519715309143066
1.1204873323440552
1.4289889335632324
1.3662164211273193
1.4108669757843018
1.4630836248397827
1.4211961030960083
1.3268563747406006
1.3482147455215454
1.38997483253479
1.3762810230255127
1.3935788869857788
1.38978910446167
1.3710179328918457
1.3834317922592163
1.4139145612716675
1.3921318054199219
1.3727062940597534
1.3594989776611328
1.4126778841018677
1.319671869277954
1.3812787532806396
1.339991569519043
1.3274104595184326
1.37208092212677
1.4246224164962769
1.5229949951171875
1.3684958219528198
1.44893217086792
1.452132225036621
1.4066637754440308
1.422607183456421
1.3653459548950195
1.4082480669021606
1.4635248184204102
1.3498643636703491
1.401892066001892
1.466471791267395
1.473659873008728
1.3423234224319458
1.415726661682129
1.431535005569458
1.3522354364395142
1.2814980745315552
1.4312978982925415
1.4185693264007568
1.4039877653121948
1.4667223691940308
1.4080467224121094
1.3747549057006836
1.3957597017288208
1.5247091054916382
1.3901845216751099
1.4053928852081299
1.425385594367981
1.3610585927963257
1.3729537725448608
1.4431620836257935
1.360052466392517
1.3620370626449585
1.4303609132766724
1.4293464422225952
1.3401991128921509
1.3369354009628296
1.3579293489456177
1.3235759735107422
1.408376693725586
1.3783103227615356
1.3939417600631714
1.4104138612747192
1.3976770639419556
1.3643852472305298
1.4004125595092773
1.362009882926941
1.420397400856018
1.4624810218811035
1.3267946243286133
1.4033905267715454
1.37422776222229
1.3674061298370361
1.2493970394134521
1.447572112083435
1.3237560987472534
1.3939063549041748
1.3417843580245972
1.3564237356185913
1.0875325202941895
1.3815317153930664
1.369229793548584
1.4274133443832397
1.4077407121658325
1.4609005451202393
1.4839156866073608
1.3309569358825684
1.4211828708648682
1.446489691734314
1.2688724994659424
1.4281632900238037
1.3661459684371948
1.3843178749084473
1.328825831413269
1.421522617340088
1.3887221813201904
1.4219411611557007
1.4164670705795288
1.4221675395965576
1.3878535032272339
1.3945395946502686
1.283661127090454
1.3831920623779297
1.3137366771697998
1.4174209833145142
1.3759161233901978
1.379395604133606
1.4020013809204102
1.4383325576782227
1.4315979480743408
1.3494247198104858
1.3970469236373901
1.3578482866287231
1.4771534204483032
1.399949312210083
1.4222216606140137
1.390377163887024
1.4049265384674072
1.3104695081710815
1.3669856786727905
1.36544930934906
1.3637391328811646
1.3343236446380615
1.3975107669830322
1.3840606212615967
1.4003239870071411
1.3707975149154663
1.2922890186309814
1.3641564846038818
1.3988054990768433
1.4321701526641846
1.4152356386184692
1.3782052993774414
1.4007503986358643
1.294070839881897
1.4311977624893188
1.373258113861084
1.3275330066680908
1.4305851459503174
1.2943819761276245
1.4273179769515991
1.3779550790786743
1.4597783088684082
1.3986352682113647
1.2618286609649658
1.2940561771392822
1.3928987979888916
1.3761059045791626
1.4037717580795288
1.3763713836669922
1.3958594799041748
1.4116398096084595
1.3843605518341064
1.3900564908981323
1.421391487121582
1.5295554399490356
1.3665797710418701
1.3361862897872925
1.4351773262023926
1.3385318517684937
1.373205542564392
1.4045885801315308
1.382191777229309
1.4056689739227295
1.4120938777923584
1.3978291749954224
1.3803788423538208
1.386620044708252
1.3059810400009155
1.3482033014297485
1.3856061697006226
1.2769150733947754
1.2070633172988892
1.2882381677627563
1.3547605276107788
1.3410882949829102
1.411525845527649
1.4231077432632446
1.3963721990585327
1.4661054611206055
1.4736922979354858
1.4182392358779907
1.405838966369629
1.3041328191757202
1.2318445444107056
1.441919207572937
1.3603291511535645
1.4339683055877686
1.4005545377731323
1.4199732542037964
1.3672986030578613
1.408594012260437
1.3689992427825928
1.3850157260894775
1.4886376857757568
1.389194369316101
1.3536559343338013
1.4204984903335571
1.4397480487823486
1.373694896697998
1.3572875261306763
1.4108059406280518
1.379112958908081
1.2896864414215088
1.4479103088378906
1.398034691810608
1.4544692039489746
1.4137552976608276
1.4779614210128784
1.3900998830795288
1.4038275480270386
1.3662152290344238
1.4361670017242432
1.4591339826583862
1.436414122581482
1.318534016609192
1.3729660511016846
1.3587963581085205
1.3544492721557617
1.4135892391204834
1.395836591720581
1.3581888675689697
1.3705029487609863
1.384527564048767
1.4607446193695068
1.4214091300964355
1.376779317855835
1.3472791910171509
1.3873655796051025
1.421877145767212
1.427618145942688
1.3436920642852783
1.443148136138916
1.2740422487258911
1.3359814882278442
1.388375997543335
1.3446600437164307
1.3836153745651245
1.3803226947784424
1.4466191530227661
1.4144954681396484
1.2980058193206787
1.3914345502853394
1.4309600591659546
1.4613579511642456
1.3985189199447632
1.343772053718567
1.2365666627883911
1.5377280712127686
1.4007618427276611
1.4056557416915894
1.4047523736953735
1.4115653038024902
1.3678394556045532
1.3946181535720825
1.4324692487716675
1.4302400350570679
1.4014543294906616
1.419875979423523
1.4440362453460693
1.3637783527374268
1.3704419136047363
1.3865272998809814
1.2628239393234253
1.2455443143844604
1.4376137256622314
1.4062143564224243
1.4242600202560425
1.3912400007247925
1.438193917274475
1.4170682430267334
1.3587324619293213
1.342618465423584
1.4472121000289917
1.322020411491394
1.3453190326690674
1.3920766115188599
1.4548296928405762
1.4440690279006958
1.3860362768173218
1.4010151624679565
1.3902394771575928
1.3892773389816284
1.4772868156433105
1.4559675455093384
1.4315003156661987
1.3673158884048462
1.3510804176330566
1.4199942350387573
1.3595589399337769
1.3660818338394165
1.3767709732055664
1.4999288320541382
1.3847061395645142
1.4081958532333374
1.3958773612976074
1.4145992994308472
1.3938930034637451
1.4144845008850098
1.3701180219650269
1.3390073776245117
1.4152109622955322
1.3293044567108154
1.3893400430679321
1.348257303237915
1.2482144832611084
1.356998324394226
1.34550940990448
1.3824143409729004
1.4002604484558105
1.4401211738586426
1.3217167854309082
1.4026905298233032
1.3610447645187378
1.344720482826233
1.324214220046997
1.432716965675354
1.3117411136627197
1.404615044593811
1.4832801818847656
1.3708354234695435
1.342841386795044
1.3928604125976562
1.3695021867752075
1.2485359907150269
1.3651096820831299
1.3837295770645142
1.3643734455108643
1.4010322093963623
1.392067313194275
1.2485287189483643
1.3297234773635864
1.389090657234192
1.3805973529815674
1.3620429039001465
1.420188307762146
1.3890458345413208
1.34379243850708
1.3809815645217896
1.4261107444763184
1.4067422151565552
1.4004430770874023
1.4028985500335693
1.3523679971694946
1.36321222782135
1.3584022521972656
1.2576227188110352
1.3440622091293335
1.3816808462142944
1.3511066436767578
1.3837796449661255
1.384108304977417
1.3112010955810547
1.386644959449768
1.3910387754440308
1.416987419128418
1.3237450122833252
1.3804467916488647
1.4429205656051636
1.360112190246582
1.3734564781188965
1.2949256896972656
1.386261224746704
1.356931447982788
1.4431431293487549
1.3721081018447876
1.3859562873840332
1.3667855262756348
1.2882840633392334
1.407897710800171
1.4091734886169434
1.3307548761367798
1.3716890811920166
1.418962001800537
1.4319063425064087
1.3637417554855347
1.3708423376083374
1.437412142753601
1.4051575660705566
1.3727025985717773
1.393919825553894
1.3897523880004883
1.4462080001831055
1.3772584199905396
1.4051755666732788
1.387795090675354
1.3985438346862793
1.3651906251907349
1.34346342086792
1.317313313484192
1.3568624258041382
1.4267921447753906
1.33941650390625
1.3855055570602417
1.405373454093933
1.4031893014907837
1.322505235671997
1.4023399353027344
1.3189361095428467
1.3700668811798096
1.3827017545700073
1.391255259513855
1.397129774093628
1.3883297443389893
1.4435909986495972
1.3676701784133911
1.3541817665100098
1.3911430835723877
1.3760449886322021
1.4239407777786255
1.338699221611023
1.3410122394561768
1.3830907344818115
1.4933362007141113
1.4195741415023804
1.3700922727584839
1.4180874824523926
1.3186442852020264
1.3646878004074097
1.483424186706543
1.3569157123565674
1.3612369298934937
1.4455585479736328
1.3375613689422607
1.3624886274337769
1.3598648309707642
1.396834373474121
1.3526837825775146
1.3284767866134644
1.3139595985412598
1.3977913856506348
1.3361753225326538
1.3917258977890015
1.3501298427581787
1.4006215333938599
1.403360366821289
1.465716004371643
1.3050657510757446
1.4109375476837158
1.2810429334640503
1.418838620185852
1.398596167564392
1.257616400718689
1.346014380455017
1.3702102899551392
1.3454519510269165
1.3371238708496094
1.4081302881240845
1.4292798042297363
1.3482706546783447
1.3816850185394287
1.3671156167984009
1.0449590682983398
1.380883812904358
1.3998762369155884
1.4588027000427246
1.392350196838379
1.2558982372283936
1.393036127090454
1.353964924812317
1.410632848739624
1.3668383359909058
1.4716646671295166
1.297244668006897
1.3460410833358765
1.4086190462112427
1.4021685123443604
1.380600929260254
1.4286311864852905
1.3318248987197876
1.3125369548797607
1.3527907133102417
1.369988203048706
1.3943049907684326
1.3396060466766357
1.4162319898605347
1.357033610343933
1.4205738306045532
1.324296236038208
1.3798832893371582
1.3590635061264038
1.3443927764892578
1.4156692028045654
1.3103970289230347
1.2132798433303833
1.394294261932373
1.3817312717437744
1.3784199953079224
1.3633196353912354
1.3791708946228027
1.339848518371582
1.4219777584075928
1.3569672107696533
1.377335786819458
1.3882806301116943
1.365799903869629
1.338512897491455
1.3142822980880737
1.2031331062316895
1.43439781665802
1.4200019836425781
1.401894450187683
1.417715311050415
1.4209192991256714
1.4309254884719849
1.3973665237426758
1.334596872329712
1.4266808032989502
1.4402955770492554
1.4003902673721313
1.3841830492019653
1.3709943294525146
1.477020502090454
1.4246833324432373
1.3897724151611328
1.4071890115737915
1.3875352144241333
1.399206519126892
1.3946939706802368
1.3543483018875122
1.4806574583053589
1.415388584136963
1.3946117162704468
1.3702360391616821
1.3754302263259888
1.3981977701187134
1.3442325592041016
1.202787160873413
1.3482586145401
1.398419976234436
1.38459050655365
1.3701761960983276
1.4259016513824463
1.275343418121338
1.3736071586608887
1.377362847328186
1.396868348121643
1.4054527282714844
1.3986231088638306
1.4506185054779053
1.4021481275558472
1.3599693775177002
1.3791614770889282
1.3025922775268555
1.3821731805801392
1.4198864698410034
1.3729257583618164
1.4191652536392212
1.3190603256225586
1.4062354564666748
1.4414805173873901
1.3838951587677002
1.4285849332809448
1.4053778648376465
1.4401823282241821
1.3740501403808594
1.4316343069076538
1.4164375066757202
1.3959616422653198
1.4197884798049927
1.3594094514846802
1.4189341068267822
1.422532320022583
1.4027713537216187
1.3178794384002686
1.3746039867401123
1.4195706844329834
1.1964974403381348
1.4573882818222046
1.3750131130218506
1.3788492679595947
1.4176238775253296
1.4000760316848755
1.4065296649932861
1.3793070316314697
1.384572982788086
1.350655436515808
1.4266616106033325
1.3410847187042236
1.36855149269104
1.3578015565872192
1.3601666688919067
1.2814842462539673
1.3976035118103027
1.323551058769226
1.3607786893844604
1.4334962368011475
1.3646146059036255
1.3249024152755737
1.4170174598693848
1.3650250434875488
1.361733078956604
1.3472861051559448
1.3431291580200195
1.3966377973556519
1.3888412714004517
1.3691189289093018
1.4440803527832031
1.3278400897979736
1.3817411661148071
1.4136775732040405
1.3536399602890015
1.3887468576431274
1.4186148643493652
1.383914589881897
1.4020273685455322
1.3915334939956665
1.4014067649841309
1.3540093898773193
1.3863897323608398
1.3616597652435303
1.4063358306884766
1.4182168245315552
1.3949871063232422
1.5912431478500366
1.324424386024475
1.4068999290466309
1.3797576427459717
1.3725091218948364
1.4379571676254272
1.387802004814148
1.3827587366104126
1.3814396858215332
1.3968088626861572
1.4147076606750488
1.372484564781189
1.4299790859222412
1.3914296627044678
1.4149622917175293
1.407912015914917
1.2394994497299194
1.3290678262710571
1.4527240991592407
1.3720988035202026
1.363632082939148
1.401511788368225
1.3588694334030151
1.4217058420181274
1.3515286445617676
1.367875337600708
1.3871487379074097
1.376423954963684
1.4165252447128296
1.343567967414856
1.4337730407714844
1.4218724966049194
1.4151142835617065
1.3740417957305908
1.4518280029296875
1.4001556634902954
1.3857505321502686
1.3675084114074707
1.3559085130691528
1.367189884185791
1.4207115173339844
1.3227331638336182
1.4170429706573486
1.391971230506897
1.3594263792037964
1.39500892162323
1.3689382076263428
1.38518488407135
1.1792292594909668
1.4142842292785645
1.4079800844192505
1.418652057647705
1.0509425401687622
1.4130734205245972
1.3724592924118042
1.4445940256118774
1.3574717044830322
1.4253814220428467
1.348413109779358
1.4241106510162354
1.4373644590377808
1.421014428138733
1.3804279565811157
1.3931130170822144
1.3352762460708618
1.4750922918319702
1.462790846824646
1.461601734161377
1.4142935276031494
1.3797872066497803
1.4181398153305054
1.367693305015564
1.3497906923294067
1.3549554347991943
1.2759159803390503
1.3863822221755981
1.444448471069336
1.365992546081543
1.4259933233261108
1.4283013343811035
1.3243979215621948
1.415692687034607
1.3640122413635254
1.4387381076812744
1.3995777368545532
1.406435251235962
1.3999507427215576
1.1876459121704102
1.3937010765075684
1.4805312156677246
1.3998581171035767
1.4221110343933105
1.3744169473648071
1.4538068771362305
1.3750022649765015
1.3899155855178833
1.3918671607971191
1.363250494003296
1.423194408416748
1.3997430801391602
1.3931204080581665
1.3587015867233276
1.3781157732009888
1.4271039962768555
1.3726937770843506
1.4233287572860718
1.377964735031128
1.411190390586853
1.3040860891342163
1.3992279767990112
1.360537052154541
1.3930416107177734
1.3309824466705322
1.2837852239608765
1.326898217201233
1.289692759513855
1.383007526397705
1.4014660120010376
1.3719203472137451
1.3982213735580444
1.3082726001739502
1.2882273197174072
1.4357582330703735
1.3515582084655762
1.4033948183059692
1.3550435304641724
1.4502205848693848
1.3852300643920898
1.3940266370773315
1.4131686687469482
1.499576449394226
1.3900126218795776
1.3295642137527466
1.4229073524475098
1.3589277267456055
1.3771082162857056
1.3226615190505981
1.3618508577346802
1.3925594091415405
1.3459522724151611
1.4188973903656006
1.3881973028182983
1.4268296957015991
1.4338207244873047
1.4294606447219849
1.4305416345596313
1.3229142427444458
1.2045131921768188
1.4356865882873535
1.3544268608093262
1.380962610244751
1.409376621246338
1.382159948348999
1.4633492231369019
1.369921088218689
1.4734046459197998
1.3788468837738037
1.3943599462509155
1.398666262626648
1.34311044216156
1.361141562461853
1.3806135654449463
1.3002032041549683
1.4026575088500977
1.3365111351013184
1.4136754274368286
1.427542805671692
1.355265498161316
1.2550910711288452
1.391677975654602
1.3148759603500366
1.3792659044265747
1.425042748451233
1.441368579864502
1.489918828010559
1.3599201440811157
1.400604009628296
1.3452931642532349
1.4621847867965698
1.4115567207336426
1.3152551651000977
1.3985986709594727
1.4057848453521729
1.3678128719329834
1.3977683782577515
1.4065054655075073
1.476235270500183
1.379432201385498
1.3837507963180542
1.399078130722046
1.4199705123901367
1.3647198677062988
1.3963744640350342
1.3692662715911865
1.3975982666015625
1.3950952291488647
1.3800207376480103
1.3875988721847534
1.4215630292892456
1.3953875303268433
1.4064024686813354
1.3891319036483765
1.490984320640564
1.3920304775238037
1.4021767377853394
1.3668378591537476
1.4643388986587524
1.3351821899414062
1.3532097339630127
1.4102288484573364
1.3791097402572632
1.3951010704040527
1.3752657175064087
1.3189544677734375
1.421998143196106
1.4600180387496948
1.3610233068466187
1.3939770460128784
1.4703871011734009
1.4110018014907837
1.4242329597473145
1.4544758796691895
1.3843308687210083
1.4249457120895386
1.4352563619613647
1.4135713577270508
1.3785820007324219
1.3013876676559448
1.5115751028060913
1.3927780389785767
1.4093148708343506
1.4049614667892456
1.3870677947998047
1.4287914037704468
1.4203721284866333
1.3603136539459229
1.3840144872665405
1.398220419883728
1.363413691520691
1.4374511241912842
1.3904328346252441
1.286414623260498
1.3683496713638306
1.4443559646606445
1.3679702281951904
1.4202626943588257
1.432161808013916
1.3977642059326172
1.361533522605896
1.3825253248214722
1.3536895513534546
1.3655565977096558
1.346221923828125
1.3916261196136475
1.3862950801849365
1.4208812713623047
1.4029005765914917
1.4198024272918701
1.4133925437927246
1.4390556812286377
1.384033203125
1.4533041715621948
1.2271409034729004
1.3554645776748657
1.4528533220291138
1.2760759592056274
1.441474199295044
1.3822612762451172
1.4343349933624268
1.5398892164230347
1.4922165870666504
1.3865134716033936
1.3837294578552246
1.391836404800415
1.4699070453643799
1.3168630599975586
1.4014188051223755
1.3708692789077759
1.4269957542419434
1.3943369388580322
1.4794716835021973
1.3597499132156372
1.4608606100082397
1.3541818857192993
1.418256163597107
1.407562017440796
1.2592722177505493
1.4059687852859497
1.4011863470077515
1.4095726013183594
1.3679602146148682
1.385379433631897
1.404889464378357
1.418155312538147
1.4247069358825684
1.4684604406356812
1.3328604698181152
1.402711272239685
1.4196876287460327
1.3654545545578003
1.3848345279693604
1.3826309442520142
1.400091528892517
1.2999933958053589
1.3914949893951416
1.379504919052124
1.3963863849639893
1.2198808193206787
1.3753491640090942
1.3770532608032227
1.4251923561096191
1.3610296249389648
1.3792493343353271
1.4292912483215332
1.3829532861709595
1.387136459350586
1.4140180349349976
1.393386960029602
1.413766860961914
1.4195895195007324
1.397210717201233
1.3697240352630615
1.3975510597229004
1.3847707509994507
1.3965322971343994
1.3889570236206055
1.4362837076187134
1.3649448156356812
1.349817156791687
1.458298683166504
1.3493367433547974
1.3570424318313599
1.3627400398254395
1.3914698362350464
1.346932053565979
1.385718584060669
1.4342585802078247
1.3996707201004028
1.2258141040802002
1.4044945240020752
1.3420857191085815
1.4024335145950317
1.3267302513122559
1.3403730392456055
1.3535346984863281
1.41432785987854
1.3608930110931396
1.3523308038711548
1.3766463994979858
1.273563027381897
1.5159918069839478
1.4079550504684448
1.38477623462677
1.4222235679626465
1.3169150352478027
1.3917467594146729
1.4310553073883057
1.321451187133789
1.4042977094650269
1.3259012699127197
1.355677843093872
1.283579707145691
1.540596604347229
1.2612310647964478
1.3767712116241455
1.3505109548568726
1.3509432077407837
1.2471450567245483
1.4077755212783813
1.3954851627349854
1.3382635116577148
1.4432904720306396
1.3461512327194214
1.3208287954330444
1.4582267999649048
1.5423195362091064
1.369565486907959
1.4063911437988281
1.3978350162506104
1.480298638343811
1.3986443281173706
1.3584781885147095
1.425566554069519
1.4433262348175049
1.4097150564193726
1.3986972570419312
1.4435125589370728
1.3692106008529663
1.465671420097351
1.3637040853500366
1.3832855224609375
1.4210188388824463
1.4231362342834473
1.4118784666061401
1.3376120328903198
1.2366348505020142
1.3966000080108643
1.4420911073684692
1.3626986742019653
1.4283884763717651
1.3636107444763184
1.3652883768081665
1.4267618656158447
1.4233002662658691
1.4616204500198364
1.3252522945404053
1.3997153043746948
1.3780829906463623
1.3533397912979126
1.4086908102035522
1.3142997026443481
1.4522244930267334
1.402840256690979
1.4338732957839966
1.3568193912506104
1.4212833642959595
1.3886103630065918
1.288235068321228
1.397632360458374
1.37442147731781
1.4020522832870483
1.391717553138733
1.431511402130127
1.4001033306121826
1.4266518354415894
1.492877721786499
1.486165165901184
1.3697789907455444
1.4428975582122803
1.36049485206604
1.3075134754180908
1.33012056350708
1.4107511043548584
1.3953546285629272
1.394458293914795
1.374814748764038
1.352306604385376
1.3767080307006836
1.4173529148101807
1.3959355354309082
1.2941864728927612
1.3300209045410156
1.4348313808441162
1.4306676387786865
1.4498684406280518
1.4601284265518188
1.3796716928482056
1.4214168787002563
1.3207687139511108
1.4320870637893677
1.4398587942123413
1.3770850896835327
1.416179895401001
1.410131573677063
1.2662221193313599
1.4137766361236572
1.5191028118133545
1.4635374546051025
1.450215458869934
1.381417155265808
1.4064213037490845
1.2650054693222046
1.3430949449539185
1.400140404701233
1.4318357706069946
1.4067463874816895
1.386838436126709
1.4239047765731812
1.3936200141906738
1.3877367973327637
1.4137673377990723
1.3697688579559326
1.3326151371002197
1.4014959335327148
1.4220902919769287
1.344018578529358
1.4055836200714111
1.369858741760254
1.2657577991485596
1.3582834005355835
1.379164218902588
1.3566523790359497
1.424035906791687
1.4323251247406006
1.4069582223892212
1.4093763828277588
1.4047075510025024
1.3969587087631226
1.3466005325317383
1.3989043235778809
1.3868290185928345
1.4176827669143677
1.3364830017089844
1.4250398874282837
1.3943911790847778
1.3852213621139526
1.3831839561462402
1.4322113990783691
1.3514020442962646
1.363402247428894
1.3771693706512451
1.458467721939087
1.324942946434021
1.4523941278457642
1.4277315139770508
1.335973858833313
1.2772382497787476
1.3967658281326294
1.3557921648025513
1.3779480457305908
1.4049732685089111
1.4853934049606323
1.3856333494186401
1.4497627019882202
1.3600373268127441
1.4180257320404053
1.391473650932312
1.3747597932815552
1.3997801542282104
1.4003113508224487
1.4474831819534302
1.37464439868927
1.382185697555542
1.3557641506195068
1.4018231630325317
1.482450008392334
1.2676888704299927
1.3395220041275024
1.324629783630371
1.2662205696105957
1.4204316139221191
1.3110888004302979
1.3686540126800537
1.3918814659118652
1.437410831451416
1.3843132257461548
1.3584203720092773
1.3626132011413574
1.3928641080856323
1.356200933456421
1.3933521509170532
1.4264965057373047
1.430559515953064
1.424757719039917
1.390143632888794
1.2473962306976318
1.4219321012496948
1.3610072135925293
1.4027420282363892
1.4455742835998535
1.3800767660140991
1.4033464193344116
1.3843070268630981
1.4150289297103882
1.2747818231582642
1.3607892990112305
1.3891106843948364
1.4527136087417603
1.4326121807098389
1.4521485567092896
1.1930491924285889
1.4223787784576416
1.3884228467941284
1.388343095779419
1.2843101024627686
1.38715660572052
1.412286400794983
1.3893921375274658
1.3851066827774048
1.440390706062317
1.3562066555023193
1.3695498704910278
1.44239342212677
1.3743609189987183
1.3367279767990112
1.3691277503967285
1.3900543451309204
1.4018142223358154
1.3705555200576782
1.3992840051651
1.350037693977356
1.3777031898498535
1.386788010597229
1.3774163722991943
1.350188970565796
1.4510993957519531
1.3460065126419067
1.220367670059204
1.4882473945617676
1.4245262145996094
1.386497139930725
1.3708150386810303
1.3732035160064697
1.2850874662399292
1.3755532503128052
1.4811702966690063
1.374178409576416
1.390642523765564
1.451681137084961
1.3749885559082031
1.1861803531646729
1.2842153310775757
1.378043532371521
1.3393679857254028
1.3808867931365967
1.3608297109603882
1.4117580652236938
1.2862879037857056
1.3380070924758911
1.2998343706130981
1.4145948886871338
1.4982187747955322
1.3815627098083496
1.3651251792907715
1.4076392650604248
1.3325400352478027
1.3113937377929688
1.4001240730285645
1.3769912719726562
1.3570407629013062
1.3316240310668945
1.421982765197754
1.3981578350067139
1.4540680646896362
1.3451563119888306
1.3909602165222168
1.3840593099594116
1.3985815048217773
1.4176043272018433
1.390772819519043
1.40922212600708
1.3597934246063232
1.3971532583236694
1.4034017324447632
1.407383918762207
1.4439104795455933
1.3772450685501099
1.4126681089401245
1.3822991847991943
1.4119398593902588
1.3824485540390015
1.4436568021774292
1.375373363494873
1.458604097366333
1.425349473953247
1.3423258066177368
1.3605977296829224
1.3754266500473022
1.33127760887146
1.4131686687469482
1.3705252408981323
1.0888521671295166
1.4009641408920288
1.3336329460144043
1.3843854665756226
1.4124349355697632
1.407684326171875
1.421818733215332
1.4219393730163574
1.4340052604675293
1.4118393659591675
1.373052716255188
1.4441485404968262
1.427341103553772
1.37254798412323
1.360795497894287
1.47897469997406
1.3816593885421753
1.2963224649429321
1.3496077060699463
1.376297116279602
1.3429784774780273
1.4097988605499268
1.3693606853485107
1.3099156618118286
1.3615233898162842
1.3520110845565796
1.3579376935958862
1.3716843128204346
1.3750838041305542
1.3782602548599243
1.392802357673645
1.3974701166152954
1.367533564567566
1.3579535484313965
1.3903764486312866
1.3979061841964722
1.4267889261245728
1.3169910907745361
1.3829028606414795
1.1869875192642212
1.4514607191085815
1.3505408763885498
1.3634852170944214
1.4009146690368652
1.3835214376449585
1.4059011936187744
1.40201997756958
1.3780415058135986
1.3443248271942139
1.4231196641921997
1.4752699136734009
1.4035032987594604
1.3800219297409058
1.365825891494751
1.3375996351242065
1.3338686227798462
1.3867340087890625
1.3817832469940186
1.3693643808364868
1.3901987075805664
1.4111268520355225
1.3665530681610107
1.3735902309417725
1.481418490409851
1.3187006711959839
1.4177062511444092
1.384775996208191
1.231557846069336
1.3850451707839966
1.3735010623931885
1.3002126216888428
1.399298906326294
1.4205501079559326
1.3731389045715332
1.371606469154358
1.4183111190795898
1.4277970790863037
1.4014257192611694
1.4081286191940308
1.4163898229599
1.2056152820587158
1.3031758069992065
1.3506035804748535
1.3872417211532593
1.3886008262634277
1.4659332036972046
1.3924221992492676
1.4168277978897095
1.4125175476074219
1.3938870429992676
1.4132740497589111
1.4020956754684448
1.4053462743759155
1.3648325204849243
1.3977872133255005
1.3710014820098877
1.416139841079712
1.3956435918807983
1.3778595924377441
1.4041599035263062
1.3878244161605835
1.398443341255188
1.3960988521575928
1.3782926797866821
1.4077914953231812
1.4019215106964111
1.3618754148483276
1.4064452648162842
1.363431453704834
1.4233615398406982
1.355145812034607
1.330275297164917
1.3825739622116089
1.1857868432998657
1.3896726369857788
1.417464017868042
1.3178685903549194
1.3872368335723877
1.1986984014511108
1.356421947479248
1.462823748588562
1.2851526737213135
1.390568494796753
1.3337937593460083
1.359842300415039
1.4749783277511597
1.319657564163208
1.3517801761627197
1.4003050327301025
1.3686282634735107
1.2921226024627686
1.2201788425445557
1.300511360168457
1.430306315422058
1.3675365447998047
1.4016485214233398
1.381276249885559
1.4269574880599976
1.360140085220337
1.3495081663131714
1.3355733156204224
1.4063477516174316
1.3362410068511963
1.5006664991378784
1.3563655614852905
1.338913917541504
1.3496215343475342
1.395524263381958
1.3897058963775635
1.3670142889022827
1.4389139413833618
1.3731777667999268
1.4260777235031128
1.4324495792388916
1.4192825555801392
1.3933088779449463
1.3890801668167114
1.432384967803955
1.4188343286514282
1.3283886909484863
1.3767116069793701
1.373782992362976
1.3770036697387695
1.373849630355835
1.4133718013763428
1.363484501838684
1.3786993026733398
1.2155746221542358
1.3588200807571411
1.298897624015808
1.368119239807129
1.3973389863967896
1.4898922443389893
1.3444658517837524
1.4355453252792358
1.3680813312530518
1.1615545749664307
1.3989613056182861
1.3972508907318115
1.3095918893814087
1.412196397781372
1.3506431579589844
1.3957303762435913
1.3363854885101318
1.5416008234024048
1.394490122795105
1.5153217315673828
1.45852792263031
1.3264493942260742
1.3304104804992676
1.3832424879074097
1.344074010848999
1.4035937786102295
1.3894150257110596
1.2275041341781616
1.3958823680877686
1.3355923891067505
1.3817639350891113
1.4331501722335815
1.503688097000122
1.3437169790267944
1.4562692642211914
1.3040229082107544
1.3757721185684204
1.3634871244430542
1.3494281768798828
1.393674612045288
1.1964136362075806
1.445335865020752
1.3893970251083374
1.409735083580017
1.4410679340362549
1.362131953239441
1.2839291095733643
1.4194283485412598
1.4211938381195068
1.3605417013168335
1.4478790760040283
1.4070239067077637
1.2677356004714966
1.4160951375961304
1.4332737922668457
1.4271591901779175
1.4665465354919434
1.3322099447250366
1.4044817686080933
1.4206690788269043
1.340853214263916
1.4467500448226929
1.3505582809448242
1.4112036228179932
1.2967398166656494
1.4513722658157349
1.4243414402008057
1.4046130180358887
1.3957678079605103
1.346111536026001
1.4457039833068848
1.4103211164474487
1.2580493688583374
1.5070699453353882
1.4142885208129883
1.3680680990219116
1.2938437461853027
1.3595380783081055
1.4366399049758911
1.3242734670639038
1.3835558891296387
1.3686290979385376
1.401498794555664
1.2805355787277222
1.3605438470840454
1.4170078039169312
1.4298770427703857
1.43843674659729
1.3797705173492432
1.3463281393051147
1.4763020277023315
1.3984112739562988
1.3265340328216553
1.3787448406219482
1.396701455116272
1.4252194166183472
1.3431284427642822
1.3980158567428589
1.4452242851257324
1.1921494007110596
1.4769726991653442
1.359533429145813
1.3069957494735718
1.405025601387024
1.342220425605774
1.4136141538619995
1.4070849418640137
1.3331997394561768
1.2210372686386108
1.30130934715271
1.4195349216461182
1.4042850732803345
1.3081599473953247
1.312132716178894
1.3541858196258545
1.3063993453979492
1.410213589668274
1.3199739456176758
1.3943103551864624
1.4097485542297363
1.4369421005249023
1.3837071657180786
1.4096156358718872
1.5157711505889893
1.37575364112854
1.2832000255584717
1.4197099208831787
1.285813331604004
1.3988471031188965
1.3612008094787598
1.4805277585983276
1.2029229402542114
1.4076688289642334
1.4021586179733276
1.3960148096084595
1.4329462051391602
1.4594961404800415
1.3156616687774658
1.406697154045105
1.4466207027435303
1.3526214361190796
1.3200942277908325
1.2702302932739258
1.3838019371032715
1.3625017404556274
1.4120126962661743
1.2631059885025024
1.4267642498016357
1.3820346593856812
1.4575058221817017
1.4965059757232666
1.3671727180480957
1.3885034322738647
1.263820767402649
1.3415765762329102
1.3869669437408447
1.4080018997192383
1.3588157892227173
1.3014775514602661
1.4508110284805298
1.4045900106430054
1.4497328996658325
1.4610897302627563
1.4552594423294067
1.428993821144104
1.4456151723861694
1.3207036256790161
1.2676277160644531
1.442846417427063
1.3789288997650146
1.2392596006393433
1.3090245723724365
1.2505993843078613
1.4145463705062866
1.3196349143981934
1.363919973373413
1.4053200483322144
1.4721648693084717
1.444920539855957
1.4117895364761353
1.4266554117202759
1.379716157913208
1.2817789316177368
1.2744215726852417
1.4114547967910767
1.427980661392212
1.3928306102752686
1.4262393712997437
1.4583110809326172
1.409483551979065
1.2838016748428345
1.1555742025375366
1.390791654586792
1.2907400131225586
1.4671766757965088
1.2096679210662842
1.2716411352157593
1.4900163412094116
1.4688138961791992
1.3450157642364502
1.2244417667388916
1.4187878370285034
1.3990391492843628
1.4269927740097046
1.3584070205688477
1.4312070608139038
1.4372221231460571
1.4161626100540161
1.387866735458374
1.3656409978866577
1.373435139656067
1.3226584196090698
1.427706003189087
1.4005786180496216
1.4292899370193481
1.3412423133850098
1.418675184249878
1.434846043586731
1.4155502319335938
1.395150065422058
1.3588465452194214
1.3266462087631226
1.3662042617797852
1.449376106262207
1.2609753608703613
1.3940951824188232
1.4618245363235474
1.3564075231552124
1.316603660583496
1.3763518333435059
1.4099923372268677
1.4201213121414185
1.4401720762252808
1.2266329526901245
1.3102325201034546
1.4452344179153442
1.2612648010253906
1.4067152738571167
1.3552535772323608
1.3459842205047607
1.3672668933868408
1.4189962148666382
1.1968607902526855
1.3931827545166016
1.4251699447631836
1.3573092222213745
1.426906704902649
1.3647016286849976
1.4030803442001343
1.3795276880264282
1.3233180046081543
1.4326940774917603
1.2584624290466309
1.3678535223007202
1.4254329204559326
1.3880680799484253
1.3445466756820679
1.4304155111312866
1.5232568979263306
1.4340733289718628
1.3457900285720825
1.367263674736023
1.4083012342453003
1.3470410108566284
1.4157600402832031
1.2155036926269531
1.2818942070007324
1.4515122175216675
1.4372245073318481
1.3858860731124878
1.2348626852035522
1.4136906862258911
1.2264374494552612
1.4342360496520996
1.4448795318603516
1.373049020767212
1.4206217527389526
1.4867348670959473
1.2806730270385742
1.3217986822128296
1.3929387331008911
1.3826336860656738
1.351698875427246
1.4191104173660278
1.411195158958435
1.422095537185669
1.4445239305496216
1.4349538087844849
1.4074054956436157
1.4334430694580078
1.4728113412857056
1.4103107452392578
1.4008140563964844
1.3876820802688599
1.3697565793991089
1.3804562091827393
1.4091869592666626
1.391800880432129
1.3661333322525024
1.3839459419250488
1.2887831926345825
1.336940050125122
1.300955891609192
1.4438366889953613
1.441415786743164
1.2928690910339355
1.368559718132019
1.3714442253112793
1.282068133354187
1.4350184202194214
1.3767051696777344
1.366734504699707
1.5004087686538696
1.4548484086990356
1.3022805452346802
1.3777928352355957
1.4084572792053223
1.3991743326187134
1.4116753339767456
1.4791781902313232
1.3820154666900635
1.4020754098892212
1.4687308073043823
1.351371169090271
1.406779408454895
1.468935251235962
1.525093913078308
1.3525142669677734
1.4004300832748413
1.4848120212554932
1.5047917366027832
1.3545222282409668
1.3673300743103027
1.3696186542510986
1.2681128978729248
1.39206862449646
1.3974689245224
1.3143298625946045
1.3368993997573853
1.334594964981079
1.4933913946151733
1.4310632944107056
1.4682966470718384
1.4256902933120728
1.4564954042434692
1.2629830837249756
1.400883674621582
1.448123812675476
1.1790364980697632
1.2734745740890503
1.5083147287368774
1.4294811487197876
1.4197349548339844
1.3575667142868042
1.4147558212280273
1.3587850332260132
1.3745063543319702
1.3774144649505615
1.3137110471725464
1.3434747457504272
1.331343650817871
1.4320805072784424
1.4187259674072266
1.3586291074752808
1.3620847463607788
1.117685079574585
1.287868857383728
1.3421915769577026
1.392456293106079
1.4338843822479248
1.406021237373352
1.3961002826690674
1.3774744272232056
1.2868249416351318
1.499971866607666
1.460953712463379
1.410718560218811
1.3455418348312378
1.3314223289489746
1.3569837808609009
1.3801805973052979
1.4233465194702148
1.2542804479599
1.3545528650283813
1.2859277725219727
1.4409105777740479
1.4645787477493286
1.4233590364456177
1.371935486793518
1.431434154510498
1.3814125061035156
1.434704303741455
1.4025003910064697
1.3843977451324463
1.4330137968063354
1.4583313465118408
1.196005940437317
1.3619614839553833
1.4528895616531372
1.4345588684082031
1.4301847219467163
1.4413907527923584
1.4368367195129395
1.4086494445800781
1.4522541761398315
1.453376293182373
1.3233611583709717
1.313305377960205
1.3940463066101074
1.3698800802230835
1.3995029926300049
1.4516699314117432
1.3846098184585571
1.336709976196289
1.3863331079483032
1.294639229774475
1.3555480241775513
1.4499547481536865
1.377180814743042
1.4265791177749634
1.4681843519210815
1.337774395942688
1.3650928735733032
1.4343775510787964
1.3731393814086914
1.297566294670105
1.4566856622695923
1.2376868724822998
1.461043119430542
1.4632378816604614
1.399533987045288
1.4124417304992676
1.3994992971420288
1.3723188638687134
1.4136210680007935
1.355002760887146
1.3721561431884766
1.357517957687378
1.453926920890808
1.4048786163330078
1.3320943117141724
1.4246819019317627
1.414855718612671
1.417984962463379
1.4123709201812744
1.3863670825958252
1.3960747718811035
1.463520884513855
1.4040658473968506
1.3337316513061523
1.2953147888183594
1.1824734210968018
1.3532334566116333
1.329959511756897
1.2520185708999634
1.406504511833191
1.4228816032409668
1.4704018831253052
1.4322887659072876
1.4602465629577637
1.3967466354370117
1.4594745635986328
1.3591187000274658
1.4570245742797852
1.450732946395874
1.3896009922027588
1.4611802101135254
1.3335912227630615
1.1996657848358154
1.455374836921692
1.3049694299697876
1.3794610500335693
1.4135446548461914
1.448464035987854
1.2715728282928467
1.4058781862258911
1.4275187253952026
1.4663286209106445
1.5020999908447266
1.2306783199310303
1.4479824304580688
1.2090085744857788
1.4135150909423828
1.407004714012146
1.368835687637329
1.283363699913025
1.3152388334274292
1.3117797374725342
1.491751790046692
1.434380054473877
1.4273161888122559
1.4782147407531738
1.393884301185608
1.3695390224456787
1.4533480405807495
1.2046949863433838
1.3732277154922485
1.3648241758346558
1.3801263570785522
1.409209132194519
1.4128752946853638
1.3140252828598022
1.3860576152801514
1.389735460281372
1.369682788848877
1.3979861736297607
1.412406325340271
1.4265559911727905
1.4251388311386108
1.4330329895019531
1.3801822662353516
1.4309592247009277
1.3055171966552734
1.2998934984207153
1.2966870069503784
1.2584813833236694
1.3493237495422363
1.4145550727844238
1.3945232629776
1.3393672704696655
1.3850314617156982
1.282952070236206
1.3677068948745728
1.4114421606063843
1.3280701637268066
1.4462151527404785
1.2688249349594116
1.3762626647949219
1.3590409755706787
1.4405745267868042
1.2179394960403442
1.2719136476516724
1.283831238746643
1.4019205570220947
1.378008246421814
1.3352757692337036
1.511391520500183
1.3910599946975708
1.435689926147461
1.3549436330795288
1.4050321578979492
1.4153881072998047
1.4301509857177734
1.4008437395095825
1.3283075094223022
1.3248063325881958
1.3928781747817993
1.4459171295166016
1.4648164510726929
1.3370416164398193
1.330680251121521
1.4193733930587769
1.3634116649627686
1.4255986213684082
1.2807363271713257
1.331291913986206
1.385939359664917
1.324885606765747
1.432215690612793
1.3497155904769897
1.4195936918258667
1.4356999397277832
1.399112343788147
1.3678503036499023
1.367352843284607
1.4147664308547974
1.3491042852401733
1.3799902200698853
1.446508765220642
1.4482204914093018
1.2811775207519531
1.4142963886260986
1.4307454824447632
1.3367581367492676
1.325934648513794
1.3068242073059082
1.5235660076141357
1.5197782516479492
1.320534110069275
1.405494213104248
1.4559670686721802
1.2611538171768188
1.424025535583496
1.4555034637451172
1.4619332551956177
1.272766351699829
1.316923975944519
1.4352768659591675
1.4198099374771118
1.3185453414916992
1.387375831604004
1.3307373523712158
1.353105902671814
1.2784658670425415
1.399835467338562
1.2871307134628296
1.3533110618591309
1.1789357662200928
1.246459722518921
1.4746829271316528
1.1924926042556763
1.1791898012161255
1.3935400247573853
1.3546823263168335
1.4425824880599976
1.3727918863296509
1.2999606132507324
1.3126492500305176
1.2780827283859253
1.331684947013855
1.4090867042541504
1.4459044933319092
1.3634884357452393
1.4323704242706299
1.3657128810882568
1.3786745071411133
1.4631788730621338
1.3124439716339111
1.396472692489624
1.4004623889923096
1.432561993598938
1.3733817338943481
1.4372693300247192
1.3942509889602661
1.3227334022521973
1.3541518449783325
1.4135775566101074
1.4534872770309448
1.437147617340088
1.3674368858337402
1.406772255897522
1.3032872676849365
1.413222074508667
1.3773208856582642
1.3020758628845215
1.3784664869308472
1.3842331171035767
1.221705675125122
1.288318157196045
1.3333024978637695
1.3271793127059937
1.4257268905639648
1.5190811157226562
1.4326186180114746
1.3833422660827637
1.4225268363952637
1.3976486921310425
1.2763668298721313
1.4731922149658203
1.222009301185608
1.402976155281067
1.4418894052505493
1.374697208404541
1.3792705535888672
1.24556565284729
1.3249216079711914
1.3958430290222168
1.4433516263961792
1.380265712738037
1.4080605506896973
1.4720903635025024
1.404428482055664
1.3571916818618774
1.4709728956222534
1.1843554973602295
1.4178961515426636
1.4310072660446167
1.43755304813385
1.3944283723831177
1.4238017797470093
1.3947502374649048
1.314380168914795
1.400621771812439
1.512163758277893
1.4219766855239868
1.2745542526245117
1.3907771110534668
1.4515628814697266
1.2791396379470825
1.461153507232666
1.3680217266082764
1.4041218757629395
1.3117506504058838
1.4239869117736816
1.3418467044830322
1.3201308250427246
1.3899539709091187
1.3377115726470947
1.424220085144043
1.4078528881072998
1.4244070053100586
1.2560251951217651


==> chart_data/dist_histogram/negative_old.csv <==
x1
126
134
145
146
148
154
155
156
156
156
158
159
160
160
161
163
164
164
167
167
167
169
170
171
172
174
176
177
177
177
177
178
178
178
179
179
180
181
181
181
181
182
182
183
186
186
187
192
194
195
216

==> chart_data/dist_histogram/positive.csv <==
x2
0.9538201093673706
0.8706620931625366
0.8992955684661865
0.8014010190963745
1.1945428848266602
0.8595542311668396
0.8940897583961487
0.9025103449821472
0.9026532769203186
1.0288382768630981
1.0072643756866455
1.1008622646331787
0.9327675104141235
0.9202083349227905
0.8283853530883789
0.9647904634475708
1.0446746349334717
1.0459293127059937
1.0173357725143433
1.0514192581176758
0.9781670570373535
0.6762222647666931
0.8595356941223145
0.9691916704177856
1.0091098546981812
0.9999614357948303
1.1138590574264526
0.9197210669517517
1.2159560918807983
0.8636185526847839
1.0786042213439941
1.0443893671035767
0.9677260518074036
0.8360783457756042
0.9809661507606506
1.0088107585906982
1.013240098953247
1.1877820491790771
1.0121946334838867
1.0347124338150024
1.066487431526184
1.0653613805770874
0.7945167422294617
0.8519351482391357
1.0689038038253784
0.9730492830276489
0.9035608172416687
1.0090856552124023
1.029295802116394
0.9696627259254456
1.0813337564468384
0.9121956825256348
1.1350890398025513
0.9045605659484863
0.9997687339782715
0.8389385342597961
1.0416069030761719
0.986576497554779
1.1198439598083496
1.0999587774276733
0.907785952091217
1.0703282356262207
0.9406524896621704
1.118784785270691
1.2218462228775024
1.209905982017517
1.0664031505584717
0.9382269978523254
1.0994915962219238
0.6476213932037354
1.2215880155563354
0.980060875415802
0.9848989248275757
1.1652203798294067
0.9653323292732239
0.9541811943054199
1.124961018562317
0.8361273407936096
1.0070899724960327
1.0713932514190674
0.8128748536109924
0.9626097679138184
0.9672210216522217
1.0481030941009521
0.830754280090332
1.2074655294418335
1.0078895092010498
1.20497465133667
0.9650123715400696
1.0312604904174805
1.115344524383545
1.0394511222839355
1.135396122932434
0.8499614000320435
0.8509835004806519
1.1080958843231201
1.1392749547958374
0.997744619846344
1.0698438882827759
1.004023551940918
0.9722176790237427
1.0507597923278809
0.9312714338302612
0.9405210614204407
1.1694408655166626
1.0040624141693115
0.6671862006187439
1.0805479288101196
1.146360993385315
0.9225805997848511
1.0460469722747803
1.1034624576568604
0.7063466906547546
0.8423682451248169
1.0783859491348267
0.9540688991546631
1.2783434391021729
0.968414843082428
1.0522688627243042
1.0588144063949585
1.058573603630066
1.0218883752822876
1.0902960300445557
0.7085353136062622
1.0217653512954712
1.0165637731552124
1.0253530740737915
1.1484431028366089
1.1843980550765991
1.0059471130371094
0.9526697993278503
0.8486635088920593
0.9907392859458923
1.0831869840621948
0.9588441848754883
0.8740710616111755
0.6038454174995422
1.0731117725372314
0.9845567345619202
0.9915831685066223
0.9782418608665466
0.9565413594245911
1.0685184001922607
0.8788107633590698
1.0537852048873901
0.9641540050506592
0.7677224278450012
1.0567519664764404
1.0692118406295776
0.7804129123687744
1.097528100013733
0.5138298869132996
1.0944875478744507
0.885434091091156
1.019512414932251
1.0523029565811157
0.893506646156311
0.9280394911766052
0.8251622915267944
1.0346280336380005
0.7195267677307129
1.0039204359054565
1.0991500616073608
0.6739745140075684
0.8764582872390747
0.8317841291427612
1.112850546836853
0.8894429206848145
1.0263868570327759
0.9895986914634705
1.0664173364639282
1.0714088678359985
0.8801116347312927
0.6196475625038147
1.074985146522522
0.980255663394928
0.8996903300285339
1.1101429462432861
0.7908506393432617
0.884630560874939
0.9417237639427185
0.8406291007995605
0.3239835202693939
0.7376477122306824
0.8972796201705933
1.0113494396209717
1.0248932838439941
0.763812780380249
0.9933111071586609
1.0918930768966675
0.7080957889556885
0.9984429478645325
0.8191753625869751
0.7434802651405334
0.8272164463996887
1.021538496017456
1.1069148778915405
0.7542693018913269
1.0753660202026367
1.063769817352295
1.0091561079025269
1.0865070819854736
0.7295233011245728
1.0855307579040527
1.035717487335205
0.9124673008918762
0.9387648105621338
0.671689510345459
1.037295937538147
1.2259341478347778
0.768278956413269
0.928393542766571
0.7633865475654602
0.9971495866775513
0.9830281734466553
0.9960417747497559
1.2246464490890503
1.1794488430023193
1.0070568323135376
1.205790400505066
1.0122629404067993
1.0269973278045654
0.9358635544776917
0.8452650308609009
1.0225439071655273
0.8105534315109253
0.8878427743911743
0.8166990280151367
1.1628979444503784
0.7876002192497253
0.9739798903465271
0.760998010635376
1.0971425771713257
0.9609640836715698
1.0475480556488037
0.7367444634437561
1.0112110376358032
0.9049109816551208
0.9971795082092285
1.054722547531128
0.9749940037727356
0.9281700849533081
0.9555506706237793
0.8905842304229736
0.9717473387718201
0.7339315414428711
0.8122461438179016
0.9724957942962646
0.9484806656837463
0.8717817664146423
0.7888709306716919
0.8351572155952454
0.8750287890434265
0.8579731583595276
0.8929275274276733
1.0731077194213867
0.927556037902832
0.8275692462921143
1.0456256866455078
0.7986547350883484
0.769433856010437
1.1202846765518188
0.85132896900177
0.8632538318634033
1.0246708393096924
0.5953817963600159
1.0461585521697998
1.1070858240127563
0.9317148327827454
0.93070387840271
1.1176321506500244
0.9381545782089233
1.2639309167861938
0.8487252593040466
0.7385957837104797
1.0059701204299927
0.704827606678009
0.7300873398780823
0.8831310272216797
0.8049842715263367
0.7685023546218872
1.0458869934082031
1.062086582183838
0.8608843088150024
1.0168468952178955
0.9074127078056335
0.9578248858451843
0.9360174536705017
0.9937087893486023
0.9539468288421631
0.9534491896629333
1.064540147781372
1.111272931098938
1.068601369857788
0.9525107145309448
0.9867763519287109
1.0163915157318115
0.9811125993728638
0.8917216658592224
1.0687702894210815
0.7102525234222412
0.7640981674194336
0.9868305325508118
0.691928505897522
1.1074283123016357
0.8894537091255188
0.9747761487960815
1.1043750047683716
0.9018009305000305
1.0951762199401855
0.873040497303009
0.8727464079856873
0.9910457730293274
0.8352494835853577
1.0589689016342163
0.8178500533103943
1.0054782629013062
1.210280179977417
0.8078717589378357
0.9308720231056213
1.089980125427246
0.8207879066467285
0.6227185130119324
0.9064940214157104
1.1451172828674316
0.8697208762168884
0.9625442624092102
0.7007323503494263
0.796812891960144
1.1037760972976685
1.0532540082931519
0.9035829901695251
0.9513315558433533
1.0056160688400269
1.1571919918060303
0.9224159717559814
0.8435248136520386
0.8798344731330872
0.8625378012657166
0.9362978339195251
0.709588348865509
0.6561671495437622
1.0314093828201294
0.6938025951385498
0.9558680057525635
0.6697501540184021
1.049774408340454
0.735454797744751
0.7871738076210022
0.8182744979858398
0.9431934952735901
0.780635416507721
0.707165539264679
1.0723466873168945
1.070721983909607
0.9315676689147949
1.0020586252212524
0.8988966941833496
1.0513088703155518
1.0562865734100342
1.0462623834609985
0.9885600209236145
0.9514626264572144
0.8216445446014404
1.2390207052230835
1.0651814937591553
0.9577679634094238
0.9173449873924255
0.8719522953033447
0.9967376589775085
1.1550427675247192
0.8130345344543457
0.9683471918106079
0.8756181001663208
0.9597067832946777
0.9129375219345093
1.1270036697387695
1.3643288612365723
0.6374682188034058
1.0867456197738647
0.6936579346656799
1.066290259361267
1.0612541437149048
1.0408997535705566
1.1076641082763672
0.6986412405967712
0.822259247303009
0.7967187166213989
0.8330039978027344
0.9798771142959595
0.7296614050865173
1.0356202125549316
0.7498658895492554
0.8086836934089661
1.1125178337097168
0.8243128061294556
1.00135338306427
1.192224383354187
0.8177613019943237
1.0246529579162598
0.8946131467819214
0.7795897722244263
1.0848230123519897
0.9139271974563599
1.0954993963241577
0.9057888388633728
1.0701056718826294
0.8390721082687378
1.0781892538070679
1.0449762344360352
1.014931082725525
1.0381618738174438
0.9707445502281189
0.9344021081924438
0.869637668132782
1.0132031440734863
0.9452986717224121
1.0377120971679688
1.0994336605072021
0.916122317314148
0.7660477757453918
0.9426708221435547
0.9831750392913818
0.7998932003974915
1.0178000926971436
1.0946571826934814
1.1183760166168213
1.0322892665863037
0.9812338352203369
0.9200202226638794
0.9776482582092285
1.1095976829528809
1.1380329132080078
1.0459277629852295
0.6388945579528809
0.8559774160385132
0.9007578492164612
0.9556589126586914
1.0429004430770874
0.9999779462814331
0.789765477180481
0.6066479682922363
0.6757816076278687
1.0212430953979492
0.8966735005378723
0.823455810546875
0.837536096572876
0.9020407795906067
0.917407751083374
1.0334924459457397
0.8064188957214355
1.015244722366333
1.1242446899414062
0.9655711054801941
1.100893259048462
0.9699989557266235
0.9611989259719849
0.4785555601119995
0.9034545421600342
1.0782808065414429
0.8608395457267761
0.7066696882247925
0.9655369520187378
0.9690062403678894
0.7851759791374207
0.8028615713119507
1.0153452157974243
0.7476892471313477
0.8406168222427368
0.9869393110275269
1.102574348449707
0.9657314419746399
0.7566137909889221
1.1210272312164307
0.9022392630577087
0.9069336652755737
0.8387950658798218
0.9958270788192749
1.071056604385376
0.8578207492828369
1.094056487083435
1.246188998222351
0.9156628251075745
1.1326555013656616
0.9181212186813354
0.8529950380325317
0.8954549431800842
0.9776660203933716
0.7028182148933411
0.9199670553207397
1.078720211982727
0.7595281004905701
0.9153635501861572
1.0039422512054443
1.0316802263259888
0.9871710538864136
1.1221786737442017
0.9494826793670654
0.9519206881523132
1.0148005485534668
1.0940473079681396
1.0801721811294556
1.0007740259170532
0.7376890778541565
1.107412338256836
0.7711294293403625
1.0876703262329102
1.0575274229049683
0.8138943314552307
1.004899263381958
0.9743592143058777
1.0854359865188599
0.8900161385536194
0.824673593044281
0.945902943611145
1.1955167055130005
0.9739410877227783
0.7817979454994202
0.9127390384674072
0.8452702164649963
0.9659494757652283
1.0906833410263062
0.9894683957099915
0.9628798961639404
1.109605073928833
1.188555359840393
1.0539332628250122
1.0594855546951294
0.7972589731216431
0.9631041288375854
1.1297171115875244
0.9312508702278137
1.1182379722595215
0.8251100778579712
1.0389437675476074
0.9668457508087158
0.9497390389442444
0.9259530901908875
0.8458256721496582
0.840059757232666
1.1247482299804688
0.9220746755599976
0.8758931159973145
1.050811767578125
1.0850266218185425
1.1406550407409668
1.1764371395111084
0.8844404220581055
0.9853575229644775
1.0186400413513184
1.0848296880722046
0.8317708373069763
0.8744685649871826
1.0301352739334106
1.1792664527893066
0.9307352304458618
1.0102788209915161
1.1810169219970703
0.8559654355049133
1.1479352712631226
1.2423255443572998
0.7688207626342773
1.0378650426864624
1.130406141281128
1.2555360794067383
0.9951545596122742
1.071504831314087
1.124077320098877
1.086611032485962
1.126923680305481
1.1134774684906006
1.0149441957473755
1.1664631366729736
0.9792042970657349
0.9548593163490295
0.9644576907157898
0.9087139964103699
1.1249582767486572
1.2256327867507935
1.0068268775939941
0.8839680552482605
1.186588168144226
0.8195030093193054
1.1483378410339355
1.0663137435913086
0.5154129266738892
0.9983896613121033
1.1079248189926147
0.9944102168083191
1.1287994384765625
1.1229140758514404
1.0587421655654907
0.387511283159256
0.8991217613220215
0.9972679018974304
0.9609556198120117
1.084499716758728
1.1189923286437988
0.9620072245597839
0.9724493622779846
0.9707136154174805
0.923312783241272
1.0208722352981567
0.970319926738739
1.076257586479187
0.9765222668647766
1.0136916637420654
0.9057188034057617
0.9895384311676025
0.9736412167549133
1.1012178659439087
1.0699796676635742
0.9937445521354675
1.0554615259170532
1.138986349105835
0.6281179189682007
0.9664550423622131
1.0726646184921265
0.9701153039932251
1.1723781824111938
1.1305198669433594
0.844051718711853
0.9040510654449463
1.0566489696502686
0.8342763185501099
0.8554860949516296
1.0092053413391113
1.0496927499771118
1.0039715766906738
1.1340627670288086
0.9517336487770081
0.990388810634613
0.9325955510139465
1.1266850233078003
1.0728199481964111
1.0505520105361938
1.1252357959747314
1.1748251914978027
1.1092873811721802
0.8917588591575623
1.1195988655090332
1.2326641082763672
1.0441398620605469
1.0257978439331055
1.0397577285766602
1.051539421081543
1.2017567157745361
0.9828870892524719
1.1935228109359741
1.0677543878555298
1.0899426937103271
0.7092136144638062
0.8577094674110413
0.9864316582679749
1.066805124282837
1.1250452995300293
0.8762470483779907
0.9679089188575745
1.1564935445785522
1.020218849182129
1.032120943069458
1.110386610031128
1.042662262916565
1.0865429639816284
1.206770896911621
1.2919939756393433
1.1790519952774048
1.066627025604248
0.9984189867973328
1.171160340309143
0.9760162234306335
1.0014827251434326
0.9293320178985596
1.2350205183029175
1.1321054697036743
1.0138099193572998
1.1485133171081543
1.119999647140503
1.0320549011230469
1.0433590412139893
1.2217987775802612
0.9899751543998718
1.167136788368225
1.0580987930297852
0.9068929553031921
1.2376292943954468
1.1094995737075806
1.1198756694793701
1.0064302682876587
1.128706932067871
1.1804598569869995
1.0421855449676514
1.1477797031402588
1.1123660802841187
1.1599715948104858
1.0796841382980347
1.196863055229187
0.9939860701560974
0.9531835913658142
1.0249314308166504
1.0739291906356812
1.1133065223693848
1.3131202459335327
1.0029358863830566
1.0681565999984741
1.1469330787658691
1.0990281105041504
1.0390589237213135
1.054608702659607
1.2036439180374146
1.1175278425216675
1.132576823234558
1.060019850730896
1.065244197845459
1.0650290250778198
1.2595354318618774
1.0939178466796875
0.9271648526191711
0.9836784601211548
1.1561294794082642
1.1771851778030396
1.1253613233566284
1.154069185256958
0.9636675119400024
0.9771390557289124
1.1942459344863892
1.1864722967147827
1.0771379470825195
1.1512906551361084
1.0827676057815552
1.0460611581802368
1.2103008031845093
0.7162638306617737
1.0134838819503784
1.160652995109558
0.4020710289478302
1.1011509895324707
1.0333062410354614
0.9543032646179199
1.1441015005111694
1.0393345355987549
0.7252868413925171
0.8363252282142639
0.999183714389801
0.9603978395462036
0.8590854406356812
0.8203908801078796
1.1232885122299194
0.9182034134864807
0.9697139263153076
1.1913701295852661
1.2196680307388306
0.9038187861442566
1.1232270002365112
0.4936026334762573
1.1966369152069092
0.9195575714111328
1.1780000925064087
0.999136745929718
0.9946200251579285
0.8639701008796692
1.174644947052002
1.2170122861862183
1.1509160995483398
0.9195491671562195
0.9660528898239136
1.0973443984985352
1.2694274187088013
1.0639710426330566
1.100371241569519
0.8369832634925842
1.070149540901184
1.1439368724822998
1.1395193338394165
1.0454789400100708
1.2216272354125977
1.1774827241897583
0.9944177865982056
1.0284278392791748
1.125255823135376
0.9887095093727112
0.9469060897827148
1.047337293624878
1.0622707605361938
1.14430570602417
1.0412845611572266
1.163359522819519
1.0646028518676758
1.0681856870651245
1.1387693881988525
1.2428253889083862
1.2029297351837158
1.2384448051452637
1.1831578016281128
1.1955337524414062
1.0995186567306519
1.1423513889312744
0.738991379737854
1.1231778860092163
1.1992143392562866
0.9910476207733154
1.2601085901260376
1.1687500476837158
1.1773278713226318
0.9606134295463562
1.0845738649368286
1.2711434364318848
1.3599985837936401
1.0485221147537231
0.6207749843597412
1.1332714557647705
1.2089953422546387
1.1837447881698608
1.1787042617797852
1.1515897512435913
1.196065068244934
1.0226457118988037
1.2363919019699097
1.2155619859695435
1.066606044769287
1.1204841136932373
0.8782581090927124
1.1309988498687744
1.1136304140090942
1.1336742639541626
1.1728184223175049
1.0421499013900757
1.2482184171676636
0.8514296412467957
0.9501020908355713
1.0988458395004272
1.1499273777008057
1.2114596366882324
1.0259602069854736
1.1157034635543823
1.0843409299850464
1.0630358457565308
1.126979947090149
1.142374038696289
1.1524178981781006
1.1737946271896362
1.0103782415390015
1.1078282594680786
1.0155680179595947
1.0071135759353638
0.9201462864875793
0.6142253279685974
1.2120270729064941
1.175376534461975
1.1520682573318481
0.6416599154472351
1.2064555883407593
1.2839553356170654
1.2264623641967773
1.0174050331115723
1.2156000137329102
1.129098892211914
1.205897331237793
1.1558245420455933
1.0655120611190796
1.1687626838684082
1.0578612089157104
1.165870189666748
0.7244192361831665
1.3011549711227417
1.0175085067749023
1.0620412826538086
1.2436885833740234
1.0579147338867188
1.1241647005081177
1.0946705341339111
1.0109869241714478
1.078729271888733
1.2434582710266113
0.9155673384666443
1.1361007690429688
1.175169825553894
1.0381766557693481
1.1808319091796875
1.027746558189392
1.0595749616622925
0.943311333656311
1.0616153478622437
0.9719944000244141
1.0884873867034912
0.9894962310791016
0.660781741142273
1.0155168771743774
1.0126086473464966
1.01471745967865
1.0958775281906128
0.6545293927192688
1.1145799160003662
1.1894458532333374
1.1907415390014648
1.2089656591415405
1.1739784479141235
1.134168028831482
1.1781179904937744
0.9022371172904968
0.8731110095977783
1.0397251844406128
0.8896405100822449
1.0539580583572388
0.9391024112701416
1.1431646347045898
0.9269432425498962
0.7557728886604309
0.924125611782074
1.090889811515808
1.2877031564712524
1.048007845878601
1.1753871440887451
1.086079716682434
1.1512832641601562
1.0591403245925903
1.076767086982727
1.27962064743042
1.0228558778762817
1.183730125427246
1.1949070692062378
1.1799354553222656
0.7881158590316772
1.1147629022598267
1.1774224042892456
1.1042271852493286
1.0727272033691406
0.9344338774681091
1.2033027410507202
1.1360093355178833
0.6993997097015381
1.216862440109253
1.0866930484771729
1.0869191884994507
1.1072758436203003
1.0470157861709595
1.1725305318832397
1.2573504447937012
1.1412663459777832
1.1979714632034302
0.9595792889595032
0.928290843963623
1.2238928079605103
1.102461576461792
1.207808256149292
1.0587999820709229
0.9678648710250854
1.2044484615325928
0.9503716826438904
0.8630871176719666
1.1451665163040161
0.9036542177200317
0.9005505442619324
0.8417404890060425
1.189491629600525
1.1913762092590332
1.2610052824020386
1.1937675476074219
0.8072468042373657
0.9528738260269165
1.2337453365325928
1.049726128578186
1.094629168510437
0.7861796021461487
0.9544659852981567
1.201636552810669
1.0323591232299805
1.1098190546035767
1.0133496522903442
0.6777286529541016
0.7121098041534424
1.0870989561080933
1.1059935092926025
1.019582986831665
1.0755805969238281
0.938559353351593
1.045711636543274
1.0594402551651
1.0933804512023926
1.1610051393508911
1.0703041553497314
0.9293435215950012
1.1411230564117432
1.2361892461776733
1.0360348224639893
1.0478795766830444
1.098792314529419
1.315297245979309
1.1772220134735107
0.955894410610199
0.9575294256210327
1.1575226783752441
1.0772444009780884
1.2588441371917725
1.1301827430725098
1.1259459257125854
1.1012169122695923
1.2919187545776367
1.1355104446411133
1.078169345855713
0.8143925070762634
0.9396965503692627
1.231985330581665
1.1675453186035156
1.116515874862671
1.2223215103149414
1.2201849222183228
1.2620971202850342
0.9206740856170654
0.8449627757072449
1.0769082307815552
1.215403437614441
1.44404137134552
1.281723976135254
1.1297672986984253
0.860247790813446
1.0566394329071045
1.1703866720199585
1.2458815574645996
1.061172366142273
1.1183816194534302
1.2901685237884521
1.2614026069641113
1.0647660493850708
1.0999921560287476
1.1771125793457031
1.2555657625198364
1.2833622694015503
1.1878517866134644
1.1563482284545898
1.2546929121017456
1.1106634140014648
0.9625950455665588
1.0656118392944336
1.262139916419983
1.0338891744613647
1.0592715740203857
0.8757935762405396
1.0642908811569214
1.0547939538955688
1.1234790086746216
1.1714699268341064
1.1648201942443848
1.1750179529190063
1.1471847295761108
1.1640263795852661
1.1489746570587158
1.0371267795562744
1.0522255897521973
1.2932339906692505
1.107631802558899
1.0689373016357422
1.2497044801712036
1.2318859100341797
1.2936002016067505
1.293532133102417
1.0672391653060913
1.2697322368621826
1.095572590827942
1.1885734796524048
1.0855600833892822
1.1713271141052246
0.9400671124458313
1.0152673721313477
1.1745505332946777
1.041916847229004
0.9689578413963318
1.0908281803131104
1.0795921087265015
1.0800917148590088
1.2107503414154053
1.1681004762649536
1.1318871974945068
0.7733661532402039
1.1342250108718872
1.1334511041641235
1.2132103443145752
1.292315125465393
1.0736596584320068
1.2649742364883423
1.0363311767578125
1.1351732015609741
1.2619320154190063
1.0519567728042603
1.1198371648788452
0.9721421599388123
1.0897217988967896
0.7008891105651855
1.1591992378234863
1.2153738737106323
0.8263000249862671
1.0576363801956177
1.054909110069275
1.0212876796722412
1.0869075059890747
1.1608754396438599
1.097015142440796
1.3332947492599487
1.2092316150665283
1.172969102859497
0.9133055210113525
1.1318508386611938
1.0251035690307617
1.1885881423950195
1.0670095682144165
0.9170622229576111
1.1613647937774658
1.183941125869751
1.0227113962173462
1.0518624782562256
1.0201146602630615
1.047268033027649
1.122077465057373
1.1897609233856201
1.1150617599487305
1.0447653532028198
1.1731958389282227
0.9602570533752441
1.3123801946640015
0.9596808552742004
1.05403733253479
1.0141597986221313
1.0332154035568237
1.0275031328201294
1.0741546154022217
1.2557512521743774
1.1761603355407715
1.2452951669692993
1.2773960828781128
0.8606948852539062
1.0987285375595093
1.1838310956954956
1.3232316970825195
0.9669493436813354
0.9868890643119812
1.2678272724151611
1.3130110502243042
1.2286924123764038
1.0959794521331787
1.148364782333374
1.1483994722366333
1.1338436603546143
1.2457871437072754
1.2574952840805054
1.1267601251602173
1.3409996032714844
1.2598763704299927
1.3171143531799316
1.1385490894317627
1.0106219053268433
1.03916597366333
1.2389999628067017
1.0308412313461304
0.8121264576911926
1.2317596673965454
1.292991042137146
1.3213351964950562
1.0658228397369385
1.1314853429794312
1.003175139427185
1.056248426437378
1.0798102617263794
1.202681303024292
1.0930320024490356
1.2266335487365723
1.1984095573425293
1.2044532299041748
1.1934365034103394
1.1744731664657593
1.3147550821304321
0.9889923930168152
1.1808909177780151
1.2630397081375122
0.9945220351219177
1.2590980529785156
1.1246892213821411
1.2269970178604126
1.1756004095077515
1.147126317024231
1.0562584400177002
1.1938191652297974
1.1969196796417236
1.2205857038497925
1.2120227813720703
1.1979076862335205
1.3186585903167725
1.224203109741211
1.132447600364685
1.1832774877548218
1.1187599897384644
0.801165759563446
0.9989681839942932
0.9640891551971436
1.1780275106430054
1.218235969543457
1.0495548248291016
1.2531393766403198
1.225113868713379
1.174932837486267
1.1541403532028198
0.9949498772621155
1.2063194513320923
1.1268285512924194
1.1560523509979248
1.1628342866897583
1.0316215753555298
1.3805166482925415
1.1832423210144043
1.0225869417190552
0.9205485582351685
1.0789265632629395
1.2024675607681274
1.0440409183502197
1.102471113204956
1.1653692722320557
1.264998435974121
1.2358388900756836
1.1983160972595215
1.2823694944381714
1.1402761936187744
1.248092770576477
1.2525578737258911
0.9688024520874023
1.103718876838684
0.9258188009262085
1.0874167680740356
1.1952266693115234
1.161004662513733
1.121540904045105
0.7993307709693909
1.04314124584198
1.2921401262283325
1.297615647315979
1.0590336322784424
1.2329919338226318
1.0281933546066284
1.2421973943710327
1.2568180561065674
1.2662878036499023
1.1678968667984009
1.2294186353683472
1.2404344081878662
0.8682820796966553
1.059274435043335
1.150862693786621
1.332664966583252
1.1934454441070557
1.0723284482955933
0.8695260286331177
0.7706566452980042
1.0793722867965698
0.9850383996963501
1.0587403774261475
1.0632894039154053
1.1355040073394775
1.1888747215270996
1.1941845417022705
1.1892707347869873
1.0473631620407104
1.0464991331100464
1.1596742868423462
1.146230697631836
1.0482077598571777
1.1293094158172607
1.2891091108322144
1.1519336700439453
1.2744413614273071
1.2625597715377808
1.1749924421310425
1.0706497430801392
0.9839696288108826
0.8001031875610352
0.8884820342063904
1.2425448894500732
1.2566518783569336
1.0765987634658813
1.0870146751403809
1.166562795639038
1.1816439628601074
1.1393122673034668
1.1195247173309326
1.0892614126205444
1.1846204996109009
1.154024362564087
1.3161931037902832
1.0874724388122559
1.3039746284484863
1.2233836650848389
1.266355276107788
1.28115713596344
1.0473873615264893
0.9634021520614624
1.1959455013275146
0.9219400882720947
1.1115189790725708
1.3474396467208862
1.22823965549469
1.2445504665374756
1.1849828958511353
1.1935245990753174
1.285639762878418
0.8863592743873596
1.2806247472763062
1.1420241594314575
1.2734447717666626
1.2377350330352783
1.2678120136260986
0.8510094881057739
1.2392849922180176
1.2676069736480713
0.8847188949584961
0.8376423716545105
0.8893088102340698
1.1569433212280273
0.9369975328445435
1.121100902557373
1.251027226448059
0.787133514881134
1.2880825996398926
1.2993282079696655
1.2184580564498901
1.1129488945007324
0.9330817461013794
1.0639057159423828
1.174063801765442
1.2172363996505737
0.9489408731460571
1.1233081817626953
1.2085933685302734
1.158854365348816
1.1531896591186523
1.0293233394622803
1.1287339925765991
1.3564656972885132
1.228692889213562
1.1484689712524414
1.2185224294662476
1.2853646278381348
0.9119082689285278
1.2029088735580444
1.3476008176803589
1.2234101295471191
1.1411381959915161
1.1158889532089233
1.3310683965682983
1.2496179342269897
1.1517510414123535
1.2404637336730957
1.061403512954712
1.0291744470596313
1.114020824432373
1.3401097059249878
1.1224966049194336
1.2790230512619019
1.172686219215393
1.2412109375
1.031420350074768
1.1914091110229492
1.162585973739624
1.1763134002685547
1.205990195274353
1.1327235698699951
0.9658738970756531
1.0964035987854004
0.9815921187400818
1.0040359497070312
1.1449376344680786
1.0722804069519043
1.2818362712860107
1.1003361940383911
1.270632266998291
0.8480621576309204
1.323351263999939
1.3069685697555542
1.2220696210861206
1.1695995330810547
1.1399469375610352
1.1491354703903198
1.1876020431518555
1.275431513786316
1.2434206008911133
1.2584896087646484
0.9192707538604736
1.1831287145614624
1.2469192743301392
1.1663391590118408
1.116966724395752
1.395811676979065
1.1906651258468628
1.2065072059631348
1.0223312377929688
1.1288222074508667
1.1897714138031006
1.1714369058609009
1.123982548713684
1.2467442750930786
1.188851237297058
1.1429587602615356
1.2605217695236206
0.9938265681266785
1.0715779066085815
1.2080594301223755
1.012501835823059
1.113337755203247
1.0108839273452759
1.2161221504211426
0.9246141910552979
1.3119075298309326
1.2569057941436768
1.2762730121612549
1.1858934164047241
1.1741161346435547
1.0614415407180786
1.1619759798049927
1.2265821695327759
1.356297254562378
1.2498841285705566
1.263192892074585
1.1281702518463135
1.0869147777557373
1.214850664138794
1.3767154216766357
1.1524481773376465
1.1966593265533447
1.1907761096954346
1.198102593421936
1.1820071935653687
1.2942858934402466
1.0514612197875977
1.2957459688186646
1.2446208000183105
1.116126298904419
1.0903323888778687
1.1446928977966309
1.13685941696167
1.1800309419631958
1.1833183765411377
0.9660270810127258
1.162479281425476
1.1303666830062866
1.2925562858581543
1.068479299545288
1.2545135021209717
1.2656410932540894
1.3317463397979736
1.2664614915847778
1.2201988697052002
1.0724296569824219
1.0866376161575317
1.334831953048706
1.0660507678985596
1.2538535594940186
1.1804404258728027
1.2381759881973267
1.192121982574463
1.2081202268600464
1.1409945487976074
1.2338674068450928
1.137713074684143
1.0981451272964478
1.2890523672103882
1.131650447845459
1.143242597579956
1.253570556640625
1.1514546871185303
1.2910406589508057
1.2570977210998535
1.1817047595977783
1.1703001260757446
1.2399420738220215
1.1156225204467773
1.2266043424606323
1.1708667278289795
1.13341224193573
1.1760573387145996
1.0908254384994507
1.1968213319778442
1.2048439979553223
1.1548826694488525
1.3057761192321777
1.1407414674758911
0.9853075742721558
1.2242093086242676
1.2142037153244019
1.2434077262878418
1.2798373699188232
1.205615520477295
1.1618138551712036
1.0228718519210815
1.1872518062591553
1.2084541320800781
1.186545491218567
1.2633870840072632
1.23683762550354
1.018518328666687
1.2436492443084717
1.1650242805480957
1.2536948919296265
1.1723252534866333
1.1271238327026367
1.1991490125656128
1.165351390838623
1.1821714639663696
1.3212960958480835
1.2796441316604614
1.2773399353027344
1.0580778121948242
1.2303634881973267
1.0375556945800781
1.1759659051895142
1.0130693912506104
1.163252830505371
1.1281554698944092
1.0256074666976929
1.1545519828796387
1.0495097637176514
1.250126600265503
1.0939472913742065
1.2172068357467651
1.184524416923523
1.1865894794464111
1.3233349323272705
1.216532588005066
1.23307466506958
1.2287187576293945
1.0946848392486572
1.1844009160995483
1.0896986722946167
1.183699607849121
1.1489168405532837
1.0042126178741455
1.1444355249404907
1.1159285306930542
1.1932530403137207
1.180193305015564
1.1658426523208618
1.144204020500183
1.1273467540740967
1.0839935541152954
1.112868309020996
1.1846568584442139
1.0291202068328857
1.127382755279541
1.154779314994812
1.0649771690368652
1.185255527496338
1.2334222793579102
1.127111792564392
1.1487051248550415
1.184598684310913
1.2941111326217651
1.1598074436187744
1.196808934211731
1.1490416526794434
1.2105804681777954
1.3159517049789429
1.199456810951233
1.038405418395996
1.2173081636428833
1.1964101791381836
1.1278645992279053
1.3508186340332031
1.1547863483428955
1.10210382938385
1.1448619365692139
1.258655071258545
1.268381118774414
1.092039704322815
1.0371285676956177
1.2334877252578735
0.9879446625709534
0.9667111039161682
1.1423417329788208
1.1229828596115112
1.1066882610321045
1.1120576858520508
1.1540825366973877
1.245138168334961
1.2698211669921875
1.1981717348098755
0.9988179802894592
1.228965163230896
0.9995048642158508
0.9920639991760254
1.0073728561401367
1.0945011377334595
1.2679933309555054
1.2316077947616577
1.1758558750152588
1.0580171346664429
1.0559327602386475
1.2598603963851929
1.0668128728866577
1.0749001502990723
0.8365844488143921
1.275317668914795
0.8944103717803955
1.2545607089996338
1.1367521286010742
1.2210021018981934
1.2731833457946777
1.0093809366226196
0.9038063287734985
1.1179771423339844
1.219313621520996
1.1669905185699463
0.9947000741958618
1.1240754127502441
1.1570940017700195
1.160800576210022
1.0035672187805176
1.1068696975708008
0.812293529510498
1.0812630653381348
1.2092320919036865
1.0836727619171143
1.204081654548645
1.007717490196228
1.2014013528823853
1.1314315795898438
1.208230972290039
1.141371488571167
0.7823447585105896
1.262761116027832
1.1196202039718628
0.6641340851783752
1.0540615320205688
1.1609183549880981
1.1204910278320312
1.2784674167633057
0.6085370779037476
0.8003942370414734
1.0195566415786743
1.0183436870574951
1.2550632953643799
1.014782190322876
1.1933364868164062
1.2388150691986084
1.2004433870315552
1.1260956525802612
1.0416265726089478
1.2210872173309326
0.8239514827728271
1.2413250207901
1.224219799041748
1.2921663522720337
1.1479159593582153
1.1763056516647339
1.0971319675445557
1.2751352787017822
1.0899853706359863
0.921062707901001
1.0774413347244263
0.9667729139328003
1.1794664859771729
1.218580961227417
1.1031652688980103
1.1284970045089722
1.1055052280426025
1.2544676065444946
1.1491448879241943
1.3226869106292725
1.2756283283233643
1.056645154953003
1.2099697589874268
1.289473056793213
1.2221511602401733
1.176527976989746
1.1829184293746948
1.1074546575546265
1.2418166399002075
0.8115323185920715
0.8725096583366394
1.273158311843872
1.204030990600586
1.1711452007293701
1.2645134925842285
1.0619665384292603
1.2473722696304321
0.6039609313011169
1.2787588834762573
1.170678973197937
1.1555901765823364
1.2290905714035034
1.053123950958252
1.3311461210250854
1.1327126026153564
1.1072639226913452
1.2458068132400513
1.105055570602417
1.0538533926010132
0.810751736164093
1.143219232559204
1.124191403388977
0.9044879078865051
1.137235164642334
1.2341569662094116
1.216167688369751
0.866355836391449
1.3170628547668457
1.243025541305542
1.2480546236038208
1.1379153728485107
1.372300386428833
1.2039949893951416
1.1049964427947998
1.2359837293624878
1.3109408617019653
1.2504398822784424
1.1975083351135254
1.2146919965744019
0.9008100032806396
1.3225396871566772
1.096534013748169
1.0998525619506836
1.2368724346160889
1.1268786191940308
1.2732672691345215
1.2386969327926636
1.1698964834213257
1.1579610109329224
1.0895613431930542
1.2329670190811157
1.2522785663604736
1.1985697746276855
1.2113587856292725
1.058448076248169
1.1239291429519653
1.0198612213134766
1.0430874824523926
0.906928300857544
0.9200753569602966
1.14130699634552
1.2260481119155884
0.9488723278045654
1.1486772298812866
1.2031992673873901
1.0405991077423096
1.165686011314392
1.1585792303085327
1.1370404958724976
1.0661613941192627
1.069452166557312
1.1899118423461914
1.1172215938568115
1.260086178779602
1.1215119361877441
1.2669097185134888
0.9701257348060608
0.7976342439651489
1.0694806575775146
1.1921947002410889
1.2305114269256592
1.0301038026809692
1.2242670059204102
1.1889228820800781
1.2373592853546143
1.2117935419082642
0.7410491704940796
1.3225605487823486
1.2638500928878784
1.2788195610046387
1.1861315965652466
1.294842004776001
1.3068242073059082
0.8663512468338013
1.3579844236373901
1.2565135955810547
0.8791261315345764
1.237936019897461
1.154638409614563
1.2859141826629639
1.1658751964569092
1.2353579998016357
1.2227067947387695
1.261022925376892
1.1935347318649292
1.1974824666976929
1.2263914346694946
1.2523202896118164
1.1549885272979736
1.2502343654632568
1.197299838066101
1.1854817867279053
1.2946772575378418
1.1352484226226807
1.094204068183899
1.3028411865234375
1.2727973461151123
1.328179121017456
1.1335028409957886
1.244280457496643
1.253474235534668
1.2258317470550537
1.318406343460083
1.0846511125564575
1.1904244422912598
1.205959439277649
1.2686066627502441
1.2722313404083252
1.162077784538269
1.2522491216659546
0.7926961779594421
1.1699227094650269
1.0258680582046509
1.1286765336990356
1.2007840871810913
0.9256676435470581
1.2293485403060913
1.0580452680587769
1.1016920804977417
1.2631710767745972
1.054123044013977
1.2547556161880493
1.088025450706482
1.2243183851242065
1.1744968891143799
1.1542946100234985
1.0508382320404053
1.2646511793136597
1.072396993637085
1.239781141281128
1.2330900430679321
1.0503567457199097
1.210319995880127
0.9716971516609192
1.0138498544692993
1.2058906555175781
1.0251476764678955
1.0247538089752197
1.1562877893447876
1.1509116888046265
0.9954097867012024
1.0572402477264404
1.0135037899017334
1.1157668828964233
1.1764239072799683
1.178062915802002
1.2276304960250854
1.0502033233642578
1.0720733404159546
0.9148190021514893
1.1330180168151855
1.2479766607284546
1.1612733602523804
1.0081146955490112
1.1640175580978394
0.9959861636161804
1.176414966583252
1.1035382747650146
1.0966233015060425
1.1299089193344116
0.9822573065757751
1.0995975732803345
1.0642763376235962
1.4155486822128296
1.2714669704437256
1.2297852039337158
0.8962295055389404
1.1854783296585083
1.2804571390151978
1.2477260828018188
1.192250370979309
1.3092681169509888
1.297291874885559
1.1273027658462524
1.1770060062408447
1.0701274871826172
1.2684580087661743
1.2523791790008545
1.1249573230743408
1.186084508895874
1.2022886276245117
1.3213011026382446
1.256783366203308
1.2901591062545776
1.3095734119415283
1.0973613262176514
1.1056026220321655
1.2730780839920044
1.2093781232833862
1.162322998046875
1.182873249053955
1.1619691848754883
1.2788498401641846
1.095987319946289
1.1519486904144287
1.2496601343154907
1.1594001054763794
1.25859797000885
1.0541614294052124
1.236101746559143
1.3039218187332153
1.0511857271194458
1.249504804611206
1.2666571140289307
1.1764460802078247
1.0998015403747559
1.2710411548614502
1.2037322521209717
1.2104885578155518
1.2374556064605713
1.2684991359710693
1.3486539125442505
1.222631573677063
1.0784367322921753
1.254212737083435
1.172995924949646
1.178382396697998
1.226715326309204
1.2828232049942017
1.2656723260879517
1.1338337659835815
1.2951483726501465
1.3070405721664429
1.0536993741989136
1.4074711799621582
0.9074960947036743
1.1530510187149048
1.1261022090911865
1.2924284934997559
1.2651636600494385
1.1552200317382812
1.2218209505081177
0.9641782641410828
1.0126783847808838
1.2547801733016968
1.0093321800231934
1.2261767387390137
1.0583069324493408
1.304761528968811
1.1407500505447388
1.2575920820236206
1.0626147985458374
1.0569404363632202
1.2746270895004272
1.1685351133346558
1.110517978668213
1.1425777673721313
1.3692340850830078
1.1352673768997192
1.244205117225647
1.2077776193618774
1.329658031463623
1.087388038635254
1.2763466835021973
1.0525575876235962
1.1757301092147827
1.2481023073196411
1.103133201599121
0.9323759078979492
1.1605793237686157
1.1162523031234741
1.1465747356414795
1.0303833484649658
1.02406644821167
1.1100950241088867
1.20930016040802
1.008273959159851
1.1487001180648804
1.15920090675354
1.1756293773651123
1.1860008239746094
1.2460203170776367
1.110317587852478
1.1096564531326294
1.2488842010498047
1.0480507612228394
1.0693166255950928
1.0685920715332031
1.164124608039856
0.506827712059021
1.2798984050750732
1.2668087482452393
0.9670709371566772
1.0886597633361816
1.1990901231765747
1.1284494400024414
1.1804307699203491
1.2417893409729004
1.2758066654205322
1.160831093788147
1.2065664529800415
1.1917097568511963
1.1329383850097656
1.234920859336853
1.166407585144043
1.238135814666748
1.0534483194351196
0.8289843797683716
1.2487754821777344
1.275561809539795
1.1295123100280762
1.1879912614822388
1.315185546875
1.2024284601211548
1.1516425609588623
1.2853375673294067
0.9975066184997559
1.1383436918258667
1.0691732168197632
0.8183357119560242
0.8879444599151611
1.0979313850402832
0.9900961518287659
0.8953096866607666
0.9801876544952393
0.999377965927124
0.9783686399459839
0.9396644234657288
0.991724967956543
1.2049232721328735
0.9226436018943787
0.9176709055900574
0.9268466234207153
1.0596753358840942
1.0278120040893555
1.0483101606369019
0.8746687173843384
0.9663140773773193
1.2151445150375366
0.8457438945770264
1.1435359716415405
1.0633926391601562
0.9678013324737549
0.8696603178977966
0.9736335873603821
0.46828076243400574
1.1223877668380737
0.9569623470306396
0.953532874584198
0.7503319978713989
0.8581361174583435
0.9813797473907471
0.9811428785324097
1.0524777173995972
0.9589108228683472
0.9752627015113831
0.9607483744621277
1.1763091087341309
1.0679348707199097
1.0971113443374634
1.0697100162506104
1.0803067684173584
1.2163864374160767
1.126698613166809
1.0802490711212158
1.156827449798584
1.0668662786483765
1.1698014736175537
1.1563069820404053
1.0749095678329468
1.0987318754196167
1.024812936782837
1.1287035942077637
1.1904493570327759
0.9609555006027222
1.2196012735366821
1.0265562534332275
0.8222354054450989
0.9575178623199463
0.6382322311401367
1.0216025114059448
0.8560048937797546
1.0946449041366577
1.1321015357971191
0.9785962700843811
1.0106985569000244
1.0448215007781982
1.0476372241973877
1.063859224319458
1.1186513900756836
0.9250876307487488
0.9374077916145325
0.9389064311981201
1.1392340660095215
0.9582942724227905
0.929553747177124
0.9838376641273499
1.0369443893432617
0.8858329653739929
1.0553044080734253
1.0315611362457275
1.1093652248382568
1.0503040552139282
1.2468100786209106
0.8508633971214294
1.0338863134384155
0.9907441139221191
0.8926435708999634
1.0016812086105347
1.0124340057373047
0.9990783929824829
0.9215803742408752
0.9911107420921326
1.2518925666809082
0.650762677192688
0.9605915546417236
0.8809800744056702
0.9652377963066101
1.15926992893219
1.1470855474472046
0.8718985915184021
0.7186446189880371
1.249422311782837
0.9600257873535156
1.001059889793396
1.1054092645645142
0.8797459006309509
1.0417091846466064
0.8287158608436584
0.978304386138916
0.8633360266685486
1.1795647144317627
1.027235746383667
1.0613162517547607
1.122833490371704
1.017043948173523
0.5592733025550842
1.2906485795974731
1.0862575769424438
1.174289584159851
0.9823773503303528
1.2275080680847168
0.9820526242256165
1.1811281442642212
0.9778236746788025
1.1805686950683594
1.1309213638305664
0.9377248883247375
1.1411651372909546
1.1956377029418945
0.5458484292030334
0.9648439288139343
1.076628565788269
0.9675711989402771
0.9594911932945251
0.9497275352478027
1.2857410907745361
0.9905458688735962
1.0918664932250977
0.9942443370819092
0.8752328753471375
1.1206800937652588
0.9598830342292786
1.010184645652771
1.2716189622879028
0.9327988624572754
1.0031282901763916
1.0869277715682983
1.1521998643875122
0.9931644797325134
1.1508886814117432
1.049095869064331
0.9386928677558899
0.9834057688713074
0.9817308187484741
1.0169838666915894
1.2525814771652222
1.1198985576629639
0.9478979706764221
1.0008773803710938
1.0324535369873047
1.0233384370803833
0.8636643886566162
0.9225924611091614
0.99479740858078
1.0164190530776978
0.9166619181632996
1.040450930595398
0.8678650856018066
0.9683376550674438
0.9986932873725891
0.8257825374603271
0.9772721529006958
1.0831022262573242
0.8521321415901184
1.0596972703933716
1.0599920749664307
0.8737285137176514
1.1964374780654907
1.08489990234375
1.1846535205841064
1.0470116138458252
1.0760269165039062
1.130897045135498
1.0771416425704956
1.1718236207962036
0.9806210994720459
1.1416302919387817
0.9680516719818115
1.0435943603515625
1.2455047369003296
1.2116248607635498
1.01176118850708
1.2041161060333252
0.9962247014045715
0.648332953453064
1.0867191553115845
1.0699350833892822
0.9244371652603149
1.0714025497436523
1.0468695163726807
1.0836818218231201
1.0306603908538818
1.049505591392517
1.0795196294784546
0.9200009703636169
1.0737013816833496
1.2052052021026611
1.1695027351379395
1.1773982048034668
0.9933720231056213
0.9198329448699951
1.1604019403457642
1.0004165172576904
1.119999647140503
1.1294852495193481
1.1166901588439941
1.0808740854263306
0.9555884003639221
0.9371048212051392
0.9975334405899048
1.124367356300354
1.0669994354248047
1.0265412330627441
1.1524832248687744
0.8980706334114075
1.0335683822631836
0.7255717515945435
1.0654765367507935
1.019862174987793
1.010232925415039
1.1397743225097656
1.0388908386230469
1.0037211179733276
1.1385186910629272
1.028979778289795
1.0195876359939575
1.056542158126831
1.2574530839920044
1.2393633127212524
1.0283842086791992
1.0670444965362549
0.9446300268173218
1.157796859741211
1.1409497261047363
1.0154914855957031
1.090739130973816
1.099321722984314
0.9895526170730591
1.000714898109436
1.1908948421478271
1.0877999067306519
0.8532056212425232
1.0911616086959839
0.871802031993866
1.1905158758163452
0.7553850412368774
1.0876797437667847
1.0576658248901367
1.168514370918274
1.115064263343811
1.034805178642273
0.9872981309890747
1.1025313138961792
1.1153565645217896
1.175041913986206
1.355025291442871
1.1816656589508057
0.9701991677284241
1.1845587491989136
1.2218724489212036
1.2024402618408203
1.023158073425293
1.2635761499404907
1.2907710075378418
1.1716471910476685
1.0686941146850586
1.2194994688034058
1.246960163116455
1.1151658296585083
1.1302863359451294
1.092189073562622
1.210824966430664
1.2003728151321411
1.208457589149475
1.1405200958251953
1.120018482208252
1.1785078048706055
1.0314199924468994
1.1058311462402344
1.0422770977020264
1.159393310546875
1.03324294090271
1.0608183145523071
1.064910888671875
1.0555505752563477
0.9810240864753723
1.2458581924438477
1.0427546501159668
0.9249102473258972
1.1143304109573364
0.7633302211761475
1.0575239658355713
1.0606846809387207
1.176612377166748
1.0069468021392822
1.1660960912704468
0.9712843298912048
0.9664503931999207
1.1467829942703247
0.985897958278656
1.1835752725601196
1.0692423582077026
1.1211798191070557
1.1381275653839111
1.0428009033203125
1.0539721250534058
1.0522955656051636
0.9178835153579712
0.8688275218009949
0.9698625206947327
1.0444375276565552
0.9652330279350281
0.9236404299736023
1.2012760639190674
1.0285295248031616
0.9089499711990356
1.206251859664917
0.9453801512718201
0.874601423740387
1.07729971408844
0.6997209787368774
1.1216423511505127
1.199237585067749
1.1083192825317383
1.1620053052902222
1.0426748991012573
1.0549206733703613
1.1473497152328491
1.0912925004959106
0.95140141248703
1.034138798713684
0.6263512969017029
0.9950196743011475
1.1677390336990356
0.899027943611145
1.064988136291504
1.2010632753372192
0.890897810459137
0.857764720916748
0.8801566362380981
1.1109468936920166
0.8691052198410034
0.983574628829956
0.7777970433235168
0.9078856706619263
0.8269731402397156
1.0320011377334595
1.0092482566833496
0.851474940776825
1.0943408012390137
0.9249392747879028
1.0850353240966797
1.1068731546401978
1.021199345588684
1.1363166570663452
0.9634552001953125
0.7485588192939758
1.0038068294525146
1.099729061126709
1.0180070400238037
1.0661113262176514
1.0372967720031738
0.86397784948349
1.117918610572815
1.0522854328155518
0.8707545399665833
1.1225240230560303
0.990084171295166
1.1690105199813843
0.7541928887367249
1.045941710472107
1.1095951795578003
0.7164186835289001
0.6427594423294067
1.1201262474060059
1.1613942384719849
0.8626880049705505
1.0273030996322632
0.78306645154953
1.1895931959152222
1.105886459350586
0.7238876223564148
1.0197240114212036
1.0392463207244873
0.7702299952507019
1.0136109590530396
0.8741175532341003
1.1633539199829102
0.7979670763015747
1.1919128894805908
0.9141643047332764
0.9528295993804932
1.1182773113250732
1.2545292377471924
0.7866310477256775
1.0043323040008545
0.9437704682350159
1.0060689449310303
1.1296857595443726
0.7372616529464722
0.9827738404273987
0.863602876663208
0.9574851989746094
1.0001384019851685
1.044006109237671
1.1232261657714844
1.0850461721420288
1.177239179611206
0.9309050440788269
0.9816955327987671
0.8855029344558716
0.49268627166748047
1.0684715509414673
1.0852477550506592
0.9378630518913269
1.0313434600830078
1.0345410108566284
0.8815617561340332
1.0551546812057495
0.9966403245925903
0.8129135966300964
0.9463364481925964
1.0701097249984741
1.026268482208252
1.2020541429519653
0.9664033651351929
1.054675817489624
1.0059584379196167
1.0382685661315918
1.1780887842178345
1.1035722494125366
1.2241910696029663
1.2054204940795898
1.1422431468963623
1.2824772596359253
1.2828171253204346
1.254207730293274
1.266238808631897
1.3346320390701294
1.1816543340682983
1.0333117246627808
1.223332405090332
1.1031169891357422
1.149196743965149
1.0717052221298218
1.0971355438232422
1.089643120765686
1.0370635986328125
1.1717796325683594
1.1482306718826294
1.0511201620101929
1.1931345462799072
1.1785508394241333
1.159016489982605
1.0801769495010376
1.2231967449188232
1.1408413648605347
1.2313212156295776
1.1958458423614502
1.1120442152023315
1.181685447692871
1.0994635820388794
1.2507537603378296
1.0465255975723267
1.2361425161361694
1.1453415155410767
1.1064939498901367
1.0727453231811523
1.0812644958496094
1.080155372619629
1.0635292530059814
1.1115535497665405
1.0656726360321045
1.0282419919967651
1.2305548191070557
1.0582919120788574
1.0342918634414673
1.0201302766799927
1.2354592084884644
1.0367306470870972
1.194460391998291
1.110312581062317
1.134129524230957
1.1678532361984253
0.9410368204116821
1.1575136184692383
1.166772723197937
1.1023974418640137
1.2480331659317017
1.127415657043457
0.9778185486793518
1.1606494188308716
0.9559481143951416
0.8502627015113831
0.9393004179000854
0.9200370907783508
0.9263260960578918
0.9205803871154785
1.00639009475708
0.693937361240387
0.8304230570793152
0.8051578998565674
1.1136366128921509
0.6858382225036621
0.8941208720207214
1.1307677030563354
0.9497808218002319
0.802966833114624
0.9089564085006714
0.7817590832710266
0.8549339175224304
0.9677122831344604
1.0406169891357422
0.8879483342170715
0.8923131823539734
0.8189644813537598
1.030312180519104
0.8448824286460876
0.9810378551483154
0.8643052577972412
0.9026029109954834
1.0578851699829102
0.8198603987693787
1.0313024520874023
0.9347255825996399
0.8728761672973633
1.021842122077942
0.9672262072563171
1.1422243118286133
0.9744647741317749
0.7836661338806152
0.8267382979393005
0.9793106913566589
0.8557775616645813
0.8719826936721802
0.919524073600769
0.8842398524284363
0.8987813591957092
0.9065616130828857
0.9882498383522034
0.9721381664276123
0.9500151872634888
1.033814549446106
0.9040811657905579
0.997596263885498
0.9469276070594788
0.9853366613388062
0.9838597774505615
1.1056033372879028
0.972970724105835
1.0349006652832031
1.054742455482483
1.095497965812683
1.063518762588501
0.8473216891288757
0.9589137434959412
0.808851957321167
0.8024777770042419
0.8954434990882874
0.9439769983291626
1.1124308109283447
1.01807701587677
1.021959900856018
1.0739238262176514
0.9768866300582886
0.8465679883956909
1.0634433031082153
0.9476797580718994
1.245606780052185
0.7942347526550293
1.1452991962432861
0.6812535524368286
0.8693289756774902
0.7732712030410767
0.8774075508117676
0.9386964440345764
1.0373116731643677
1.0367693901062012
0.9918258786201477
0.9955040216445923
0.7036294341087341
1.016431212425232
1.0484914779663086
0.9358461499214172
0.7985550761222839
1.0344655513763428
0.9908036589622498
0.9244509935379028
1.0481632947921753
0.8345046043395996
1.0912694931030273
0.8440790176391602
0.9226709008216858
0.9705865979194641
1.0866620540618896
0.8345510959625244
1.0223723649978638
0.9714398980140686
0.9863470196723938
0.8843680024147034
1.1271775960922241
1.030652403831482
1.0072112083435059
0.9907799363136292
0.7635593414306641
0.8312820196151733
0.9557474255561829
0.9732142090797424
1.0738528966903687
0.4696367383003235
1.1323832273483276
0.9014322757720947
1.0026265382766724
0.8930469751358032
0.8863781094551086
0.8621223568916321
0.7892962098121643
0.9468348026275635
0.9914809465408325
0.8555355072021484
1.0637956857681274
0.9911631941795349
0.7337539196014404
0.7202357649803162
1.0132122039794922
0.8460003733634949
1.1071887016296387
0.7701919674873352
1.1028751134872437
0.9101888537406921
0.9283771514892578
0.9950864911079407
0.97895747423172
0.9520660638809204
0.9744572043418884
0.5875053405761719
0.9979701638221741
0.7722935676574707
0.9781111478805542
0.7665980458259583
1.1118137836456299
0.991693913936615
0.8453772068023682
0.775383710861206
1.0471162796020508
0.9158790111541748
0.882862389087677
1.023584008216858
1.041016697883606
0.9297674894332886
0.8966616988182068
1.069818377494812
0.8551372289657593
0.8214811682701111
0.981312096118927
0.7429141998291016
1.0843095779418945
1.132729172706604
1.0710152387619019
0.9445894956588745
0.7441798448562622
1.0877891778945923
0.7080774307250977
0.9433624148368835
0.9364510178565979
0.9968684911727905
1.0901830196380615
1.2146861553192139
0.7794951796531677
1.006585955619812
1.1103757619857788
1.0048978328704834
0.9913306832313538
0.9070930480957031
1.1677581071853638
1.0681482553482056
0.8769341111183167
0.9608579277992249
0.9515078663825989
0.7554353475570679
0.9505436420440674
0.9066048264503479
1.1475472450256348
0.9646623730659485
0.8766916990280151
0.8873401284217834
0.6957305073738098
0.8619527220726013
1.0198253393173218
1.02810537815094
1.107566237449646
0.8473010063171387
1.048275113105774
1.0742655992507935
0.7940641045570374
0.9713512659072876
1.0057032108306885
1.0606255531311035
0.9321731328964233
1.0529853105545044
1.0585004091262817
0.9757276177406311
0.965071439743042
1.1030210256576538
1.1088436841964722
1.0869109630584717
0.9775401949882507
0.8854176998138428
1.005219578742981
0.8619624972343445
0.8944115042686462
0.8367137312889099
0.6977174878120422
1.0018283128738403
1.02247154712677
0.9789993166923523
0.9639192223548889
1.0641645193099976
1.0528024435043335
1.0506948232650757
0.8314864039421082
1.0629812479019165
1.1054216623306274
0.9836208820343018
1.2079412937164307
1.0391558408737183
0.9815719723701477
1.002445101737976
1.0933901071548462
0.6297401189804077
1.200941801071167
1.0274701118469238
0.9036996364593506
0.9982897639274597
0.9998573660850525
0.927171528339386
0.9751279950141907
0.9032998085021973
1.0489133596420288
0.8396020531654358
0.6825208067893982
0.9332901835441589
0.9733414053916931
0.9294099807739258
1.002992033958435
1.006054162979126
1.0153982639312744
0.7352691888809204
0.9533785581588745
1.0752930641174316
0.9697582125663757
1.151502251625061
1.0549390316009521
1.0066914558410645
0.7512908577919006
1.0580588579177856
0.9856804609298706
0.9923672080039978
0.8296301960945129
1.0582863092422485
0.9308450818061829
1.0000216960906982
0.8383755683898926
1.1171984672546387
0.7623916268348694
0.9272950887680054
0.7778365612030029
1.060219407081604
1.0522738695144653
0.9128674268722534
0.7975127696990967
1.1727185249328613
1.0483369827270508
1.1248353719711304
0.9069370031356812
0.9737212061882019
1.0824476480484009
0.963783323764801
1.1944624185562134
1.035840392112732
0.8814940452575684
1.0828375816345215
1.1103827953338623
0.9010888338088989
1.0027036666870117
1.0686002969741821
0.9617968201637268
1.0129176378250122
1.1362922191619873
0.9480932950973511
1.1632378101348877
0.9394994378089905
1.0950384140014648
1.1286007165908813
0.9390740990638733
1.0601398944854736
0.9208710789680481
0.4515538215637207
0.882377564907074
1.0019265413284302
0.9598944783210754
1.0468909740447998
1.0229556560516357
1.0702707767486572
0.9289572834968567
1.0595086812973022
1.001826524734497
0.9223071932792664
0.9428266286849976
1.089111566543579
0.9459799528121948
0.8932445645332336
1.0520485639572144
0.9581075310707092
0.8033120632171631
1.0533905029296875
1.1099364757537842
1.1976194381713867
0.9858152270317078
0.9968687295913696
0.9732711911201477
1.0663526058197021
1.0461493730545044
1.3139679431915283
0.7570358514785767
1.0506867170333862
0.996172308921814
1.0299822092056274
0.9403953552246094
0.8862659931182861
1.1558148860931396
1.080450177192688
0.9044855237007141
1.0400413274765015
0.8954472541809082
1.0512433052062988
1.1324180364608765
0.943574070930481
0.7882662415504456
0.9760598540306091
0.9576165080070496
1.0626052618026733
1.0479402542114258
1.037686824798584
0.8929259181022644
1.1147985458374023
0.9805823564529419
1.0742425918579102
1.012508511543274
1.0937377214431763
1.0261244773864746
0.9832252860069275
0.8554856181144714
1.1017653942108154
0.8729978799819946
1.0249627828598022
0.9128610491752625
1.1213136911392212
0.9412268400192261
0.8350584506988525
1.1412969827651978
0.7997580766677856
0.909442663192749
0.8347399234771729
0.7313271164894104
0.8983207941055298
1.0085519552230835
0.8821768760681152
0.8978907465934753
1.0762786865234375
0.8764726519584656
0.8434070348739624
0.90174800157547
1.0825605392456055
0.9882751703262329
1.106723427772522
1.0963631868362427
1.0349663496017456
0.9010277986526489
1.0199525356292725
1.0696810483932495
1.0143805742263794
0.8827627897262573
0.9699046015739441
1.0305312871932983
0.958640456199646
0.7853957414627075
1.0046050548553467
1.048064947128296
1.013417363166809
1.0158705711364746
1.0224300622940063
0.7890193462371826
1.0788806676864624
1.0915088653564453
0.9476531147956848
0.9603992104530334
0.9438417553901672
1.0123536586761475
1.0284671783447266
1.1164036989212036
0.6610988974571228
1.0148133039474487
1.026984453201294
1.1870087385177612
0.9352702498435974
0.9471349120140076
0.9533980488777161
1.0982829332351685
0.929121732711792
1.1904423236846924
0.9576277732849121
0.8112003803253174
0.8976834416389465
0.9920149445533752
0.9783244729042053
1.062109112739563
1.0083690881729126
1.0255126953125
0.9990119338035583
1.0285876989364624
0.8730181455612183
0.8896170258522034
1.0229768753051758
1.0683497190475464
1.1040031909942627
0.9475985169410706
1.0200217962265015
0.4912942945957184
0.9839085936546326
0.9210483431816101
0.7858308553695679
0.9141028523445129
1.1469275951385498
1.028095006942749
0.8164470791816711
0.9451410174369812
1.0187737941741943
0.8988445997238159
0.8904086947441101
1.022646188735962
1.0414291620254517
0.8398672342300415
0.8437381386756897
0.7973166108131409
0.9525148868560791
1.0805717706680298
1.0546461343765259
0.8934727907180786
0.9194914698600769
0.8154833912849426
0.9117531180381775
1.0552153587341309
1.0713317394256592
0.7923704385757446
0.9198263883590698
0.6965718865394592
1.0029488801956177
0.9948424696922302
1.0236085653305054
0.9133641719818115
0.9864097237586975
0.810881495475769
1.030121922492981
0.920045793056488
0.9810941219329834
0.746082603931427
0.9167925715446472
1.1063512563705444
0.9452462196350098
1.051958680152893
0.8419945240020752
0.9116612672805786
0.9031116962432861
0.9231765270233154
1.0710402727127075
1.0584827661514282
1.0302693843841553
0.5593312978744507
0.8498388528823853
0.9517525434494019
1.0541167259216309
1.099372148513794
0.8577603697776794
0.9382715821266174
0.8139930963516235
0.857689380645752
0.9470595717430115
0.9229311347007751
1.1050238609313965
0.795979917049408
0.8717877864837646
1.1562299728393555
0.9608267545700073
0.8400648236274719
0.8120644092559814
1.0395818948745728
0.9467695355415344
1.127504825592041
0.9991049766540527
1.0037916898727417
1.0691423416137695
0.9706006050109863
0.89375239610672
0.8047109246253967
0.6184082627296448
0.9146578907966614
1.1479350328445435
1.039668083190918
0.8297625780105591
1.0012482404708862
0.9446661472320557
0.8352876305580139
0.9676984548568726
0.9979965090751648
0.8660191297531128
0.8462116718292236
0.0
1.0852620601654053
0.9730148911476135
1.076637864112854
0.9606322646141052
0.9851495027542114
0.9601705074310303
0.9323559999465942
0.8272985816001892
0.8980396389961243
0.9365010857582092
0.7869685888290405
0.928663969039917
1.0038764476776123
0.8126950263977051
0.8968469500541687
1.0551124811172485
0.9171767234802246
0.7741957306861877
0.9297713041305542
0.9500665068626404
0.9846588969230652
1.0198698043823242
0.9398472905158997
1.0570430755615234
1.1250964403152466
1.0487987995147705
1.0643099546432495
0.9577748775482178
0.9741333723068237
0.9872797727584839
1.0961395502090454
1.0119717121124268
0.9899327754974365
1.149534821510315
1.0144047737121582
1.1518534421920776
1.2145994901657104
1.0154838562011719
1.0229239463806152
0.9147188067436218
1.1841468811035156
0.8987864255905151
0.98448246717453
0.8352859020233154
0.8788490891456604
0.996152400970459
0.89764803647995
0.9026051759719849
1.0368390083312988
1.1584737300872803
1.193997859954834
1.0957927703857422
1.0955954790115356
0.9492778182029724
0.9960578680038452
1.084951639175415
0.9271725416183472
0.8939172029495239
0.9732339978218079
1.0204932689666748
1.1821479797363281
0.8911057114601135
0.9127038717269897
0.944202721118927
1.0301454067230225
0.8587242960929871
1.0082939863204956
0.953595757484436
0.8684166669845581
1.0203094482421875
0.811752200126648
0.957070529460907
0.9732890129089355
1.042371153831482
1.0418317317962646
1.0715582370758057
1.1070553064346313
0.9503923058509827
0.9568939208984375
0.9932506680488586
1.0972563028335571
0.6813819408416748
1.056246042251587
0.8491217494010925
0.9670004844665527
0.9348979592323303
0.9845386147499084
0.9537938833236694
0.8796432018280029
1.0797885656356812
0.9226160049438477
1.0390584468841553
0.9935635328292847
0.9445790648460388
1.026764988899231
0.9939209818840027
1.0778330564498901
1.0172679424285889
0.9410476088523865
1.0097733736038208
1.0126872062683105
0.6554290652275085
0.949847936630249
0.9391309022903442
0.9780890345573425
1.0703070163726807
1.0243433713912964
0.8955139517784119
0.9133907556533813
1.1671067476272583
0.9484321475028992
0.9995887279510498
1.0682330131530762
0.847361147403717
1.1072386503219604
0.9181761741638184
0.8934324383735657
0.8844068646430969
1.2006638050079346
0.9075603485107422
1.1177607774734497
0.95695960521698
1.0068883895874023
0.9484301805496216
0.9755242466926575
0.9533485174179077
1.0361831188201904
0.9122867584228516
1.004064917564392
0.9456666111946106
1.0017372369766235
0.9318119287490845
0.9187780022621155
0.9290227293968201
1.0632233619689941
0.9810798168182373
0.9129480123519897
1.0591455698013306
1.07655930519104
0.921766459941864
1.0502821207046509
0.9924578070640564
1.1038261651992798
0.9943170547485352
1.087320327758789
0.9537340402603149
0.7205551266670227
0.9740327596664429
0.9691147208213806
1.1745679378509521
1.0024700164794922
0.8456699848175049
1.0294818878173828
1.0545254945755005
1.0767109394073486
0.8830952644348145
0.8758506178855896
1.049748182296753
0.8122493028640747
1.1349411010742188
1.1856533288955688
1.1673297882080078
1.1541039943695068
1.2034971714019775
1.0363024473190308
1.0960103273391724
1.1778284311294556
1.121035099029541
1.1803417205810547
1.197557806968689
1.2100313901901245
1.2326595783233643
1.1556931734085083
1.0201984643936157
0.9524866342544556
1.0417779684066772
1.0374994277954102
0.8542221784591675
0.9653463363647461
0.8895136713981628
1.0490354299545288
0.8862241506576538
0.970958411693573
1.141043782234192
0.9622071981430054
0.750424325466156
0.9220066070556641
0.950108528137207
0.9409971833229065
0.9647253155708313
1.0065144300460815
0.686972439289093
1.061662197113037
1.0072710514068604
1.033725619316101
1.1248995065689087
1.1019567251205444
1.0684691667556763
1.1416047811508179
0.9597261548042297
1.2556791305541992
1.0706768035888672
1.025822639465332
1.1741541624069214
1.220116138458252
1.1045979261398315
1.0566145181655884
1.0692369937896729
1.1555289030075073
1.2167669534683228
1.0981029272079468
0.9339410662651062
0.9372574090957642
1.290808081626892
1.3599462509155273
1.2534205913543701
1.0369048118591309
1.0587877035140991
1.0973438024520874
1.1368839740753174
1.1649231910705566
1.1965657472610474
1.0656720399856567
1.0315980911254883
1.2244213819503784
1.2373923063278198
1.234320044517517
1.1459823846817017
1.180495262145996
1.1988664865493774
1.2194589376449585
1.0347263813018799
1.3035855293273926
1.0747987031936646
1.1591708660125732
1.0829788446426392
1.0822701454162598
0.9981113076210022
1.101002812385559
0.9667349457740784
1.2267482280731201
1.0137237310409546
1.2237346172332764
1.1359097957611084
1.1794439554214478
1.2660032510757446
1.0960192680358887
1.1805574893951416
1.0053504705429077
1.2309883832931519
1.1903740167617798
1.2035075426101685
1.2452737092971802
1.0776580572128296
0.8233634233474731
1.192333698272705
1.0484248399734497
0.9096094965934753
1.1421371698379517
1.1121342182159424
1.3439782857894897
1.1250308752059937
0.9895011186599731
0.9642564058303833
0.9603747725486755
1.2767428159713745
1.0243808031082153
0.9840227365493774
1.23569655418396
1.0509605407714844
0.8616809844970703
1.0084019899368286
1.1596620082855225
1.2174599170684814
0.9670170545578003
1.0331145524978638
1.1892794370651245
0.8085588812828064
1.1819576025009155
1.2094508409500122
0.9838662147521973
0.7392356395721436
0.9252658486366272
1.0728442668914795
1.3356128931045532
1.1582865715026855
1.2685319185256958
0.6885960698127747
1.163894772529602
1.1302471160888672
0.9687665104866028
1.1330313682556152
1.2905735969543457
0.8632106781005859
1.1751701831817627
0.8075241446495056
1.2085392475128174
1.072962760925293
1.0691457986831665
1.0482900142669678
1.0285394191741943
1.183897614479065
1.0978515148162842
1.109800100326538
1.0435112714767456
1.1281722784042358
0.9684470891952515
1.2114497423171997
0.7373836040496826
1.2478371858596802
0.7788615822792053
1.0373330116271973
0.9271156787872314
1.179476261138916
1.1790422201156616
0.9901420474052429
1.288118839263916
1.2747657299041748
1.1769486665725708
0.9430612325668335
1.0931463241577148
1.181146502494812
0.8271216154098511
1.0575774908065796
0.8807061910629272
1.0480878353118896
1.2259107828140259
0.854523777961731
1.2026467323303223
1.1482526063919067
1.0535428524017334
0.7068622708320618
1.013802170753479
0.8805060982704163
1.3322547674179077
1.1317130327224731
1.2417370080947876
1.036760926246643
1.133011817932129
1.2098182439804077
0.9373473525047302
0.8961539268493652
1.0862200260162354
0.827863335609436
0.8853476047515869
0.8852644562721252
1.2122441530227661
1.1473640203475952
1.1681246757507324
1.2025059461593628
0.9436908960342407
0.8329024910926819
1.0214773416519165
1.0072835683822632
0.8577861189842224
1.2036365270614624
0.798251211643219
0.976807713508606
0.7298331260681152
1.1065102815628052
1.0451985597610474
1.2212584018707275
1.0782418251037598
1.004007339477539
1.2324272394180298
0.7358955144882202
0.7601001262664795
1.2962124347686768
1.150102138519287
1.2278510332107544
1.3306758403778076
1.195156455039978
1.2039897441864014
1.1125696897506714
1.1081607341766357
1.1715713739395142
1.1258544921875
1.097280740737915
1.0699440240859985
1.263967514038086
1.0531642436981201
1.1781790256500244
1.0956382751464844
1.2321083545684814
0.9070280194282532
0.8934661149978638
1.250619649887085
1.0908721685409546
1.2087435722351074
1.0141785144805908
1.0719550848007202
1.1239575147628784
1.1691659688949585
1.2954918146133423
1.1979464292526245
1.21249520778656
1.1446400880813599
1.1138947010040283
1.192893385887146
1.2598954439163208
1.20890212059021
1.1952344179153442
1.141618251800537
1.1652315855026245
0.9316654205322266
1.1710604429244995
0.7918448448181152
1.0285001993179321
1.174955129623413
1.263109803199768
0.7853478193283081
0.7923108339309692
1.229766607284546
0.8719514608383179
0.9173556566238403
1.164657711982727
1.1860719919204712
1.162048101425171
1.233481526374817
1.137059211730957
0.9386858940124512
1.0936299562454224
1.31264328956604
1.2283724546432495
1.0833338499069214
1.1518443822860718
1.0448297262191772
1.0516390800476074
1.239084243774414
1.209069013595581
1.155065894126892
1.1130844354629517
1.2895795106887817
1.007572054862976
1.1943039894104004
1.225142478942871
1.3047845363616943
1.0606880187988281
1.1711750030517578
1.227946400642395
1.1911894083023071
0.7496285438537598
1.1220920085906982
1.160282850265503
1.0174384117126465
1.1649733781814575
1.1750322580337524
1.1477400064468384
1.1547839641571045
0.9574900269508362
1.164505958557129
1.0526599884033203
1.1715660095214844
1.1225011348724365
1.1654688119888306
1.157697319984436
1.0704351663589478
1.1092734336853027
0.7788696885108948
0.5750962495803833
1.085382103919983
1.0273088216781616
1.04176926612854
1.1310946941375732
1.0909441709518433
0.8566442131996155
1.222737431526184
1.2338693141937256
1.1566669940948486
0.9344757795333862
0.8075787425041199
1.1375787258148193
0.7785569429397583
0.9735319018363953
0.7591599225997925
0.9087193012237549
1.0252034664154053
0.93243807554245
1.0864341259002686
1.1196151971817017
0.9283522963523865
1.0983643531799316
1.163414478302002
1.1584246158599854
1.0586334466934204
1.1207362413406372
1.0757253170013428
1.1042059659957886
1.191619634628296
1.0727440118789673
1.1916484832763672
1.128231406211853
0.969784140586853
1.1646932363510132
1.081466555595398
1.1931273937225342
0.877193033695221
1.117285966873169
1.1143795251846313
1.0965081453323364
0.8667775392532349
0.9816313982009888
1.104081153869629
0.6833539009094238
1.2000436782836914
0.9538247585296631
1.1975735425949097
0.8037504553794861
0.8932731747627258
1.0525702238082886
1.0427684783935547
1.184356451034546
0.9183271527290344
0.8491796255111694
0.9323256611824036
1.2366735935211182
1.1562271118164062
1.0988731384277344
0.6798833608627319
1.0133211612701416
1.0754315853118896
1.1924619674682617
0.8470300436019897
1.0750457048416138
1.1617722511291504
1.1280889511108398
1.036744475364685
0.9703719615936279
0.8532149791717529
1.1602344512939453
0.8346986770629883
0.5860496163368225
1.0605837106704712
1.0404011011123657
1.0683619976043701
0.9082708358764648
1.1275633573532104
0.9834678769111633
1.0232434272766113
0.823180079460144
1.0087162256240845
0.9293792843818665
0.9565588235855103
0.7808323502540588
1.2977204322814941
0.832724928855896
0.917302131652832
0.6592713594436646
1.1140708923339844
1.2043662071228027
0.9664324522018433
0.9001534581184387
0.9902509450912476
0.8143252730369568
1.1658095121383667
0.9881024360656738
1.1560546159744263
1.1604303121566772
1.0230307579040527
0.7051665782928467
0.8531168103218079
1.156568169593811
1.1166200637817383
1.057013988494873
1.1480289697647095
0.9976649284362793
1.0522418022155762
1.099034309387207
1.1663864850997925
1.1273996829986572
0.8731435537338257
0.8267005085945129
1.0320525169372559
1.1427693367004395
1.1161388158798218
1.0134817361831665
1.1299656629562378
1.0531808137893677
0.8890925645828247
1.032270908355713
0.7504944205284119
1.1130809783935547
1.1111645698547363
0.7458096146583557
1.154356598854065
1.1878775358200073
0.8942660689353943
0.9515051245689392
0.9699118137359619
0.8875383734703064
0.9470832347869873
1.09320068359375
0.8307649493217468
0.9133623242378235
1.1300185918807983
1.0573856830596924
1.1883583068847656
1.1532390117645264
1.0660638809204102
0.9142700433731079
1.1345607042312622
0.8454107046127319
0.9297497868537903
1.0408475399017334
1.1026719808578491
1.1419246196746826
1.075771689414978
1.090816855430603
0.9890740513801575
1.1985267400741577
1.09763503074646
0.9706095457077026
1.095521092414856
1.2242152690887451
0.8683010935783386
1.1471964120864868
1.230845332145691
1.0768287181854248
1.0691232681274414
1.056092381477356
1.1145268678665161
1.2056713104248047
0.8464005589485168
1.1066662073135376
1.0188629627227783
1.0103352069854736
1.2124683856964111
0.9680199027061462
1.0969434976577759
0.6661700010299683
1.1183615922927856
1.068621039390564
1.0714201927185059
1.2553340196609497
1.0415115356445312
1.0558959245681763
1.041646122932434
0.7882403135299683
1.121951699256897
1.0888657569885254
1.2397211790084839
1.1974682807922363
1.1923667192459106
0.7482810616493225
1.2582926750183105
1.1020723581314087
1.132452130317688
1.1180170774459839
1.0235836505889893
1.2039778232574463
1.1217961311340332
0.9561176896095276
1.2147281169891357
0.7151858806610107
1.024402379989624
1.2606652975082397
1.0381982326507568
0.7824015021324158
1.0133532285690308
1.0385644435882568
0.9228600263595581
1.1214114427566528
1.0559636354446411
1.1210236549377441
1.2234236001968384
1.227030873298645
0.6756083369255066
1.2220195531845093
1.200795292854309
1.1524442434310913
1.178350567817688
1.175183653831482
1.1842519044876099
1.0996519327163696
0.7789819836616516
0.9998041987419128
1.1420882940292358
1.1531580686569214
1.129224419593811
1.020281195640564
1.1351574659347534
0.9968619346618652
0.7558130621910095
1.0785242319107056
0.6236153244972229
0.9703489542007446
1.05153489112854
0.9595054984092712
1.0174064636230469
1.1216169595718384
1.1402089595794678
0.7162652611732483
1.2563302516937256
1.0344512462615967
1.1444916725158691
1.228786587715149
1.0629262924194336
1.235622763633728
0.7740837931632996
1.076393723487854
0.9866420030593872
1.0209250450134277
1.1642429828643799
0.5534056425094604
0.7602857947349548
0.814038872718811
1.2518489360809326
1.0845693349838257
0.7371349334716797
1.1057019233703613
1.021572232246399
1.1297022104263306
0.7835183143615723
1.19017493724823
1.1547186374664307
1.0982575416564941
1.1513338088989258
1.1164246797561646
1.159543752670288
1.0129728317260742
0.7059371471405029
1.1847211122512817
1.2395479679107666
1.1128877401351929
1.0690720081329346
1.1375898122787476
1.0686131715774536
1.045453429222107
0.3153773546218872
1.1223517656326294
0.9417528510093689
0.8641286492347717
1.0832445621490479
1.1324195861816406
1.1035611629486084
1.1005020141601562
0.7247000336647034
1.173065423965454
1.2128338813781738
0.9142853021621704
1.2584261894226074
1.0650194883346558
0.7868578433990479
1.0604795217514038
0.6957683563232422
1.1158045530319214
1.190260648727417
1.100703239440918
1.1725895404815674
0.9920156598091125
0.872683584690094
0.8248662948608398
1.093083143234253
0.9796093106269836
1.0893417596817017
1.148028016090393
1.0643407106399536
0.9962419271469116
1.1251211166381836
1.1114810705184937
1.0066865682601929
0.853069007396698
1.1064704656600952
1.0393637418746948
1.1085797548294067
0.9164988398551941
1.003804087638855
0.9261960983276367
0.8700175285339355
1.0234544277191162
1.188005805015564
1.160586953163147
1.1872144937515259
1.0460180044174194
0.8550010919570923
1.185541033744812
0.9835565090179443
1.1865922212600708
1.0018589496612549
1.1610028743743896
1.154895305633545
0.8969864249229431
1.0342767238616943
0.9602252840995789
1.121364712715149
0.8741034865379333
0.9845070838928223
1.023876667022705
1.0299313068389893
1.1109117269515991
1.1556755304336548
1.168349266052246
1.0059454441070557
1.135927677154541
1.11577570438385
1.0313109159469604
0.9475893974304199
1.1990163326263428
1.0181455612182617
1.060041904449463
0.706760823726654
0.7858515977859497
1.0084493160247803
1.0059890747070312
1.0826860666275024
1.111203670501709
1.0334659814834595
1.0915155410766602
0.8680049777030945
1.0838768482208252
1.2044780254364014
0.9735950231552124
1.2777485847473145
1.0441488027572632
0.7763074040412903
0.7890621423721313
1.2293016910552979
0.9190975427627563
1.1642779111862183
1.1922107934951782
1.122891902923584
1.0478790998458862
0.9377368092536926
0.8718796968460083
1.0492792129516602
0.972415030002594
1.1040098667144775
1.2237238883972168
1.0809379816055298
1.1101515293121338
0.8594242334365845
1.0988363027572632
1.227636694908142
1.0899665355682373
1.1371079683303833
1.105230450630188
0.8568887710571289
0.9178346991539001
1.179990291595459
1.1812981367111206
0.9169986844062805
0.8940695524215698
1.1874771118164062
1.1638031005859375
0.834566593170166
0.8107098340988159
1.0942951440811157
1.0201380252838135
1.0511448383331299
1.0248541831970215
1.0187238454818726
0.7926763892173767
1.070400357246399
1.0664442777633667
0.991636335849762
0.9639011025428772
0.964062511920929
1.2343958616256714
1.097183108329773
1.087047815322876
1.0420563220977783
1.123482584953308
1.1813139915466309
1.1234819889068604
0.718233585357666
1.1256412267684937
1.0936329364776611
1.1238081455230713
1.0938565731048584
0.9921491742134094
0.9887292385101318
0.812522292137146
1.2562588453292847
1.169318675994873
0.9095793962478638
1.1143908500671387
1.0156985521316528
1.059133529663086
1.1366679668426514
0.9827485680580139
0.8635522127151489
1.0231777429580688
1.2090604305267334
1.2372592687606812
1.0374377965927124
0.7311960458755493
0.8972601890563965
1.0388983488082886
1.2057340145111084
0.7311702370643616
1.1262189149856567
1.095666527748108
1.1359986066818237
0.850881814956665
0.7895137667655945
0.9524565935134888
1.1829153299331665
1.111811876296997
1.1573370695114136
0.8727208971977234
0.7556671500205994
1.0518434047698975
1.2027946710586548
0.9856672883033752
1.2114527225494385
1.0259284973144531
1.1683636903762817
1.152153491973877
1.1500160694122314
0.7990327477455139
0.9821637272834778
1.0634161233901978
1.0847232341766357
1.1863614320755005
1.1845686435699463
1.17331862449646
0.9817692637443542
0.9812327027320862
1.1605063676834106
1.090124487876892
1.1065185070037842
1.1732759475708008
0.9979660511016846
1.1874951124191284
0.7427881956100464
0.8206431269645691
1.0462942123413086
1.0032840967178345
0.7575405240058899
1.1517388820648193
0.8613648414611816
0.5910417437553406
1.0861045122146606
1.0137033462524414
1.0907645225524902
0.9621029496192932
0.898414134979248
1.0733556747436523
0.836313009262085
0.8155992031097412
0.8377763032913208
1.1155083179473877
0.854748010635376
1.2553861141204834
1.2123255729675293
1.3056607246398926
0.8467892408370972
1.0994929075241089
0.9947420954704285
1.133652687072754
0.9406207203865051
1.1554585695266724
1.0912262201309204
1.0654680728912354
1.1477423906326294
0.9851997494697571
0.9780505299568176
1.2475019693374634
1.058991551399231
1.1452205181121826
0.8495413661003113
1.2457919120788574
1.125140905380249
1.0974345207214355
1.1056336164474487
1.061537265777588
1.114892601966858
0.9628007411956787
1.1433594226837158
0.9569868445396423
0.977061927318573
1.053026795387268
1.0537078380584717
1.0110913515090942
1.1142696142196655
0.9119614958763123
1.0788577795028687
0.9862037897109985
0.9118147492408752
1.2311797142028809
0.9775721430778503
0.9912256598472595
0.9885032176971436
1.04581880569458
0.8699516654014587
1.0841245651245117
0.9745843410491943
1.106858730316162
1.257943034172058
1.0125664472579956
1.08243989944458
1.0891437530517578
0.8809402585029602
0.9112733602523804
1.0764100551605225
0.9324948787689209
1.0795012712478638
1.0665233135223389
0.9324945211410522
0.8071243166923523
1.272584319114685
0.8216450214385986
1.1978156566619873
0.9692860841751099
1.0768835544586182
1.0189541578292847
0.9842336177825928
0.9664309620857239
1.0692819356918335
1.0391899347305298
0.7133128643035889
1.169901967048645
1.0434858798980713
0.9610133767127991
1.0982303619384766
1.1596115827560425
0.8786633014678955
0.8968507647514343
1.103209376335144
0.9336672425270081
0.8511638641357422
0.7223239541053772
1.2416616678237915
1.1767746210098267
0.8355616927146912
0.8808024525642395
0.9578983187675476
0.9750683903694153
0.7625383138656616
0.7995520234107971
1.1426671743392944
1.1117197275161743
1.163792371749878
0.8644537925720215
0.948822557926178
1.0538115501403809
1.049696683883667
1.0429970026016235
1.2578954696655273
0.9389188289642334
0.9444068670272827
0.8275709748268127
0.971265971660614
0.8440600633621216
0.7560464143753052
0.9631762504577637
0.8656795620918274
1.174679160118103
1.0302298069000244
1.1020687818527222
1.038307547569275
0.80918949842453
1.0642622709274292
1.165332555770874
1.0182956457138062
1.1755033731460571
1.1033539772033691
1.0383877754211426
0.9647716283798218
0.9821456074714661
0.8401169180870056
0.7782249450683594
0.809610903263092
0.8440697193145752
0.8583755493164062
1.1906661987304688
1.1764769554138184
0.8700901865959167
1.0874534845352173
1.1604875326156616
1.2671024799346924
1.0997511148452759
1.0322198867797852
1.1173471212387085
0.862829327583313
1.0070778131484985
1.1636910438537598
0.9066975116729736
1.1337926387786865
0.8352946639060974
0.7898478507995605
1.120174527168274
1.0421003103256226
1.0494937896728516
1.1641452312469482
1.1159437894821167
1.1091924905776978
0.711941123008728
1.0300649404525757
0.7145005464553833
1.1335192918777466
1.041095495223999
1.1175850629806519
1.1435649394989014
0.9662212133407593
1.0421569347381592
1.142737865447998
1.0465648174285889
1.1200060844421387
0.8916817307472229
0.8638736009597778
0.89243084192276
1.1572848558425903
1.1176990270614624
1.0802057981491089
1.197849154472351
0.7642144560813904
0.8838308453559875
0.6054674983024597
0.9971736073493958
1.2125645875930786
0.9283546805381775
1.0375711917877197
1.1726963520050049
1.0751957893371582
1.1233339309692383
1.1094069480895996
1.044266939163208
0.8496116995811462
0.9502596855163574
1.0690159797668457
1.1882144212722778
1.0006444454193115
1.0510603189468384
0.8312245607376099
0.9682722091674805
0.885924756526947
0.6568126678466797
1.2230207920074463
1.2044050693511963
1.1484640836715698
1.168717622756958
0.6380400657653809
0.7651599049568176
0.8612481355667114
1.1532588005065918
1.0504016876220703
1.1181892156600952
0.877768337726593
1.035475254058838
1.1390632390975952
0.6379039883613586
0.9941333532333374
1.2136311531066895
1.0025634765625
0.7454920411109924
1.1530042886734009
1.0437506437301636
1.0785382986068726
0.9394268989562988
1.0592365264892578
0.8093711137771606
0.7809472680091858
0.8658778071403503
0.9283947348594666
1.091026782989502
1.12896728515625
0.9961181282997131
1.045473575592041
1.1178350448608398
1.0931487083435059
0.6948273181915283
1.0561555624008179
1.0323883295059204
1.1176319122314453
1.0877723693847656
1.0555343627929688
1.1130414009094238
0.9518995881080627
0.8696394562721252
0.8328062295913696
1.222245216369629
1.1408979892730713
1.001018762588501
0.9561393857002258
0.9858402013778687
1.1098246574401855
0.8210939764976501
0.9685153961181641
0.8086117506027222
0.9047476649284363
0.886559247970581
0.7914218306541443
1.0190789699554443
0.9926919937133789
1.1889351606369019
0.9231548309326172
1.2803865671157837
1.1148314476013184
1.1825779676437378
1.0407469272613525
1.074623942375183
0.7536535263061523
1.2790988683700562
1.2226051092147827
1.2499696016311646
1.0547627210617065
1.295572280883789
1.1767971515655518
1.2870793342590332
1.0565650463104248
1.1339266300201416
1.2059508562088013
1.2222687005996704
1.1960148811340332
1.1768146753311157
1.2587957382202148
1.2629292011260986
0.9536740779876709
0.9937434792518616
0.9907269477844238
1.1043232679367065
1.135021448135376
0.8852918744087219
1.2662324905395508
1.1954150199890137
1.1634167432785034
0.848212718963623
1.172733187675476
0.5669915676116943
0.8731667995452881
0.7179321646690369
0.9138610363006592
0.7734243869781494
1.302941918373108
0.8871211409568787
0.9894698858261108
0.8012880086898804
1.054298996925354
1.1930243968963623
0.9407033324241638
0.9567139148712158
1.0184998512268066
0.7460705637931824
0.9054540395736694
1.1934596300125122
0.8217546939849854
0.8983315825462341
0.7482193112373352
1.1704577207565308
0.6951063871383667
1.2131091356277466
1.0981333255767822
1.2757513523101807
0.8969577550888062
0.7421261668205261
0.8254953622817993
1.1379610300064087
1.0951448678970337
0.8600733876228333
1.0653375387191772
0.6700475215911865
1.2647480964660645
0.6300638318061829
0.8492518663406372
1.1375082731246948
0.9020933508872986
1.1809755563735962
0.8209822773933411
1.2533539533615112
1.1719012260437012
1.000357985496521
1.1059160232543945
1.2916496992111206
0.8400142192840576
0.9266442060470581
0.8450985550880432
0.8509014844894409
1.1856437921524048
1.046756386756897
1.0807186365127563
1.258468508720398
1.1727060079574585
1.2738125324249268
0.8327346444129944
0.9760913252830505
1.2417677640914917
0.7841995358467102
0.8432812690734863
0.9950864315032959
1.2762598991394043
1.1386103630065918
0.957689106464386
1.1578949689865112
1.1478575468063354
1.27217698097229
0.7499188184738159
0.9399986863136292
1.1686633825302124
1.3597676753997803
1.2987160682678223
1.3307121992111206
1.366682529449463
0.7916282415390015
1.2274523973464966
0.823121964931488
1.0068625211715698
0.8769961595535278
0.8671092987060547
1.243870735168457
0.6193557381629944
1.0133382081985474
1.100685477256775
1.291101098060608
1.1436967849731445
0.7750785946846008
0.788168728351593
0.7727550864219666
0.9832116961479187
0.8181977272033691
1.1166977882385254
1.0716232061386108
1.2103670835494995
0.8458998799324036
1.1352177858352661
1.1840966939926147
1.050610899925232
0.6567140817642212
0.8604259490966797
1.0763412714004517
0.7467991709709167
1.2284114360809326
0.8002913594245911
1.0081037282943726
1.1252901554107666
0.6660610437393188
1.1795545816421509
0.8919895887374878
1.2518346309661865
0.7602891325950623
0.6971541047096252
0.7818294763565063
1.0268423557281494
1.2068066596984863
1.3020905256271362
0.9089437127113342
0.9669567942619324
1.2481328248977661
1.112797737121582
1.198410153388977
0.9503383040428162
0.7838935852050781
1.2154542207717896
0.9343295097351074
0.9239654541015625
0.8797155618667603
1.3703442811965942
0.2260550558567047
1.2004077434539795
1.065750002861023
1.3546571731567383
1.2918143272399902
1.1490432024002075
1.1779963970184326
1.1241729259490967
1.1132910251617432
1.1852060556411743
1.1581757068634033
1.287022352218628
1.347103238105774
1.2745907306671143
1.3475161790847778
1.185519814491272
1.3192194700241089
1.195184350013733
1.1910487413406372
1.2737058401107788
1.2847557067871094
1.2530279159545898
1.3381575345993042
1.3369861841201782
1.1962100267410278
1.0869449377059937
1.3508998155593872
0.9610376358032227
1.0017399787902832
1.1305649280548096
1.1718006134033203
1.2889457941055298
0.45203226804733276
1.1428340673446655
0.9536899924278259
1.2362391948699951
0.791213870048523
1.0660353899002075
1.2553890943527222
1.1613534688949585
1.089771032333374
1.062842845916748
0.9025201797485352
1.1439751386642456
1.1027569770812988
1.0112510919570923
1.142222285270691
1.285114049911499
1.1280525922775269
1.0683517456054688
1.2781744003295898
1.0590640306472778
1.13242506980896
1.1604197025299072
1.1518852710723877
0.7983418107032776
1.1454826593399048
1.149438738822937
1.3334989547729492
1.086814045906067
1.192559003829956
1.2550086975097656
1.3273941278457642
1.3365588188171387
1.2743197679519653
1.3159528970718384
1.259070634841919
1.2230033874511719
1.2476272583007812
0.8778963088989258
0.8542876839637756
1.1902159452438354
1.2777106761932373
1.193729281425476
1.1856261491775513
1.2265417575836182
1.236525535583496
1.343092441558838
1.205527901649475
1.0256825685501099
1.3395334482192993
1.1780074834823608
1.3674827814102173
1.14179527759552
1.3417444229125977
1.2992244958877563
0.8230600953102112
1.0041946172714233
1.1392725706100464
1.1561200618743896
1.2397563457489014
1.1670730113983154
0.9453727006912231
0.7665575742721558
1.0713791847229004
1.035302758216858
1.0221436023712158
1.03520929813385
1.2551316022872925
1.0101193189620972
0.9963573813438416
1.0533634424209595
1.1020498275756836
0.9412853717803955
1.1802549362182617
1.0741698741912842
1.2603038549423218
1.1638519763946533
1.1531755924224854
1.1701956987380981
0.9982381463050842
1.0102835893630981
1.3303898572921753
0.6653347611427307
1.2565696239471436
0.9629311561584473
0.9580953121185303
0.9720684885978699
0.7891867756843567
1.1321693658828735
0.8034085035324097
1.22441828250885
1.1073969602584839
1.2098963260650635
0.9967902898788452
0.8747966289520264
1.0823490619659424
1.124253273010254
0.7089989185333252
0.9404745101928711
0.9141254425048828
1.2214237451553345
0.8488977551460266
1.0980900526046753
0.9185803532600403
1.307915210723877
1.334781289100647
1.0116320848464966
1.099264144897461
1.0237629413604736
0.8703117370605469
1.0470296144485474
0.9529807567596436
1.0072426795959473
0.9479374885559082
1.1164367198944092
1.0183674097061157
0.8467985391616821
1.1419354677200317
1.1808806657791138
0.9606103897094727
0.985170304775238
1.2012323141098022
0.8603957891464233
1.0529030561447144
0.9694231152534485
1.0994316339492798
0.7175197601318359
1.2612757682800293
1.2892876863479614
0.9211157560348511
1.1846646070480347
1.0101282596588135
0.6887789368629456
1.2850223779678345
1.3014843463897705
0.998318076133728
0.9658030867576599
1.1687140464782715
0.7809424996376038
1.0367172956466675
1.1292967796325684
1.205369234085083
0.9461463093757629
0.9053853154182434
1.1090811491012573
0.7747829556465149
1.2432953119277954
1.3067011833190918
1.218702793121338
1.2468292713165283
1.27859365940094
1.2116721868515015
1.3708399534225464
1.2875213623046875
1.2986277341842651
1.2547898292541504
1.2374184131622314
1.0765904188156128
1.133987307548523
1.1375395059585571
0.9607612490653992
1.198297142982483
0.9918527603149414
1.2100080251693726
1.140076756477356
1.1141598224639893
0.9110641479492188
1.1248478889465332
0.9735234379768372
1.2559560537338257
1.3583377599716187
0.8089496493339539
1.1823927164077759
1.1457242965698242
1.2448921203613281
1.0757396221160889
1.1860027313232422
1.0315476655960083
1.3135303258895874
1.0622282028198242
1.1532223224639893
1.319055199623108
1.1532666683197021
1.0188905000686646
1.2000107765197754
1.0165408849716187
1.1968806982040405
1.1725292205810547
0.9974790811538696
1.2288271188735962
1.083282709121704
1.208248257637024
1.2048912048339844
1.1947754621505737
1.235964059829712
1.1228530406951904
1.1217232942581177
1.1823323965072632
1.2948633432388306
1.129547119140625
1.2175908088684082
1.196592926979065
1.0878487825393677
0.6030129194259644
1.0285195112228394
1.1371219158172607
1.164894938468933
1.1582086086273193
1.0847456455230713
1.3016716241836548
1.115213394165039
1.1068222522735596
1.2336206436157227
0.46001070737838745
1.161786675453186
1.111209750175476
1.1267145872116089
0.7446490526199341
1.266633152961731
1.20023512840271
1.218449592590332
1.3086793422698975
1.2234779596328735
1.1530057191848755
1.2809644937515259
1.1278457641601562
0.9784446358680725
1.1735745668411255
1.2508885860443115
1.1373264789581299
1.2130203247070312
1.090303659439087
1.0843244791030884
1.0777897834777832
1.1839519739151
1.2353243827819824
1.2332192659378052
1.168999195098877
1.2160154581069946
0.9808539748191833
1.177570104598999
0.8861735463142395
1.0793834924697876
1.1397802829742432
1.0082964897155762
0.921162486076355
0.96196448802948
1.1497989892959595
1.2373368740081787
0.8556954860687256
0.9646968841552734
0.5197245478630066
1.1850322484970093
0.8713758587837219
1.106310248374939
1.1102052927017212
1.0952330827713013
0.8929075002670288
0.8642980456352234
1.053449034690857
0.842660129070282
1.1736390590667725
1.2392313480377197
1.1259832382202148
1.1526168584823608
0.894169270992279
1.1011894941329956
1.18007493019104
0.7247724533081055
1.0782314538955688
0.9384776949882507
1.0044045448303223
0.9453771710395813
1.231742024421692
1.1553993225097656
1.096205234527588
1.1284786462783813
0.6340109705924988
1.0690240859985352
1.2477712631225586
0.9402433037757874
0.8187569379806519
1.0951526165008545
0.9281075596809387
1.0695260763168335
1.0659613609313965
0.9917939901351929
1.201603651046753
1.1203922033309937
0.9965851306915283
1.1911828517913818
1.0787279605865479
1.1933330297470093
1.2486648559570312
1.0816596746444702
1.3105167150497437
1.0427641868591309
1.0768519639968872
1.2163006067276
1.178427815437317
1.2030434608459473
1.097770094871521
1.1487692594528198
1.070899248123169
1.0522180795669556
1.232547640800476
1.1187772750854492
1.2210599184036255
1.2689567804336548
1.0902997255325317
1.382392168045044
1.058461308479309
1.123066782951355
1.3604731559753418
1.0817756652832031
1.1102197170257568
1.0720484256744385
0.9126183390617371
1.3157107830047607
1.4083302021026611
1.1217976808547974
1.1362249851226807
1.0490838289260864
1.0661158561706543
1.192252278327942
1.1126713752746582
1.0504313707351685
1.189668893814087
1.1044522523880005
1.0747874975204468
1.0991533994674683
0.8573971390724182
1.028120994567871
1.1555664539337158
1.0964840650558472
0.9712280631065369
1.2134422063827515
1.279239296913147
1.0881439447402954
1.0331896543502808
1.2418640851974487
1.0427275896072388
0.9639204740524292
1.2035517692565918
1.1504267454147339
1.248403549194336
1.1161513328552246
1.1805365085601807
1.2546312808990479
1.1555067300796509
1.178674340248108
1.2351574897766113
0.9885799288749695
1.084006905555725
1.1665480136871338
0.9732037782669067
1.0128412246704102
1.199308156967163
0.9928053617477417
1.2156226634979248
1.1757707595825195
1.0865435600280762
1.1400331258773804
1.1447879076004028
1.0456050634384155
1.1467500925064087
1.218687653541565
1.2041540145874023
1.0803825855255127
1.1914817094802856
1.1537880897521973
1.3338003158569336
1.105393409729004
1.1480493545532227
1.1656570434570312
1.2200219631195068
1.122049331665039
1.0495389699935913
1.0518735647201538
1.148140549659729
1.0873682498931885
1.2776356935501099
1.0482492446899414
0.9537136554718018
1.2871553897857666
1.071146011352539
1.044922113418579
1.1139757633209229
0.9135150909423828
1.2873568534851074
1.214245080947876
0.8342868685722351
1.0676370859146118
0.976786196231842
1.203722596168518
1.2647085189819336
1.0878244638442993
1.1034961938858032
1.1383228302001953
0.955135703086853
1.2857701778411865
0.8842970132827759
0.7776014804840088
1.117390751838684
0.8964663147926331
1.139515995979309
0.8980206251144409
1.080161213874817
1.1315466165542603
1.202584147453308
1.050418734550476
1.2013341188430786
1.1499663591384888
0.5149384140968323
1.1378806829452515
1.1180806159973145
1.1446940898895264
0.9043100476264954
0.7531517744064331
1.1629018783569336
1.2328883409500122
1.0896189212799072
0.9326528906822205
1.1658793687820435
1.2427637577056885
1.061937689781189
0.9560177326202393
0.9757688641548157
0.9915074110031128
1.0550349950790405
1.0246418714523315
1.2557263374328613
0.910478413105011
1.1037031412124634
1.2162832021713257
0.8538389801979065
1.193649411201477
1.066281795501709
0.9125542044639587
1.059815764427185
0.9995331168174744
1.038451910018921
1.088824987411499
0.762283205986023
0.5541012287139893
0.65411776304245
0.873310923576355
1.1349135637283325
1.2978214025497437
1.0868598222732544
1.0094680786132812
1.0862281322479248
1.2357105016708374
1.1070826053619385
1.1309514045715332
1.2976405620574951
0.7888599634170532
1.1584439277648926
1.0432831048965454
1.1675658226013184
1.0578181743621826
1.0771416425704956
1.1923320293426514
0.9235320091247559
1.1360145807266235
1.12660551071167
1.164589524269104
1.0988136529922485
1.0351324081420898
1.0496912002563477
0.941921055316925
1.329944133758545
0.7919444441795349
1.0809894800186157
1.0334593057632446
1.1702563762664795
0.7632284760475159
0.7722060084342957
0.9257509708404541
0.6650919914245605
1.181479811668396
1.2223550081253052
1.049823522567749
1.1905370950698853
0.9477047920227051
1.0731183290481567
0.9859104752540588
1.0371181964874268
1.0934104919433594
0.9586231708526611
1.108577013015747
1.0707123279571533
1.077710747718811
0.8382884860038757
1.083929181098938
1.0328232049942017
1.2016892433166504
1.0190218687057495
1.0286370515823364
1.017016053199768
1.2540132999420166
1.0668976306915283
0.2660394608974457
1.0577094554901123
1.1244585514068604
1.2254371643066406
1.3516433238983154
0.7518925070762634
1.1995033025741577
0.9942566752433777
1.2059803009033203
1.2505909204483032
1.1770399808883667
0.9776735901832581
1.258728265762329
1.2317874431610107
1.181352138519287
1.173170566558838
1.2962160110473633
0.9604767560958862
1.1408815383911133
1.0279067754745483
1.1610631942749023
1.1001616716384888
0.9481485486030579
1.0658447742462158
1.0623602867126465
1.2169532775878906
1.217185139656067
1.198460340499878
0.9589817523956299
1.2696367502212524
1.0954629182815552
1.3320900201797485
1.1307541131973267
1.0371679067611694
1.1703226566314697
1.1465469598770142
1.3547649383544922
1.150828242301941
1.1534866094589233
1.1918660402297974
1.1907687187194824
1.0453404188156128
1.1569223403930664
1.250230073928833
1.21571946144104
1.2758119106292725
0.7049856185913086
1.2895314693450928
1.1497867107391357
0.9228208065032959
1.1654610633850098
1.1547497510910034
0.9347475171089172
1.2260295152664185
1.2100754976272583
1.1470427513122559
1.1263149976730347
1.1915236711502075
1.1670149564743042
1.2516590356826782
1.0665274858474731
1.1048799753189087
1.031757116317749
1.179246187210083
1.262991189956665
1.18684720993042
1.28560209274292
1.2514857053756714
1.2180663347244263
1.157965064048767
1.073781967163086
1.1481842994689941
1.1745606660842896
1.1459416151046753
1.115679144859314
1.0842148065567017
1.20172119140625
0.9542227387428284
1.0025686025619507
1.139413595199585
1.1802549362182617
1.060976266860962
1.2155547142028809
1.2731393575668335
1.1609305143356323
1.0944890975952148
1.136614203453064
1.2881819009780884
0.9874371290206909
0.9591608047485352
1.2410942316055298
1.0994384288787842
1.0713915824890137
1.1857024431228638
1.246840000152588
1.2450355291366577
1.2249164581298828
0.9248085021972656
1.0844043493270874
1.09601628780365
1.0685254335403442
1.2336721420288086
1.1054606437683105
1.182539939880371
1.114060640335083
1.0834307670593262
1.1407277584075928
1.1164878606796265
0.9966571927070618
0.9939041137695312
1.0042972564697266
1.16670823097229
0.9520887732505798
1.0186758041381836
0.9827251434326172
1.152672290802002
1.1093486547470093
0.9785736203193665
0.8739988803863525
1.0498486757278442
1.3872040510177612
1.192828893661499
1.136605143547058
1.142574667930603
0.9654934406280518
1.1419600248336792
1.1228710412979126
1.1190093755722046
0.9350069165229797
0.983815610408783
0.8879784345626831
1.0001105070114136
1.112268328666687
1.1732232570648193
1.0457826852798462
1.090084195137024
0.9618330597877502
0.9461714625358582
1.0618104934692383
1.0809471607208252
0.8636613488197327
1.0485966205596924
1.0418189764022827
1.1369117498397827
1.1153031587600708
1.0627660751342773
0.9421088695526123
0.9609065651893616
0.9439851641654968
1.0443845987319946
1.0781538486480713
0.8968344926834106
0.8391802906990051
0.641482412815094
1.0121551752090454
1.138136625289917
0.8984799385070801
1.0373319387435913
1.0542917251586914
0.6884452700614929
1.101024866104126
1.1608785390853882
1.219153642654419
0.9154717326164246
1.1904313564300537
0.8733807802200317
0.9855777025222778
1.2139666080474854
0.8382031321525574
0.8571587204933167
0.7498589754104614
0.45920032262802124
0.6483107805252075
0.7263980507850647
0.851900577545166
0.48734885454177856
0.8497672080993652
1.0237829685211182
0.6075721383094788
1.033456802368164
0.8119943737983704
1.0540745258331299
1.1410605907440186
1.1255196332931519
1.1396404504776
0.9313349723815918
0.8041863441467285
0.6912497282028198
1.1056442260742188
1.0944933891296387
0.6266114711761475
0.9668160080909729
0.6985411643981934
0.8556221723556519
0.9575443267822266
0.8785203695297241
0.6208106875419617
1.1405202150344849
0.7810736298561096
0.8593769669532776
0.958184540271759
1.2443088293075562
0.8947670459747314
0.7980263829231262
1.0116709470748901
1.0337756872177124
0.9501527547836304
0.6522290706634521
1.0084491968154907
1.0781153440475464
0.6691234707832336
0.9684099555015564
0.9593545198440552
0.7368905544281006
1.0198599100112915
0.644564151763916
0.9803962111473083
0.7769749760627747
0.9990773797035217
1.041843295097351
1.018876552581787
0.9147220253944397
0.9932569265365601
0.6274065971374512
0.9533520936965942
0.9462569952011108
0.9341807961463928
0.705437421798706
1.0187737941741943
1.0944437980651855
0.8867583870887756
1.0355885028839111
0.6836775541305542
0.8416063189506531
0.8874440789222717
0.6934042572975159
0.9260292649269104
0.5575435161590576
0.949327290058136
0.9459595680236816
0.8458883166313171
0.8766995072364807
0.9277635812759399
0.6747302412986755
0.9465699195861816
0.9315716028213501
0.6947046518325806
1.1045193672180176
0.5946431756019592
0.9192037582397461
0.895389974117279
0.9905992746353149
1.0127273797988892
0.7117779850959778
0.9960556030273438
1.1091980934143066
1.2450206279754639
1.056955099105835
0.9650877118110657
1.0440800189971924
1.0937542915344238
1.0768938064575195
0.9987278580665588
1.2417104244232178
1.1436684131622314
0.9895681738853455
1.1661195755004883
1.0661377906799316
1.0630375146865845
0.9645538330078125
1.0601567029953003
1.1510313749313354
0.9335912466049194
0.9878578186035156
0.7121409177780151
1.1029974222183228
1.0937600135803223
0.9344778656959534
1.009018063545227
0.8206904530525208
0.7738630175590515
0.8747835755348206
1.0220147371292114
0.9776275753974915
0.7704633474349976
0.9455705285072327
0.7544165253639221
0.7646366953849792
1.0386744737625122
0.9870828986167908
0.758142352104187
1.0034416913986206
1.079918384552002
1.0738708972930908
0.988007664680481
0.9945062398910522
1.036458134651184
0.8688212037086487
0.9492089748382568
0.8733009696006775
0.7391843199729919
0.915924608707428
0.9433093070983887
0.925945520401001
1.1812498569488525
0.926307201385498
0.7165619134902954
0.968596339225769
0.9676802158355713
0.9861104488372803
0.8302653431892395
0.7239618897438049
1.0374488830566406
1.0104124546051025
0.9432725310325623
0.7976220846176147
0.8336088061332703
0.8944628834724426
0.9838064312934875
0.9903032183647156
0.9740002155303955
1.052605390548706
1.0238525867462158
0.9629103541374207
1.0258760452270508
0.9043715596199036
0.9453463554382324
0.9791291952133179
0.89667147397995
0.9753893613815308
1.0927810668945312
0.9582726955413818
0.7856343388557434
0.6946869492530823
1.069633960723877
1.0181421041488647
0.7581086754798889
0.9359973073005676
0.8330316543579102
0.6897199749946594
0.6190707087516785
0.9258436560630798
1.038871169090271
0.7076175808906555
0.9755755066871643
1.03042733669281
0.8803252577781677
0.879737913608551
0.9580744504928589
0.9793221354484558
1.0243213176727295
0.45561689138412476
0.9423176646232605
0.6471065282821655
0.8287031650543213
0.8885476589202881
0.9321283102035522
0.9323813319206238
0.8887274861335754
0.4350720942020416
1.0713834762573242
0.8523814082145691
0.8995497822761536
0.9572541117668152
0.8846344947814941
0.6317551732063293
0.9507975578308105
0.9654577374458313
0.9462984204292297
0.7205612063407898
0.5771088600158691
1.057396411895752
0.9772505164146423
0.4657265543937683
0.8072147369384766
0.47558099031448364
0.7542043328285217
0.7092238664627075
1.0118463039398193
0.9262268543243408
0.9431401491165161
0.9104641675949097
0.9521136283874512
1.0788453817367554
0.8423731327056885
0.5387885570526123
0.8881584405899048
0.7258121967315674
0.9440143704414368
1.1073170900344849
0.8735791444778442
1.0734835863113403
0.7642549276351929
1.0255430936813354
1.1127289533615112
0.5284032821655273
1.0296821594238281
1.0027579069137573
0.9522081613540649
0.8856587409973145
0.7179673314094543
1.0090070962905884
0.6698676943778992
0.9688995480537415
1.0195386409759521
0.5750543475151062
0.8303741216659546
1.1835159063339233
0.91823410987854
1.08440363407135
1.1119803190231323
1.004962682723999
0.7455862760543823
1.0269306898117065
0.8026791214942932
1.0558990240097046
0.6747134327888489
0.9473046064376831
0.8057398200035095
0.993023157119751
1.0711616277694702
0.6416373252868652
0.5677672028541565
0.9526598453521729
0.9303369522094727
0.6608617901802063
0.9854480028152466
1.0774197578430176
1.0561113357543945
0.993055522441864
1.0969648361206055
0.5791985988616943
1.154895305633545
0.9568421840667725
1.043271541595459
1.1714242696762085
0.7218926548957825
0.7277833223342896
1.0058695077896118
1.139508605003357
1.090529441833496
1.0951272249221802
0.8517942428588867
1.0021655559539795
1.110045075416565
1.0823482275009155
0.8279300928115845
1.0606777667999268
0.6867705583572388
1.0105136632919312
1.091141700744629
1.1384508609771729
1.0575358867645264
1.192934274673462
1.1004797220230103
0.7027212977409363
0.7331592440605164
1.0062109231948853
0.7500813603401184
0.7479342222213745
0.7997008562088013
1.0884459018707275
0.7907928824424744
0.9450214505195618
0.9423215389251709
0.9058042168617249
1.0450408458709717
0.9735684990882874
0.9815811514854431
1.0249577760696411
0.8666737079620361
0.9239785671234131
0.835066556930542
0.9612455368041992
0.9864751696586609
1.0379482507705688
0.9330142736434937
1.0188961029052734
1.0839471817016602
1.1411336660385132
1.0162678956985474
1.0952092409133911
1.088159441947937
1.0825154781341553
1.1127053499221802
0.9681024551391602
1.0237224102020264
1.089277744293213
1.126404881477356
0.952043354511261
1.1227067708969116
1.0384807586669922
0.9754047989845276
1.1565046310424805
1.109143614768982
1.1935057640075684
1.076288104057312
1.1406229734420776
0.9242457747459412
1.0388907194137573
0.981661856174469
1.2416390180587769
1.082579255104065
0.9274408221244812
1.047247052192688
0.9154837727546692
0.8927973508834839
0.8876857757568359
0.806986391544342
1.1249932050704956
0.8815546035766602
0.8153113126754761
0.8870491981506348
0.9716890454292297
0.9735925197601318
1.0702589750289917
0.8395345211029053
0.9669480919837952
0.9048625826835632
1.024285078048706
1.0356160402297974
0.9797486662864685
1.1356077194213867
0.9338187575340271
1.0137696266174316
1.1153911352157593
0.904366135597229
0.8130083084106445
1.220826506614685
0.7734201550483704
1.0033434629440308
0.9292019605636597
1.0475058555603027
0.9628360867500305
1.0048179626464844
0.9880784153938293
1.0379451513290405
1.0151313543319702
0.6749794483184814
1.0111254453659058
1.0426100492477417
1.1196577548980713
0.6823698878288269
1.1377084255218506
0.6074122786521912
0.9807456731796265
1.0285742282867432
0.9974149465560913
0.9066712856292725
0.9924584031105042
0.8623704314231873
0.9702997207641602
0.7822450399398804
1.0482826232910156
0.7410306930541992
1.135146975517273
1.066088080406189
0.9283320903778076
0.7940601110458374
1.1404969692230225
0.9129905700683594
1.099073052406311
0.8879765272140503
1.056268334388733
1.0304523706436157
1.00440514087677
1.1148085594177246
1.0011491775512695
1.0901027917861938
0.9277390837669373
0.9750818014144897
0.9575986266136169
0.832377016544342
0.9976291656494141
0.9378100037574768
0.9361017346382141
0.7380751967430115
0.7294981479644775
1.1086511611938477
0.8439607620239258
1.153093695640564
0.8937526941299438
1.0940426588058472
0.9358353018760681
1.0812795162200928
0.8538015484809875
0.9816583395004272
1.0547497272491455
1.015433669090271
0.8569298982620239
1.0567786693572998
0.9757696390151978
0.931695282459259
0.8767545819282532
1.0432783365249634
1.0399091243743896
0.900097131729126
1.2029435634613037
1.0871491432189941
0.9616720676422119
0.8382240533828735
0.9025553464889526
0.9993645548820496
1.3015903234481812
0.9119603037834167
0.9927854537963867
1.019135594367981
1.0385589599609375
1.1682465076446533
0.9562622904777527
1.0715856552124023
0.8774924278259277
1.0676274299621582
0.9407232999801636
0.9405126571655273
1.1563323736190796
0.9937710165977478
0.9930403232574463
1.0120697021484375
1.118943691253662
0.913178026676178
0.8248369097709656
0.9216191172599792
0.8783461451530457
0.9886219501495361
0.9284716248512268
1.2467316389083862
0.9083327054977417
0.9757927060127258
0.9276068806648254
1.0453895330429077
1.0181294679641724
0.8741392493247986
0.9364702701568604
1.0543650388717651
1.1583302021026611
0.9566487073898315
1.0202571153640747
0.8228071331977844
1.0924274921417236
1.0586659908294678
0.9807575941085815
0.9853106737136841
0.8048647046089172
0.9680013656616211
0.9163528680801392
0.931216299533844
0.9603197574615479
1.062753677368164
0.9812520146369934
1.0279483795166016
0.9260790348052979
1.0587204694747925
1.073161244392395
1.0883694887161255
1.0918179750442505
1.0648140907287598
1.1277940273284912
1.1632736921310425
1.1204346418380737
1.0370148420333862
1.0174477100372314
1.1047066450119019
1.2541627883911133
1.0580897331237793
0.990694522857666
0.9150367975234985
1.1098575592041016
0.955241322517395
1.169559121131897
0.9836483001708984
0.8983723521232605
1.012702465057373
0.8005349636077881
1.1641576290130615
0.78484046459198
0.884528636932373
1.1338703632354736
1.0942391157150269
1.0646578073501587
1.0814048051834106
0.9332051873207092
0.9767853021621704
0.999559760093689
1.0121876001358032
0.9418894648551941
1.0264722108840942
1.2333632707595825
0.9344069361686707
1.0907433032989502
0.9284255504608154
0.988288938999176
1.0423234701156616
0.9442713856697083
0.934113621711731
0.9291465878486633
1.1629862785339355
1.068466305732727
1.0234194993972778
0.9224178791046143
1.0545909404754639
0.9847409129142761
1.0603833198547363
1.1973289251327515
0.9512869715690613
1.0977065563201904
0.7664144039154053
0.886856734752655
1.008583426475525
1.175085186958313
0.9881470799446106
1.167786955833435
1.1208778619766235
1.0394784212112427
1.030609369277954
0.9091729521751404
1.1264598369598389
0.9893755912780762
0.986702024936676
1.0261120796203613
1.013658881187439
1.080381155014038
1.0706393718719482
1.118462324142456
1.0435136556625366
1.0318537950515747
0.9898450970649719
0.6415572762489319
1.1097822189331055
1.2435823678970337
1.1915425062179565
1.117656946182251
1.1144675016403198
1.1698713302612305
1.114319920539856
1.1138651371002197
1.137000322341919
1.0880409479141235
0.8773452043533325
1.0259257555007935
0.7656036019325256
1.0065058469772339
1.116820216178894
1.0670756101608276
1.0603846311569214
0.910168468952179
0.8922034502029419
0.9948531985282898
0.9636212587356567
0.9056420922279358
1.0216608047485352
1.1101505756378174
1.0225952863693237
0.8954077363014221
1.1707628965377808
1.2048208713531494
0.9297205805778503
0.8695734739303589
0.9638208746910095
1.1562533378601074
1.087710976600647
0.9424527287483215
1.0841310024261475
1.0306143760681152
1.011131763458252
0.9381499290466309
0.8841633796691895
1.1556566953659058
0.9876285791397095
0.9808586239814758
1.2328542470932007
1.096174716949463
1.02260422706604
0.8591217398643494
1.0784766674041748
1.0295943021774292
1.076042652130127
1.1205426454544067
1.0715337991714478
0.9558326601982117
1.1376359462738037
1.1531956195831299
1.1203839778900146
1.0215628147125244
1.1692994832992554
1.1068423986434937
1.1439307928085327
1.0996390581130981
1.078682780265808
1.1332321166992188
1.1126494407653809
1.0455578565597534
0.952546238899231
1.010655164718628
1.104322910308838
1.1331565380096436
1.2133985757827759
1.003194808959961
0.7832413911819458
1.1332366466522217
1.1177623271942139
0.9171420931816101
0.9969190955162048
1.0036157369613647
1.1077349185943604
1.1300798654556274
1.0626378059387207
0.9771624803543091
1.0275262594223022
0.9166966676712036
1.161126971244812
1.1321688890457153
1.0642051696777344
1.0754787921905518
0.8627707362174988
1.1131787300109863
1.1670254468917847
1.2240208387374878
1.1130683422088623
1.1107006072998047
1.0231865644454956
1.1569539308547974
1.1919835805892944
1.1633580923080444
1.2179304361343384
1.2881841659545898
1.243682622909546
1.026289463043213
1.0092132091522217
0.7322611212730408
1.180092215538025
0.9485857486724854
0.9384427070617676
1.0174356698989868
0.9810041785240173
1.0461347103118896
0.9461096525192261
0.6416212320327759
1.2051911354064941
1.0410709381103516
1.181160807609558
1.1991666555404663
1.1158641576766968
1.0622302293777466
1.2928229570388794
1.179000973701477
1.1145561933517456
1.0012398958206177
1.0122560262680054
1.2092220783233643
0.9350414276123047
1.0214697122573853
1.19438636302948
1.0906975269317627
1.0795572996139526
1.0986497402191162
1.11683189868927
1.1277068853378296
1.095616102218628
0.6890937685966492
1.1326682567596436
1.156644344329834
1.2365633249282837
1.1858562231063843
1.0509587526321411
1.0796046257019043
1.2619762420654297
1.1850130558013916
1.1326950788497925
0.7658031582832336
0.8746002316474915
0.8112378120422363
0.688357949256897
0.8954213857650757
0.5020831823348999
0.9466625452041626
1.1116139888763428
0.9385931491851807
1.0065983533859253
1.1065231561660767
0.8784860372543335
1.096360445022583
1.037010908126831
0.992138147354126
0.884739875793457
1.0247673988342285
1.1141399145126343
1.0915803909301758
0.9533670544624329
1.0555216073989868
1.1459764242172241
0.9727804064750671
1.2602146863937378
0.9564527869224548
1.0034255981445312
0.9060043096542358
0.8124380111694336
0.9466651678085327
1.0246834754943848
0.997428297996521
0.8814067840576172
1.045223355293274
0.9989046454429626
0.697045624256134
0.8667864203453064
1.0975066423416138
1.0118231773376465
0.8984403014183044
1.0899169445037842
1.0368525981903076
0.9179933071136475
1.0296661853790283
0.9202279448509216
1.0716086626052856
0.9886791706085205
1.1481685638427734
0.8014006018638611
0.9299981594085693
0.8856425881385803
0.8821435570716858
0.9946951270103455
0.7893654108047485
0.8163642883300781
0.8286669850349426
0.9036771655082703
0.8406218886375427
0.8386421799659729
0.9872152805328369
0.6984614729881287
1.0037953853607178
0.8677054643630981
0.787394642829895
0.8114386200904846
1.0359665155410767
0.949996829032898
0.9361358284950256
0.8000373244285583
1.063286304473877
1.1489906311035156
0.7711622714996338
1.0004206895828247
0.9465940594673157
1.0856821537017822
0.9311214089393616
1.1801847219467163
1.0369393825531006
1.0973575115203857
0.8370324373245239
0.8798250555992126
1.1857224702835083
0.9646160006523132
0.9902610778808594
0.8571280241012573
0.965671181678772
0.7538189888000488
0.8443963527679443
1.0165377855300903
1.077625036239624
1.110006332397461
0.9873020052909851
0.8710940480232239
0.7243924140930176
0.8784369230270386
1.0084749460220337
0.9999014139175415
1.0085822343826294
0.8244575262069702
1.0471372604370117
0.9543172121047974
0.9176740050315857
1.0035157203674316
0.8921311497688293
1.0653554201126099
1.0061908960342407
0.9962891936302185
0.784180223941803
0.844170331954956
0.8534866571426392
0.9966233372688293
1.0555145740509033
0.9435097575187683
1.006476879119873
1.0694963932037354
1.0284401178359985
0.9434217214584351
0.9471161365509033
0.9379891157150269
0.8092659711837769
0.9260168075561523
0.9417757987976074
0.7236008048057556
0.8653923869132996
0.9697951674461365
0.872761070728302
1.0922056436538696
1.0739086866378784
1.1001497507095337
1.0499730110168457
0.9543999433517456
1.1324878931045532
0.9805154204368591
1.0825188159942627
0.8968345522880554
0.8947073221206665
1.0079963207244873
1.0269445180892944
1.006774663925171
0.9916062951087952
1.144458532333374
0.9890068173408508
0.9111575484275818
0.9325568079948425
0.971032977104187
1.029007077217102
1.0074429512023926
1.1400681734085083
1.0794715881347656
0.9937933683395386
1.1174863576889038
1.0052504539489746
1.3448141813278198
1.103929042816162
1.0058492422103882
0.8430507779121399
1.0877628326416016
1.043352723121643
1.0587553977966309
0.8718869686126709
0.9297510385513306
1.0015839338302612
0.9280577301979065
1.0611354112625122
1.0687607526779175
1.0757815837860107
0.8956875801086426
1.014313817024231
1.202071189880371
0.9870455861091614
0.9094608426094055
0.986741840839386
0.8823293447494507
1.048648715019226
1.136574149131775
1.1103553771972656
0.9621720910072327
1.0418527126312256
0.9384979009628296
0.9915184378623962
1.035099744796753
1.076567530632019
0.8901537656784058
0.9812977313995361
0.9365758299827576
0.9732943773269653
0.7291585803031921
1.0874788761138916
1.114782691001892
1.0860286951065063
1.0843104124069214
1.0021603107452393
1.1039271354675293
1.1645760536193848
0.871457040309906
0.8954667448997498
1.1182539463043213
1.0200551748275757
1.0779004096984863
1.0808095932006836
0.9870153665542603
0.9142714738845825
1.0604023933410645
0.9548391103744507
1.1975727081298828
0.9820615649223328
1.1137192249298096
0.9313229918479919
0.9337119460105896
1.086248755455017
1.1210488080978394
0.9235482811927795
1.2066075801849365
0.9945233464241028
0.792319118976593
0.9257485270500183
1.0390373468399048
1.0978858470916748
0.9428746700286865
0.769044041633606
0.9448313117027283
0.8604391813278198
1.1018123626708984
1.113978624343872
0.8333210945129395
0.6998224258422852
1.209763765335083
0.9393792152404785
0.7857440710067749
0.9257939457893372
0.9115688800811768
0.9857967495918274
0.9223200678825378
0.9365448951721191
0.8253021240234375
1.1381397247314453
1.111528754234314
0.7890632748603821
1.1753469705581665
0.8461745977401733
1.0736169815063477
1.0046049356460571
1.1162134408950806
0.7903454899787903
0.88245689868927
0.8826497197151184
1.1799027919769287
1.0474072694778442
1.0800272226333618
1.0692579746246338
0.8488613367080688
1.0484412908554077
1.1456809043884277
0.9192352890968323
0.9238598346710205
1.066955327987671
1.2227694988250732
1.074634313583374
0.8440706133842468
0.9560410380363464
1.033836007118225
1.169203519821167
0.9027122259140015
1.0906124114990234
0.9335094690322876
0.9505418539047241
0.9113035798072815
1.2890996932983398
0.9579361081123352
0.958193302154541
0.893994152545929
1.0944347381591797
0.9746067523956299
1.1820714473724365
1.0851340293884277
1.007051944732666
1.1157020330429077
0.9651102423667908
1.2261381149291992
1.184059977531433
0.8995004892349243
0.8825482130050659
1.0044667720794678
0.9682196378707886
1.0905725955963135
0.7880923748016357
1.071099877357483
0.8379177451133728
0.9708842635154724
0.8309034705162048
0.8283423185348511
1.1674261093139648
0.9323714971542358
0.9373714923858643
1.0510497093200684
0.9956487417221069
0.8762310743331909
0.9432290196418762
1.1084885597229004
0.9298117756843567
1.0937762260437012
1.2654436826705933
0.7368966341018677
1.1372178792953491
1.0081030130386353
1.170928955078125
0.9744626879692078
1.0793079137802124
0.9674197435379028
0.9800415635108948
1.079994559288025
0.8750227093696594
1.0536482334136963
1.119023084640503
0.949935257434845
1.1586061716079712
0.7092649340629578
1.0072625875473022
1.1062778234481812
1.0426009893417358
0.9962083697319031
1.0370070934295654
0.9646763205528259
1.119295597076416
0.9094989895820618
1.105292558670044
1.0931742191314697
0.9492089748382568
0.9128634929656982
1.0263830423355103
1.121737003326416
0.9698455333709717
1.0326690673828125
0.8217214345932007
1.0237019062042236
0.9040824174880981
1.1533247232437134
1.1022825241088867
1.0950233936309814
0.7464051842689514
0.9979836344718933
1.1838171482086182
0.9712277054786682
1.006668210029602
1.0193597078323364
1.0640459060668945
1.1152535676956177
0.965578019618988
1.0501192808151245
1.036563515663147
1.03203547000885
0.75042325258255
0.8469104170799255
0.8867081999778748
1.0186424255371094
1.1190497875213623
0.8172597289085388
0.963112473487854
1.2086820602416992
1.1073311567306519
0.8383439779281616
0.971021294593811
0.9369496703147888
0.6838316321372986
0.8703449368476868
0.855074942111969
1.1605278253555298
1.1566190719604492
0.7646647095680237
0.6794425845146179
1.2118542194366455
1.2657389640808105
1.0022066831588745
0.8419701457023621
1.1982018947601318
1.2109973430633545
0.9996514916419983
1.0237634181976318
0.8804517388343811
0.9753978252410889
1.007204294204712
0.9147118330001831
0.9710103273391724
1.04156494140625
1.1013392210006714
0.9472090005874634
0.9853833913803101
0.9686787128448486
1.2060216665267944
1.036548376083374
1.0754613876342773
1.0741112232208252
0.8442341089248657
1.0840824842453003
0.8370619416236877
0.6600571274757385
1.165145993232727
1.1002625226974487
0.9102717041969299
1.152758002281189
1.0977758169174194
0.6572832465171814
0.9046593904495239
1.0010184049606323
1.1509065628051758
0.952955424785614
1.030964970588684
1.0994738340377808
1.0220396518707275
0.9718634486198425
0.9612613320350647
0.7516480684280396
1.0865938663482666
1.036171793937683
1.1385033130645752
0.8318619728088379
0.8110824227333069
0.8202816843986511
1.0686101913452148
1.0465737581253052
0.8608579039573669
1.098077654838562
0.9968569874763489
1.0964769124984741
0.9409301280975342
0.9970884323120117
1.0384554862976074
0.9069265723228455
1.010381817817688
0.9021310806274414
1.0939222574234009
1.059113621711731
0.8037042021751404
0.8836918473243713
0.972413182258606
1.151114821434021
0.686543881893158
0.9695544838905334
0.939714252948761
0.936652421951294
1.014638900756836
1.0456715822219849
1.08690345287323
1.0892696380615234
0.7482985258102417
1.043283224105835
1.099708914756775
0.869832456111908
0.849735677242279
0.8826433420181274
1.1391880512237549
1.0978221893310547
1.0506466627120972
1.1061136722564697
1.2031704187393188
0.8314799666404724
1.046838402748108
1.0498121976852417
0.9885753989219666
1.2440993785858154
1.0841171741485596
1.0690362453460693
0.9870015978813171
1.0632154941558838
0.904898464679718
0.9216800332069397
1.1926125288009644
1.0148375034332275
1.0464575290679932
1.0242096185684204
1.018823504447937
1.216496229171753
1.004717230796814
0.7406282424926758
1.1285865306854248
0.7619760036468506
0.7719219326972961
0.761181116104126
0.9182550311088562
0.8187653422355652
1.0207666158676147
1.021389365196228
0.974621057510376
0.8460940718650818
1.1314805746078491
0.9115216135978699
1.0166164636611938
0.8863047361373901
0.9702668786048889
0.9097051024436951
1.095385193824768
1.1771355867385864
0.8062136173248291
0.9933299422264099
1.1738661527633667
0.785808265209198
0.9506555199623108
0.9402951002120972
0.8439536094665527
0.8955112099647522
0.6537338495254517
0.864009439945221
1.0103915929794312
0.9859110116958618
1.0043089389801025
0.9762511253356934
0.9708653092384338
0.9951493740081787
0.9633087515830994
0.9178506135940552
0.8862113952636719
0.9746242761611938
0.9485066533088684
1.080636739730835
0.9581834673881531
1.024641990661621
1.0432285070419312
0.9401178956031799
0.8393126130104065
0.9512859582901001
0.8779692649841309
0.970452070236206
0.902114987373352
1.0944644212722778
1.0469024181365967
1.1537684202194214
0.82890784740448
1.2273969650268555
1.1528197526931763
1.1045624017715454
1.0559146404266357
0.912456214427948
1.1043890714645386
1.1905310153961182
1.1011320352554321
1.054506540298462
1.1366716623306274
1.1964629888534546
1.0757625102996826
1.095245122909546
1.1588236093521118
1.0661380290985107
0.9879096746444702
1.1305687427520752
1.1300941705703735
0.7317104339599609
0.9160773158073425
0.7893860340118408
1.0522751808166504
0.8010422587394714
0.7208964824676514
1.0929088592529297
0.9259953498840332
0.8277196288108826
0.833882749080658
0.7253161072731018
1.1366703510284424
1.2168409824371338
1.1173906326293945
1.3112449645996094
0.8413364291191101
1.095503807067871
0.8321408629417419
0.84749436378479
1.2321295738220215
0.8986770510673523
1.0817389488220215
0.6493217945098877
0.8460845351219177
0.800365149974823
0.8665900826454163
1.3084858655929565
0.7740488648414612
1.0974678993225098
0.6615055799484253
0.8318281173706055
0.7103527784347534
1.0813853740692139
0.5496237874031067
0.4279263913631439
1.293751835823059
1.0504817962646484
1.2431533336639404
0.7714150547981262
0.8204119801521301
1.1311885118484497
1.1953613758087158
0.9032296538352966
0.9854230284690857
0.9065313935279846
0.8774355053901672
1.2097223997116089
0.7144895195960999
1.1863957643508911
1.1569851636886597
1.1074177026748657
1.1897553205490112
0.7059692144393921
0.841263473033905
1.2432782649993896
0.8235336542129517
1.2187578678131104
1.0609701871871948
0.6767660975456238
0.713775098323822
0.913239598274231
1.0919959545135498
1.2512857913970947
0.7941218614578247
1.1392425298690796
0.7910380363464355
1.0351711511611938
0.8458440899848938
1.1677577495574951
0.7133922576904297
1.1764320135116577
0.9492813944816589
1.2493953704833984
0.8327054381370544
0.7548373937606812
0.883589506149292
0.7939953207969666
1.2348202466964722
0.8081449866294861
0.9271880984306335
1.0775845050811768
0.8265957832336426
0.8346846699714661
1.189932942390442
0.7901462912559509
0.7463842630386353
0.9857823848724365
0.8083650469779968
0.7393245100975037
1.0123536586761475
0.7083103060722351
0.7012568116188049
0.796126663684845
0.8700540065765381
1.0516821146011353
1.1714240312576294
0.8123610615730286
1.285430669784546
0.8724681735038757
1.0423513650894165
0.7799466252326965
0.6797972917556763
1.2497477531433105
1.1628979444503784
1.1760939359664917
0.7023441791534424
1.069533348083496
0.6999743580818176
0.7220578193664551
0.734968900680542
1.1569278240203857
0.7404184937477112
1.270127296447754
1.1486890316009521
0.8208658695220947
0.9983717203140259
0.7485501170158386
1.1614227294921875
0.6376200914382935
1.1485869884490967
0.9159878492355347
0.7649427056312561
1.1350188255310059
1.1930350065231323
0.7629246711730957
0.9854130148887634
0.8128253817558289
0.707687258720398
0.7685026526451111
0.7741618752479553
0.7363977432250977
1.1837949752807617
0.9846592545509338
0.765299379825592
1.2995514869689941
0.8138834238052368
0.8716542720794678
1.175826907157898
0.7584956288337708
1.145595908164978
1.2852855920791626
1.1739580631256104
0.8247929215431213
1.1805610656738281
0.8713358044624329
1.1510215997695923
0.7717946171760559
0.7667796611785889
1.0933325290679932
1.2428866624832153
1.1766616106033325
0.6831677556037903
1.220917820930481
1.219900369644165
0.6455636620521545
0.7290628552436829
0.7885655760765076
1.1221352815628052
1.15835440158844
0.9743677377700806
0.8383715748786926
1.0517171621322632
1.1131840944290161
0.8807507753372192
0.7320193648338318
0.8350725769996643
0.9154476523399353
1.2015070915222168
0.7303569316864014
0.869450569152832
1.193008542060852
1.1545344591140747
0.9449064135551453
1.269444465637207
1.2433093786239624
1.105637788772583
1.0591013431549072
1.2671343088150024
1.0865464210510254
1.1222864389419556
1.2286776304244995
1.0965797901153564
1.0471751689910889
1.0898230075836182
1.2243808507919312
0.9478052854537964
1.0604515075683594
1.1084818840026855
1.1681289672851562
1.1243972778320312
1.2148621082305908
1.1571450233459473
1.0985692739486694
1.1892403364181519
1.245129942893982
1.0653749704360962
1.1338001489639282
1.2230979204177856
1.2623261213302612
1.1867320537567139
1.1950020790100098
1.1529535055160522
1.2096339464187622
1.0530778169631958
1.2082240581512451
0.9185742735862732
0.9828876256942749
0.8931465148925781
0.97723788022995
1.188658595085144
1.1929161548614502
1.2131950855255127
0.0
0.8657557964324951
1.268391489982605
1.165757179260254
0.7248229384422302
1.225151777267456
1.1715201139450073
1.2166023254394531
1.1402090787887573
1.2030175924301147
0.9105747938156128
1.217002034187317
1.222670316696167
0.858273983001709
0.9591240882873535
1.309539794921875
1.1435805559158325
1.0824421644210815
1.2248666286468506
1.0908273458480835
1.2159556150436401
0.8527796864509583
1.1849706172943115
0.8098665475845337
1.1058686971664429
0.8368485569953918
0.8145021796226501
1.1592755317687988
0.9341362714767456
1.21195387840271
0.9738245606422424
1.1063389778137207
1.2147481441497803
0.823393702507019
1.212639570236206
1.3101035356521606
1.043773889541626
1.2431927919387817
0.8309642672538757
1.2224819660186768
0.9589837789535522
1.0851917266845703
1.0047129392623901
1.250765085220337
1.18756103515625
1.166114091873169
1.1744650602340698
1.1241000890731812
0.776759922504425
1.1751257181167603
0.8768984079360962
0.7977896928787231
1.167681336402893
1.1843405961990356
1.3396108150482178
1.023078441619873
1.083714246749878
1.1802210807800293
1.1642979383468628
1.0513263940811157
1.2389755249023438
1.0150411128997803
0.6416116952896118
1.2328888177871704
0.7735581398010254
1.2496230602264404
0.7584424614906311
1.1696510314941406
1.2139242887496948
1.0730853080749512
0.8964952230453491
1.163043737411499
1.0783601999282837
0.9659997224807739
1.1134332418441772
0.9283239841461182
1.1037973165512085
1.2700743675231934
1.071089506149292
1.2333109378814697
1.172727346420288
1.0696156024932861
0.9429513216018677
0.9857081770896912
1.1481877565383911
1.0975744724273682
0.879753053188324
1.1607252359390259
1.0859229564666748
0.8225832581520081
1.0891176462173462
1.1360608339309692
1.1350791454315186
0.7198094725608826
1.0766236782073975
0.9877817630767822
0.7982027530670166
1.130268931388855
1.2334723472595215
1.1527538299560547
1.0385918617248535
1.0921382904052734
1.1217657327651978
1.040649652481079
1.1641727685928345
0.971797525882721
1.1857627630233765
1.2972596883773804
1.139184594154358
1.10747230052948
1.0956648588180542
0.6061223149299622
1.0811140537261963
1.002569317817688
1.03025221824646
1.2229151725769043
1.1155052185058594
1.290385365486145
0.8206602931022644
1.1064400672912598
1.1489399671554565
1.1333575248718262
1.1470831632614136
1.3176257610321045
1.331786036491394
1.0037184953689575
1.0866293907165527
1.1529725790023804
1.049282431602478
1.0925216674804688
1.1113640069961548
1.3200607299804688
0.7503442168235779
1.0979056358337402
1.1402409076690674
0.6769566535949707
1.2287720441818237
1.1242274045944214
1.3530142307281494
1.0783555507659912
1.2091097831726074
1.1412708759307861
1.1008683443069458
0.8995591402053833
0.47243431210517883
1.1997023820877075
0.9535377025604248
1.1901986598968506
1.1346054077148438
1.1068061590194702
1.1913448572158813
0.7047523856163025
1.1914739608764648
1.0047193765640259
0.8473544716835022
1.2101836204528809
0.7613255381584167
1.1279877424240112
0.9673194885253906
1.1550389528274536
1.1384848356246948
1.346786379814148
1.0318679809570312
1.3953858613967896
1.1153452396392822
0.8118813037872314
0.9276627898216248
1.348838448524475
0.9306285977363586
1.0247657299041748
1.1216192245483398
1.1211707592010498
1.0660043954849243
1.276658535003662
0.9580437541007996
1.1715078353881836
0.7471281886100769
1.0356110334396362
1.144876480102539
1.065804123878479
1.1168605089187622
0.7859100699424744
1.1876585483551025
1.134295105934143
0.6545451879501343
0.8065356016159058
1.180282711982727
0.8277425765991211
1.0059622526168823
1.0042307376861572
1.0336774587631226
1.2880645990371704
1.07023286819458
1.2619459629058838
1.1983510255813599
1.2319276332855225
1.0795634984970093
0.8041938543319702
1.2099641561508179
0.9849854707717896
1.3048142194747925
0.48155608773231506
0.8211714029312134
1.1414744853973389
1.2252602577209473
1.1800514459609985
1.2004315853118896
1.2323302030563354
1.158202886581421
1.2296650409698486
1.2159596681594849
1.0072898864746094
1.1042687892913818
1.1461197137832642
1.0541808605194092
0.8204077482223511
1.2011175155639648
1.2459059953689575
1.1032379865646362
1.303725242614746
1.1260886192321777
1.081817388534546
0.9961969256401062
1.1269911527633667
1.2437965869903564
1.380953311920166
1.1477035284042358
1.258937120437622
1.189558506011963
1.1654452085494995
1.2037421464920044
1.2110909223556519
1.106916069984436
1.144312858581543
1.1688601970672607
1.2207109928131104
1.130212664604187
1.1528290510177612
1.2038482427597046
1.13931405544281
1.0597633123397827
1.1599677801132202
1.2118085622787476
1.0312824249267578
1.1419061422348022
0.8535608649253845
1.2710298299789429
1.2096014022827148
0.849949061870575
1.2774585485458374
1.0401418209075928
1.0890998840332031
1.2022937536239624
1.1382180452346802
1.105985164642334
1.136655569076538
1.189157485961914
0.8912814259529114
1.017487645149231
1.006367802619934
1.117817997932434
1.0590941905975342
1.1252796649932861
1.1338756084442139
1.0827583074569702
1.0059826374053955
1.1753202676773071
1.0196499824523926
1.1214888095855713
1.18137788772583
1.1906765699386597
0.7522597312927246
1.341210126876831
1.3310314416885376
1.105743408203125
0.37397268414497375
1.2644580602645874
1.2012897729873657
1.175776720046997
1.1205097436904907
1.2022911310195923
0.9371052980422974
0.9958465695381165
1.1270993947982788
1.210221290588379
1.10234797000885
1.078548789024353
1.0581121444702148
1.1893922090530396
1.013603687286377
1.2314990758895874
0.7990561723709106
1.056753158569336
1.0217723846435547
1.1313495635986328
1.2340699434280396
1.2127732038497925
0.9222037196159363
1.1432863473892212
1.015356421470642
1.1599104404449463
0.7001438736915588
1.27021324634552
1.1478445529937744
1.121917486190796
0.9036062955856323
0.9452527165412903
1.1820216178894043
1.3530224561691284
0.8626593947410583
1.0553330183029175
1.2468841075897217
0.3682803809642792
1.1758748292922974
1.2084821462631226
1.0213592052459717
0.9620352983474731
0.9395390748977661
0.8663488030433655
1.2928025722503662
1.1310791969299316
1.1247546672821045
1.2186230421066284
1.2142306566238403
1.096502661705017
0.9842349290847778
1.1088793277740479
1.0269415378570557
1.1653575897216797
1.0827611684799194
1.0417472124099731
0.8920462131500244
0.9899423718452454
1.1043763160705566
1.0670967102050781
1.0036526918411255
0.9782050848007202
1.2103688716888428
1.1701276302337646
1.2393932342529297
1.0705981254577637
1.0434662103652954
0.8501132726669312
1.152693510055542
0.9768701791763306
1.1029469966888428
1.1839112043380737
1.2160676717758179
1.036457896232605
1.1521286964416504
0.7336155772209167
1.043033480644226
1.0263243913650513
0.9672279953956604
0.9035419225692749
1.146829605102539
1.1067276000976562
1.0745500326156616
0.97666335105896
1.2211614847183228
0.9472976922988892
1.0456948280334473
0.9615991115570068
1.0053350925445557
1.253625512123108
1.111746907234192
1.0952861309051514
1.1083617210388184
1.13504958152771
1.2068380117416382
0.8869249820709229
1.0403448343276978
1.0092616081237793
0.8292249441146851
1.1457946300506592
0.8846980333328247
0.8909120559692383
1.1822264194488525
1.1757549047470093
1.1148381233215332
1.2688589096069336
0.9756866097450256
1.1864440441131592
1.1175601482391357
1.1919140815734863
1.2811652421951294
1.160773754119873
1.051389217376709
0.6811686158180237
1.0708872079849243
1.1784566640853882
1.0433619022369385
1.2014963626861572
0.9026986360549927
1.128484845161438
1.1265077590942383
1.2508764266967773
1.0597225427627563
0.9075427055358887
0.9039894938468933
1.1158193349838257
1.0582245588302612
1.0942507982254028
0.7909787893295288
1.160744547843933
1.1189433336257935
1.1032390594482422
1.0079909563064575
1.0803656578063965
1.2274264097213745
0.6481980085372925
1.2271112203598022
0.9009835124015808
1.1315175294876099
1.1095532178878784
0.9867110848426819
1.0672199726104736
1.0409519672393799
1.158900499343872
0.5999329686164856
0.7918730974197388
1.2107495069503784
1.2750871181488037
1.0970739126205444
1.2047001123428345
1.1304094791412354
1.2025980949401855
1.02638840675354
0.9559302926063538
1.2677541971206665
1.0354846715927124
1.16606605052948
0.8670672178268433
1.137995958328247
1.1308999061584473
1.1588313579559326
1.1069109439849854
1.244304895401001
1.1260137557983398
1.234453558921814
1.0923163890838623
1.140771746635437
1.256713628768921
1.0234414339065552
1.1213873624801636
1.1551473140716553
1.1717544794082642
0.7025377750396729
1.162268042564392
1.115558385848999
1.1776834726333618
1.1437524557113647
0.657628059387207
1.2171382904052734
1.0474833250045776
1.1597765684127808
1.3587478399276733
0.9526107907295227
1.2027084827423096
1.0641882419586182
1.2844140529632568
0.9947245717048645
1.1354758739471436
1.1761631965637207
1.0835634469985962
0.8889563083648682
1.1960114240646362
1.029038906097412
0.7436034679412842
0.739600658416748
0.9698216319084167
0.7281385064125061
0.8850972652435303
0.8897959589958191
1.0171055793762207
0.9193981289863586
0.7772798538208008
0.6074725389480591
0.9084493517875671
0.7988447546958923
0.859589695930481
0.8573572039604187
0.9014686942100525
0.8362314701080322
1.0941591262817383
0.9774455428123474
0.9546566605567932
0.8889504075050354
0.8504586219787598
0.8757030367851257
0.8472007513046265
0.8372174501419067
0.7640183568000793
0.8471050262451172
0.825380265712738
0.9412397146224976
0.9066747426986694
0.7980416417121887
0.9362820982933044
0.8833706974983215
0.7475104928016663
0.9360672831535339
0.850532591342926
0.9034491777420044
0.7826589941978455
0.8080976605415344
0.9248473644256592
0.7752875089645386
0.9922686219215393
0.8920859098434448
0.86836838722229
0.7281714081764221
0.9888296127319336
0.9029088616371155
0.8152708411216736
0.9818819165229797
0.8866333961486816
0.7941009402275085
0.953685462474823
0.8988180160522461
0.8499534130096436
0.9704170227050781
0.9716406464576721
0.8315743207931519
0.9292106628417969
0.9521312117576599
0.7042730450630188
0.8605014085769653
0.9849647879600525
0.8038836121559143
0.7808817028999329
0.9366904497146606
0.9436005353927612
0.776149332523346
0.7804590463638306
0.8514744639396667
0.8137137293815613
0.8705010414123535
0.8171564340591431
1.046752691268921
0.8979775309562683
0.811283528804779
0.942863404750824
0.8247836232185364
1.0407408475875854
0.9688083529472351
0.6787386536598206
0.901229739189148
0.8441041111946106
1.0412973165512085
0.9596048593521118
1.0042526721954346
1.0520859956741333
0.952187180519104
0.8632686138153076
0.877539336681366
0.968752384185791
0.9385042190551758
0.9432326555252075
0.9354463815689087
0.9020640850067139
0.8601341843605042
0.8240705728530884
0.9636959433555603
0.8722987771034241
0.7081035375595093
0.9143832325935364
0.7812235355377197
0.8095240592956543
0.8657135367393494
0.9364753365516663
1.101982831954956
1.072873830795288
1.0769082307815552
1.0129127502441406
0.9177785515785217
0.8901425004005432
1.0409643650054932
0.8384853601455688
0.903914213180542
0.9873009324073792
0.9495119452476501
0.9674245715141296
0.8240984678268433
1.0007983446121216
1.1298670768737793
1.0698484182357788
0.8332415223121643
0.8815540671348572
0.8864037990570068
1.0645095109939575
0.7333586812019348
0.979191243648529
0.9055023193359375
0.7879310846328735
0.9134123921394348
0.9939091205596924
0.8512641787528992
0.9604960680007935
1.0656522512435913
0.8153169751167297
1.0307750701904297
0.8806571364402771
0.743129551410675
0.9557763338088989
0.8441152572631836
0.9913380742073059
0.8887625336647034
0.8965131044387817
1.038079857826233
0.6984371542930603
0.8354974985122681
0.9830661416053772
1.0047208070755005
0.9582180976867676
1.0249940156936646
0.9888306856155396
0.807348370552063
0.9334036111831665
0.9775114059448242
1.0218803882598877
0.8549551367759705
1.0321418046951294
1.0424531698226929
0.9789251685142517
0.8169667720794678
1.0772531032562256
0.687274694442749
1.0724549293518066
0.8676530122756958
0.9518110752105713
0.9968263506889343
1.1442302465438843
1.0655978918075562
0.9514360427856445
0.8889748454093933
0.8875895142555237
0.9139010906219482
0.7915039658546448
0.9840999841690063
1.0708396434783936
0.8046204447746277
1.0040583610534668
0.9089381098747253
0.9480009078979492
0.983211100101471
0.7947080731391907
0.7517110109329224
0.7466185688972473
0.8426764011383057
0.7665179967880249
0.7663260102272034
0.6983055472373962
0.7015699148178101
0.8686804175376892
0.9396821856498718
0.9150428771972656
0.9119145274162292
0.9140762686729431
0.9338590502738953
0.8248339891433716
0.9231917858123779
0.962397038936615
0.9764325618743896
0.8919234871864319
0.9159666895866394
0.9500086307525635
0.8495708107948303
0.8683008551597595
0.9430737495422363
0.9066035151481628
0.9724411964416504
0.8519201874732971
0.9203968048095703
0.7319420576095581
0.8451007008552551
0.9773723483085632
0.872205376625061
0.9230295419692993
0.8809624314308167
0.8650479316711426
0.8207650780677795
0.8301712274551392
0.8525908589363098
0.9235134124755859
0.996891975402832
0.7346610426902771
1.0295203924179077
0.9254207015037537
1.0058716535568237
0.9906963109970093
1.1343728303909302
0.8384029269218445
0.7798764109611511
0.8658519983291626
0.8916079998016357
0.8015185594558716
0.7089338898658752
0.7744069695472717
0.8307785391807556
0.944425642490387
0.895566463470459
0.823544979095459
0.8721835613250732
0.8827394843101501
0.9689561724662781
0.8862380385398865
0.9363588094711304
0.9679646492004395
0.9631730914115906
0.8744187355041504
0.809886634349823
0.8169397711753845
0.7342754602432251
0.6345521211624146
0.7653508186340332
0.9102134704589844
0.7222144603729248
1.0586892366409302
0.8233081698417664
0.9199012517929077
0.7712557911872864
0.9803264737129211
0.8844062089920044
0.6001322269439697
0.7710596323013306
0.755020797252655
0.9060333371162415
0.8685996532440186
0.9288856983184814
0.6700021028518677
0.7878533601760864
0.9585233330726624
0.8614233136177063
0.827367901802063
0.8734598159790039
0.8154227137565613
0.8690136671066284
0.7807268500328064
0.7267595529556274
0.965328574180603
0.9612747430801392
0.7818647027015686
0.8153561353683472
0.7725126147270203
0.9363158345222473
0.9315322041511536
0.8392041325569153
0.5840789079666138
0.8325326442718506
0.8759214878082275
0.9332776069641113
0.8939033150672913
0.9318642020225525
0.8242313265800476
0.8356441259384155
0.7818716168403625
0.896148145198822
0.7409045100212097
0.7361827492713928
0.9453210234642029
0.9237290620803833
0.8581358790397644
1.0065726041793823
1.0584639310836792
0.8362945318222046
0.8033803105354309
0.9247599840164185
0.9301971793174744
1.0540215969085693
0.7454529404640198
0.9087396264076233
0.8515623807907104
0.7676457762718201
0.9647378325462341
0.6338120698928833
0.9277082085609436
1.03335702419281
0.7700857520103455
0.9166057705879211
0.7888314723968506
0.9122280478477478
0.8784973621368408
0.9959673285484314
0.9565641283988953
0.9569573402404785
0.9244619607925415
0.8400543928146362
0.8976086974143982
1.1004083156585693
0.9383295774459839
0.9466277360916138
0.8211523294448853
0.792931079864502
1.0567013025283813
0.9552843570709229
1.0190333127975464
0.8610420823097229
0.8310224413871765
0.812933087348938
0.885915219783783
0.7096699476242065
0.730893075466156
0.9285405874252319
0.8010807633399963
1.0109739303588867
0.8876591920852661
0.9207094311714172
0.5951577425003052
0.8537542819976807
0.9123130440711975
0.8521304130554199
0.9553961753845215
0.865278959274292
1.0387932062149048
0.8824188113212585
0.84995037317276
0.9564049243927002
0.9191609621047974
0.7907751202583313
0.752076268196106
0.7289225459098816
0.8908273577690125
0.7757545113563538
0.8458009362220764
0.8584670424461365
1.0681819915771484
0.8074946403503418
1.1264092922210693
0.9149208068847656
0.8760676980018616
0.7996740341186523
1.116580605506897
0.9699414372444153
0.9609552025794983
0.8205509781837463
1.1369786262512207
0.8529865145683289
0.9550928473472595
0.781684398651123
0.8501855731010437
1.1573424339294434
1.0285439491271973
0.850549578666687
0.7923792004585266
0.8981121182441711
0.8383948802947998
1.0790672302246094
1.0232205390930176
0.9202679991722107
0.9946038722991943
0.8339282870292664
0.8564388155937195
0.8490041494369507
0.6570892930030823
0.9010428190231323
1.093029499053955
0.8207811713218689
0.9260509610176086
0.867896318435669
0.8765409588813782
0.8815340995788574
0.9946765303611755
0.9723676443099976
0.8883594274520874
1.0226720571517944
0.9881874322891235
0.9221213459968567
0.8885043263435364
0.9908401966094971
1.012230396270752
0.7504903674125671
1.0261510610580444
1.1228694915771484
1.076699137687683
0.9233061671257019
0.9217197895050049
0.9853472113609314
0.877547025680542
0.9717679023742676
0.9889585375785828
0.8947697877883911
1.0801949501037598
0.9721921682357788
1.1588878631591797
1.1972062587738037
1.0148142576217651
0.7874740362167358
0.847241997718811
0.866119384765625
0.8954833745956421
1.0108404159545898
0.8643392324447632
0.8028399348258972
0.6562565565109253
0.9871537685394287
0.7900080680847168
1.0445584058761597
1.0983368158340454
0.8017484545707703
0.7881377935409546
0.8545767664909363
0.9293985366821289
0.8455327749252319
1.014587640762329
0.9192297458648682
0.8329582810401917
0.8718318343162537
0.9365003705024719
0.8903284072875977
0.7741438150405884
0.7651249766349792
1.045731544494629
0.8653876781463623
0.95334792137146
0.3824968934059143
0.9151621460914612
0.8575000166893005
0.8309268951416016
1.0057485103607178
1.0195122957229614
0.7930481433868408
0.8392771482467651
0.9555167555809021
0.7644648551940918
0.8498947024345398
0.8123131990432739
0.8819140791893005
0.9119997024536133
0.9927136301994324
0.869398295879364
0.7011740207672119
0.6958552002906799
1.011269211769104
0.9724636077880859
0.8685014247894287
0.8850353956222534
0.7924097180366516
0.849873423576355
1.0845959186553955
0.8315978050231934
0.8644310832023621
0.7306795716285706
0.8416194915771484
0.8506173491477966
0.7493065595626831
0.8711863160133362
0.7576430439949036
1.0197174549102783
0.7239460945129395
0.8570266962051392
0.89108806848526
0.5310289859771729
0.8349393010139465
0.9614382386207581
0.8344149589538574
1.0917037725448608
0.9811207056045532
0.9282824397087097
0.6869023442268372
0.9631708264350891
0.7819676995277405
0.9503610134124756
0.8627164959907532
0.9184953570365906
0.9088623523712158
0.9952285885810852
0.7521533966064453
0.9961239099502563
0.9264046549797058
0.9451696872711182
0.8502875566482544
0.9200628995895386
1.0718774795532227
1.1175671815872192
0.8415849804878235
0.9570225477218628
1.0022214651107788
1.009921669960022
0.8521890640258789
1.0370593070983887
1.0860055685043335
0.9583298563957214
1.0132638216018677
0.9179794788360596
1.1154255867004395
0.909430980682373
1.0273451805114746
0.8389530181884766
1.0517098903656006
1.111909031867981
1.1578681468963623
1.0043920278549194
0.8578073382377625
0.8157577514648438
0.9444780349731445
0.9374526739120483
0.8840898275375366
1.0160019397735596
0.9714307188987732
1.0631022453308105
0.789949893951416
0.9086355566978455
0.8730254769325256
0.7422895431518555
0.8140195608139038
0.8356390595436096
0.9888666272163391
0.8563206791877747
0.8446272611618042
0.9965566396713257
0.9016532301902771
0.7452563643455505
0.9072613716125488
1.0060070753097534
0.8453813195228577
0.864066481590271
0.9148270487785339
0.9711431264877319
0.9914181232452393
0.9904961585998535
0.7911882400512695
0.9174420833587646
0.8636279702186584
0.9286757707595825
0.8986532092094421
1.0162897109985352
0.9250008463859558
0.8392682671546936
0.9328877329826355
1.1605985164642334
1.1560122966766357
0.761974036693573
1.0450564622879028
1.0163471698760986
0.9601722955703735
0.8214700222015381
0.9113479256629944
1.116693139076233
0.8465468883514404
1.0353254079818726
1.092004656791687
1.0246778726577759
0.3504306674003601
0.8895212411880493
0.7560387849807739
0.9354074001312256
0.9279787540435791
1.0026726722717285
1.03214693069458
0.9172589182853699
0.6655811667442322
0.7984849214553833
0.8302693367004395
0.8645732402801514
0.9319324493408203
0.9582406878471375
0.8726087808609009
0.8630599975585938
1.0848561525344849
0.33320721983909607
0.8613611459732056
1.324426293373108
1.2193301916122437
1.195620059967041
0.7865647673606873
1.0688380002975464
1.1507264375686646
1.3035622835159302
1.1287009716033936
1.0686582326889038
1.161669135093689
1.0227731466293335
1.263757586479187
1.2675498723983765
1.252449870109558
0.9834437966346741
1.2685863971710205
0.974530816078186
1.0040172338485718
0.9563305377960205
1.2614896297454834
1.1272027492523193
1.0487936735153198
1.1326603889465332
1.1303765773773193
1.1884809732437134
0.9991669058799744
1.2477208375930786
1.1661567687988281
1.1653215885162354
1.132897973060608
1.2424123287200928
1.128647804260254
1.1675320863723755
1.185256004333496
1.140476107597351
1.0489439964294434
1.1308679580688477
1.0783876180648804
1.0832191705703735
1.056931734085083
1.0789644718170166
1.0869077444076538
0.6003466844558716
0.6726050972938538
0.7351512312889099
1.2269891500473022
0.9389744400978088
0.7311825156211853
1.345231294631958
1.0812253952026367
0.8103675842285156
0.7877889275550842
1.1786574125289917
1.087782859802246
1.300247073173523
1.0368870496749878
0.881197988986969
0.8716916441917419
1.1592873334884644
1.0567268133163452
0.7949696183204651
1.391417145729065
0.3641253411769867
1.2419264316558838
1.2011061906814575
1.080055594444275
1.145321249961853
0.7912207841873169
1.1292240619659424
1.1358920335769653
0.9495880007743835
0.814197838306427
1.0522485971450806
1.0618680715560913
1.1280492544174194
1.2191940546035767
1.145279884338379
0.7277210354804993
1.088108777999878
0.746746301651001
1.2064865827560425
0.8001251220703125
0.8951910734176636
1.1532045602798462
0.8108473420143127
0.6491441130638123
0.9646432399749756
1.1353332996368408
1.2406151294708252
0.6763792037963867
0.8528907895088196
1.0461289882659912
1.2799627780914307
1.0274357795715332
1.1805864572525024
1.1003450155258179
1.1006505489349365
0.8346124887466431
0.7238451838493347
1.1843754053115845
1.140794038772583
1.1475698947906494
1.1202716827392578
1.236962914466858
1.1331298351287842
0.782418429851532
0.6625656485557556
1.2247552871704102
0.7812290787696838
1.236600399017334
0.4616710841655731
0.8684587478637695
0.5815019607543945
1.12140691280365
0.6553594470024109
1.1735608577728271
0.7794774174690247
1.228357195854187
1.223395586013794
0.7357275485992432
0.6825169920921326
0.9506868124008179
1.001035451889038
1.1025172472000122
1.2109462022781372
0.8944256901741028
1.1812210083007812
1.2099668979644775
1.0971155166625977
0.9750885963439941
1.0542901754379272
1.1105561256408691
0.8079975247383118
1.1192799806594849
1.2357063293457031
0.7277286648750305
1.2057465314865112
1.0839942693710327
1.2488019466400146
1.0678975582122803
1.1847708225250244
1.1929000616073608
1.0241414308547974
1.1338927745819092
1.2773951292037964
1.0991986989974976
0.9796290397644043
1.0524249076843262
1.1231938600540161
1.150001883506775
0.9759297966957092
1.1307607889175415
1.0269241333007812
0.899495542049408
1.2272807359695435
1.0768071413040161
1.0674508810043335
0.796852171421051
1.0611995458602905
1.0606948137283325
1.1323535442352295
1.1706712245941162
1.1476454734802246
1.066750168800354
1.1737900972366333
1.094159483909607
1.2792123556137085
1.2183834314346313
1.0210604667663574
1.2259749174118042
1.1231151819229126
1.0556700229644775
0.9886414408683777
1.042721152305603
1.0016080141067505
1.0971879959106445
1.1954243183135986
1.058578610420227
1.1970313787460327
1.1680693626403809
1.1690551042556763
1.1802926063537598
0.9878926277160645
1.0284123420715332
0.9163914918899536
1.1485904455184937
1.1174191236495972
1.0083668231964111
1.0728116035461426
1.2243921756744385
1.0596445798873901
0.9257678985595703
1.0281648635864258
1.1020640134811401
1.145326852798462
1.0042487382888794
0.972364604473114
1.1386545896530151
0.8690376281738281
1.1269084215164185
0.4146672785282135
1.0600390434265137
1.0983015298843384
1.003967523574829
1.081058382987976
0.992486298084259
1.1600102186203003
1.0475752353668213
1.1346065998077393
0.8784810304641724
1.0771080255508423
1.0709956884384155
1.0546263456344604
1.1093945503234863
0.9872941374778748
1.0775859355926514
0.8024492263793945
1.0808817148208618
0.8679866790771484
0.9255830645561218
1.1943033933639526
0.8472983241081238
0.6697719693183899
0.8650267720222473
0.6616989374160767
0.8771982789039612
0.9912852644920349
0.7539323568344116
0.938064455986023
1.3137106895446777
0.9725123047828674
0.6464455723762512
0.8926236033439636
1.2880159616470337
1.0751655101776123
0.8194202184677124
0.7657718062400818
0.9834561347961426
0.6475842595100403
1.2563556432724
1.107264757156372
1.098519206047058
1.2735344171524048
0.9146924018859863
0.9697373509407043
1.0692648887634277
0.7543591260910034
1.155160903930664
1.0417975187301636
0.8160979151725769
0.9182557463645935
1.0586614608764648
0.9532086253166199
1.0392578840255737
0.9912031292915344
0.8159445524215698
1.1340916156768799
0.8477039933204651
1.1597161293029785
0.920370876789093
1.0055127143859863
0.9165639281272888
1.0584336519241333
1.0858403444290161
1.0301679372787476
0.9290841817855835
1.0492005348205566
0.9553256034851074
1.0386028289794922
1.0735498666763306
1.1250470876693726
1.3063569068908691
0.4259217083454132
1.15058434009552
1.1623451709747314
0.6583948731422424
1.0887796878814697
1.2005343437194824
1.134278655052185
1.370327115058899
0.9829663038253784
1.1623876094818115
1.1169402599334717
1.150822401046753
0.8916687369346619
0.7385123372077942
0.9714758992195129
1.0405827760696411
0.812876284122467
1.018606424331665
1.1518949270248413
1.199557900428772
0.919830858707428
1.1264392137527466
0.9757785797119141
1.0955660343170166
0.7449033260345459
0.8322350978851318
1.094310998916626
1.0831546783447266
1.1152756214141846
1.3302098512649536
1.1173608303070068
1.090647578239441
0.6927306652069092
1.1309453248977661
1.0801501274108887
0.9695101976394653
0.9557863473892212
1.035672903060913
1.127219319343567
0.737879753112793
1.1915366649627686
0.8608421683311462
1.217716097831726
1.21427321434021
0.882537841796875
0.8361379504203796
1.1922452449798584
1.0332211256027222
0.8261016011238098
0.5653167963027954
0.7869746685028076
0.8298782110214233
1.3193042278289795
0.9156761765480042
0.7092732787132263
1.0020915269851685
0.8148093819618225
0.8235751986503601
0.997346043586731
0.6009953022003174
0.963499903678894
0.8035060167312622
1.166097640991211
1.1441667079925537
0.7280359864234924
0.9692019820213318
1.014571189880371
0.971411406993866
1.1194483041763306
0.43471038341522217
0.9384020566940308
0.7441525459289551
0.7263189554214478
0.956325888633728
0.9798704385757446
1.3156458139419556
1.1313419342041016
1.0873006582260132
1.0356580018997192
1.1178473234176636
0.9029812812805176
0.9142476916313171
0.9922064542770386
1.0068014860153198
0.8241536617279053
0.9771423935890198
1.0700461864471436
1.018317699432373
0.9911956787109375
0.8196932077407837
1.1515934467315674
0.9438578486442566
0.8300003409385681
0.986883819103241
1.283434510231018
0.9550185799598694
1.0761111974716187
0.7994306683540344
0.924659013748169
1.25307297706604
0.9422269463539124
0.8914792537689209
1.058918833732605
0.9208551645278931
0.853862464427948
0.9326401948928833
1.0158299207687378
0.8084069490432739
1.073835849761963
0.8575609922409058
1.0024752616882324
0.8776809573173523
1.0464547872543335
0.7913435697555542
0.9495753049850464
1.0891607999801636
1.0717394351959229
0.9967312216758728
1.034075379371643
1.037803292274475
1.028924822807312
1.2077815532684326
0.9238049387931824
1.131716012954712
0.9712260961532593
1.2000335454940796
0.98776775598526
1.1411466598510742
0.8628600239753723
1.0741827487945557
1.0867506265640259
1.0651148557662964
1.1689329147338867
1.1973307132720947
0.8027002215385437
1.139639973640442
0.8628300428390503
1.2041536569595337
0.8140308856964111
0.9959455132484436
0.8094528913497925
0.9690178036689758
0.8731235861778259
0.8689435720443726
1.1323527097702026
0.954412579536438
1.1090686321258545
1.02823007106781
1.0566470623016357
0.8876742720603943
0.7801724076271057
1.0155072212219238
0.7620975971221924
0.7668113708496094
0.7917714715003967
0.8966614603996277
0.9294966459274292
0.8866319060325623
0.9815448522567749
0.9316182732582092
0.9363833069801331
0.9517154097557068
0.9163494110107422
1.1014716625213623
0.824051558971405
0.9657639861106873
0.9334731101989746
0.8929845690727234
0.7747874855995178
0.8387459516525269
0.8141642212867737
0.82768315076828
0.8439159393310547
1.2498843669891357
0.9017703533172607
0.6710965037345886
0.748583972454071
0.9439677000045776
0.8311417102813721
1.039306879043579
1.1174222230911255
1.1814379692077637
1.0117034912109375
1.0626579523086548
0.9734877347946167
1.0724700689315796
0.8238503336906433
1.1380727291107178
0.855804979801178
1.1661328077316284
1.0621572732925415
1.091736078262329
1.0248050689697266
1.0153157711029053
1.1198220252990723
0.7679016590118408
0.8145692348480225
1.0036684274673462
1.0245229005813599
0.8280606269836426
1.1650989055633545
1.1113317012786865
1.01436448097229
0.8868013024330139
1.0327019691467285
1.205987811088562
0.9922152161598206
0.9010029435157776
0.829866349697113
1.1183483600616455
0.7883079051971436
0.8874223828315735
1.0147180557250977
0.8965185880661011
0.9570388197898865
1.135877251625061
0.9493299722671509
0.9455620646476746
0.8213180303573608
0.827750563621521
1.1291366815567017
0.7230701446533203
1.0514309406280518
0.775052011013031
1.1709288358688354
0.8319728970527649
1.0146898031234741
1.0288372039794922
1.038397192955017
1.2211973667144775
0.9357033967971802
0.9986210465431213
0.8702788352966309
0.8542725443840027
1.001739263534546
1.036847710609436
1.1105953454971313
0.9324009418487549
0.9679240584373474
1.112555742263794
0.9525065422058105
1.0599582195281982
0.9638631939888
1.0281081199645996
1.1497068405151367
0.8579326868057251
0.9062115550041199
1.2570990324020386
1.133386492729187
1.0124870538711548
1.0290879011154175
1.2241003513336182
0.9615331888198853
1.0611127614974976
1.0619237422943115
1.3388582468032837
0.8768408894538879
0.8520196676254272
0.9149911403656006
1.0957597494125366
1.052398681640625
0.9696138501167297
0.8667637705802917
0.9269448518753052
1.1799660921096802
1.2135646343231201
1.0483826398849487
1.1874414682388306
1.1522504091262817
1.1913026571273804
1.0247900485992432
1.16157066822052
1.1417109966278076
1.1081490516662598
0.9919891357421875
1.0731991529464722
1.109738826751709
1.0169904232025146
1.023976445198059
1.019863486289978
1.011938452720642
1.03374445438385
0.8930678367614746
0.8912598490715027
1.0831223726272583
1.0201677083969116
0.8945087194442749
1.0666090250015259
0.8169851303100586
1.0561096668243408
0.8367335796356201
1.1157788038253784
0.9375517964363098
1.1620893478393555
0.6889333724975586
1.0440739393234253
1.1041306257247925
1.0152809619903564
0.939081609249115
1.2653582096099854
0.9133933186531067
1.0934922695159912
1.02519953250885
1.0351191759109497
1.0663235187530518
1.018884301185608
1.147033452987671
1.2945263385772705
1.1062333583831787
1.0093636512756348
0.9216854572296143
1.1596171855926514
0.9311306476593018
0.9818017482757568
1.1130014657974243
1.081467628479004
1.0143150091171265
1.0891563892364502
1.0690935850143433
1.1822413206100464
1.2055498361587524
1.0187034606933594
1.1302512884140015
0.8934752345085144
1.2201004028320312
1.0527544021606445
0.7449150085449219
1.077440619468689
1.2579401731491089
1.013014316558838
0.934274435043335
1.0523388385772705
1.1259170770645142
1.0520042181015015
1.235252022743225
1.0095881223678589
1.0846384763717651
1.1701658964157104
0.7141265869140625
0.9644190073013306
1.150855541229248
1.0643231868743896
1.03584623336792
1.138655185699463
0.8296956419944763
1.0942561626434326
0.6931179761886597
1.2141278982162476
0.7384094595909119
0.8255724310874939
1.0170725584030151
0.8845810294151306
0.8012562990188599
1.0844855308532715
1.0029927492141724
0.9530754685401917
0.9558504819869995
0.8398075103759766
0.8604573011398315
0.6495259404182434
0.7778170108795166
0.9796755313873291
1.128588318824768
0.9437270164489746
0.9718372821807861
0.7242174744606018
0.8462382555007935
0.9661628603935242
0.8962497711181641
0.8366850018501282
0.8895671367645264
0.7971318960189819
1.0654571056365967
0.8938014507293701
0.936413586139679
0.6761881113052368
1.1001631021499634
0.9825551509857178
0.9828215837478638
0.8669336438179016
0.9733420610427856
1.041981816291809
0.7870974540710449
0.9280173182487488
0.8673600554466248
0.9949607849121094
1.1441153287887573
0.8834720849990845
0.9976337552070618
0.957810640335083
0.8825162053108215
1.0373694896697998
1.0502020120620728
1.0531270503997803
0.8714917302131653
1.1267929077148438
0.937136173248291
0.9731991291046143
0.9466030597686768
0.9499689936637878
0.9428645968437195
0.7657115459442139
1.0408591032028198
1.1552202701568604
0.8950712084770203
0.857271671295166
0.8631300330162048
0.7437666058540344
0.8736552000045776
1.1114921569824219
1.0648338794708252
0.868743896484375
0.7065097093582153
0.9493995308876038
1.0374912023544312
0.9571837782859802
0.9262062907218933
1.04024076461792
0.7777718901634216
0.8431717753410339
1.0614336729049683
0.9417737722396851
0.9503206014633179
0.9980893135070801
1.0284755229949951
0.9437817931175232
1.0928022861480713
0.8418219089508057
0.8161699771881104
0.8995043635368347
1.0146406888961792
0.8657973408699036
1.0507210493087769
1.169263243675232
1.0644350051879883
1.1101806163787842
1.113314151763916
1.0569077730178833
1.0619621276855469
1.0330629348754883
0.9465228915214539
1.1300859451293945
1.10618257522583
1.1871875524520874
1.1270455121994019
0.9909508228302002
1.030662178993225
0.959031879901886
1.0043219327926636
1.0329906940460205
1.0555754899978638
0.9377610683441162
1.0428574085235596
1.1131097078323364
0.9549703598022461
1.074805736541748
1.0704184770584106
0.936445415019989
1.1971619129180908
1.0226027965545654
1.0082738399505615
1.0538113117218018
1.0548710823059082
1.181900978088379
1.046964406967163
1.0926285982131958
1.0060153007507324
1.0984809398651123
1.1185245513916016
0.904173731803894
1.1382312774658203
0.974808931350708
0.9476922154426575
1.0181869268417358
1.1514079570770264
0.9705647826194763
1.042691707611084
0.854234516620636
1.229636788368225
1.0049024820327759
1.099164366722107
1.1897920370101929
0.8518083691596985
0.970238983631134
1.209470272064209
0.9353775382041931
1.1149524450302124
1.1505757570266724
0.8296108841896057
0.988020658493042
1.0417606830596924
1.0823700428009033
1.049803376197815
1.0795493125915527
1.2402310371398926
1.0011647939682007
0.7572255730628967
0.9601732492446899
0.9536499977111816
0.9432253241539001
1.102616310119629
1.01944899559021
1.074091911315918
1.1986855268478394
0.9993656873703003
1.2555862665176392
1.1288868188858032
1.23332679271698
1.0508384704589844
1.0561612844467163
1.1128613948822021
0.9621939063072205
1.0414505004882812
1.0803393125534058
1.0744796991348267
1.290132999420166
0.9869192242622375
0.9566878080368042
0.8368628025054932
1.2032169103622437
0.718646764755249
1.0520808696746826
0.8946940898895264
0.8869757056236267
1.1185890436172485
1.2730412483215332
0.995012640953064
0.9726626873016357
1.060646653175354
1.1214759349822998
1.1194316148757935
1.10419499874115
1.0563515424728394
1.0050890445709229
0.9581965208053589
0.6662259697914124
1.0579466819763184
0.9113602042198181
1.0086824893951416
0.9829015135765076
1.0864267349243164
0.9557147026062012
0.8424378037452698
0.9754105806350708
1.0246140956878662
0.9574102759361267
0.8828547596931458
1.0982997417449951
0.9695022702217102
1.0538300275802612
0.9867640733718872
1.1453946828842163
1.1074336767196655
0.9640993475914001
0.973669707775116
1.0341941118240356
1.1005438566207886
1.076629877090454
1.0561679601669312
0.964095950126648
1.0318422317504883
1.0470573902130127
0.9868149757385254
1.0137492418289185
1.161040186882019
0.608439028263092
1.0365408658981323
1.0451467037200928
1.1904376745224
0.933659553527832
1.0120645761489868
1.046172857284546
1.0383201837539673
0.9812359809875488
0.9975584149360657
1.0113729238510132
1.0870089530944824
0.9984113574028015
1.0750782489776611
1.1444356441497803
1.1443296670913696
1.0657554864883423
1.1306037902832031
1.019012689590454
0.8476872444152832
1.1519662141799927
0.9817302823066711
0.9981979727745056
0.8906782269477844
0.976616382598877
0.9056010246276855
1.0795122385025024
1.0432060956954956
1.1357346773147583
1.1652638912200928
1.0466097593307495
0.7694199085235596
1.1456176042556763
1.0268408060073853
0.743872344493866
0.9838535785675049
0.9140306115150452
1.1119645833969116
1.0415334701538086
1.2358598709106445
0.8517923355102539
1.0740656852722168
1.0562822818756104
1.0397906303405762
0.7577053308486938
0.988292396068573
1.0828766822814941
1.0059280395507812
1.1423993110656738
0.961483895778656
0.9632311463356018
1.0688822269439697
1.0238152742385864
1.0806853771209717
0.7839981317520142
0.9816679358482361
0.6748339533805847
0.9302247166633606
1.1187994480133057
1.0046846866607666
0.6969534754753113
0.9882184267044067
1.030298113822937
1.0326679944992065
0.9514938592910767
1.0807288885116577
1.0952619314193726
1.138041615486145
1.1008124351501465
1.0139459371566772
0.8851059079170227
0.8198170065879822
0.882648766040802
0.7811941504478455
0.9808353781700134
1.0047969818115234
1.0100746154785156
1.015641450881958
1.0629032850265503
1.0678459405899048
1.1689035892486572
0.9897710084915161
0.8293971419334412
0.797885537147522
1.1052151918411255
1.2312089204788208
1.1346261501312256
1.1207183599472046
0.9024108052253723
1.0072332620620728
1.0550273656845093
0.938616931438446
1.0393987894058228
0.9079585671424866
1.1033629179000854
1.1922448873519897
1.0971977710723877
1.0192807912826538
0.7631345987319946
1.0545443296432495
1.0576868057250977
1.0570614337921143
0.8850919008255005
1.0889549255371094
1.1151913404464722
0.5978866219520569
1.0117764472961426
0.7472482323646545
0.7911514043807983
1.008048176765442
1.1261276006698608
0.822839617729187
1.1788772344589233
0.8920263648033142
1.0548118352890015
1.2384357452392578
1.093105435371399
0.6859167814254761
1.0604653358459473
1.1111247539520264
1.059576392173767
1.024058222770691
0.7845527529716492
1.0703015327453613
0.8733972311019897
0.7981829643249512
0.6334864497184753
0.9356249570846558
1.091027855873108
0.9730462431907654
1.0419453382492065
1.0734124183654785
1.0803136825561523
0.7799586653709412
1.1015957593917847
0.9501489996910095
0.8965790867805481
0.9956796765327454
1.0624444484710693
0.9817601442337036
1.0920524597167969
0.9528357982635498
0.9462358355522156
0.9402886629104614
1.0542460680007935
1.0950862169265747
1.1529549360275269
1.1408638954162598
1.0661958456039429
0.8557958602905273
1.0533796548843384
0.9263242483139038
1.0831573009490967
0.9833197593688965
1.0331058502197266
1.0058594942092896
0.9465814232826233
1.0571597814559937
1.1416860818862915
0.9825490713119507
1.0336685180664062
1.152125597000122
1.0352916717529297
0.9382774233818054
1.1304720640182495
0.9583889842033386
0.9258686304092407
0.8701674938201904
1.038257122039795
1.116209864616394
1.2342195510864258
1.1780636310577393
0.9337143301963806
1.1127797365188599
0.9549513459205627
0.9672896862030029
1.1040549278259277
0.971512496471405
0.9710839986801147
1.0717203617095947
1.047127604484558
1.1467939615249634
1.0501726865768433
1.0859137773513794
1.0682368278503418
0.8270455598831177
1.0264365673065186
0.7655989527702332
0.9892471432685852
1.0650135278701782
1.0383657217025757
0.9841604232788086
1.093698501586914
0.8965602517127991
1.0420247316360474
1.0336263179779053
0.9882168769836426
0.974534809589386
0.9283376932144165
1.0209308862686157
0.8478308320045471
1.1480815410614014
1.1284548044204712
0.9506287574768066
1.0973522663116455
1.1432445049285889
0.8918651938438416
1.0199782848358154
0.7033158540725708
1.1197947263717651
0.9392276406288147
1.0194470882415771
1.1149792671203613
1.0694501399993896
1.0752537250518799
1.0313529968261719
0.8789646625518799
1.012831687927246
0.9219924807548523
1.01924467086792
0.8205493688583374
0.7841117978096008
0.8818496465682983
1.0449249744415283
1.103589653968811
1.1626815795898438
1.057165265083313
0.6930314302444458
1.158085584640503
1.152799129486084
0.9021248817443848
0.9595531821250916
0.9643194675445557
0.9135712385177612
1.0246466398239136
1.0430938005447388
0.7441559433937073
1.0481996536254883
1.1041046380996704
0.6198642253875732
0.9427758455276489
1.0461468696594238
1.0574371814727783
0.9314598441123962
0.9867561459541321
1.0128984451293945
1.028455138206482
0.9981176257133484
0.8690420985221863
0.9520980715751648
0.9873258471488953
1.2200385332107544
0.934156060218811
1.1583768129348755
1.1637370586395264
1.0646941661834717
0.9107844233512878
1.123274803161621
1.0232008695602417
0.8524409532546997
0.9505677819252014
1.1986966133117676
1.0355054140090942
0.8353145718574524
1.0879688262939453
1.000966191291809
1.0774112939834595
0.8326627016067505
1.0668684244155884
1.0072606801986694
0.9148623943328857
0.7794339060783386
1.0034037828445435
0.9674243927001953
1.1185381412506104
0.887563943862915
1.150154709815979
0.9821439981460571
0.816792368888855
0.8493717312812805
0.7293627262115479
1.0885037183761597
0.9506577253341675
1.037711262702942
1.0418239831924438
0.9588719606399536
0.9235655069351196
1.0335752964019775
1.0494295358657837
0.8503929376602173
1.1040480136871338
1.1329773664474487
1.0232715606689453
0.9572153091430664
1.1357189416885376
0.9881035089492798
1.0234012603759766
0.9509803652763367
1.0621440410614014
0.981069028377533
0.9596352577209473
0.8810708522796631
0.9207506775856018
1.0701099634170532
1.0814580917358398
1.0686006546020508
0.9850489497184753
0.8684759736061096
0.9169254302978516
0.9390518069267273
1.075626254081726
0.9944802522659302
0.9568541049957275
0.8937768936157227
0.9572656750679016
1.1057347059249878
1.1355210542678833
0.9291446208953857
0.9251149892807007
0.8968663811683655
0.9425062537193298
1.0954241752624512
0.9872912764549255
1.0379371643066406
0.9361948370933533
1.0038009881973267
0.8844106793403625
1.1188174486160278
0.7029990553855896
1.0860687494277954
1.13457190990448
0.8790383338928223
1.101738691329956
1.0529069900512695
1.0223995447158813
0.9255107641220093
0.9400495290756226
1.2123128175735474
0.9883894324302673
0.8595022559165955
0.989051103591919
1.114206075668335
1.058220386505127
0.8544316291809082
1.0572857856750488
0.9768384695053101
1.0075163841247559
1.0800203084945679
1.0825821161270142
1.031760811805725
0.7830274105072021
1.039030909538269
0.7714304327964783
1.1789318323135376
1.1181052923202515
1.0333571434020996
1.1182653903961182
1.1134761571884155
1.0644199848175049
1.016693353652954
1.178451657295227
1.0535249710083008
1.0527870655059814
1.2176052331924438
1.077691674232483
1.0453004837036133
1.0769600868225098
1.1306828260421753
1.1007909774780273
1.0610486268997192
1.18485689163208
1.1297509670257568
0.961262583732605
1.0592701435089111
1.0267574787139893
1.1898919343948364
0.9819533824920654
1.0685796737670898
1.1120291948318481
1.0072683095932007
1.1172584295272827
0.8058253526687622
1.2022221088409424
1.113129734992981
1.1496447324752808
0.9330929517745972
1.1310009956359863
0.8724163174629211
1.0902183055877686
1.0432370901107788
0.9159865975379944
1.1116161346435547
1.0045703649520874
0.9181102514266968
1.0283541679382324
1.175146222114563
0.8755146861076355
0.9139028191566467
1.0243632793426514
0.9364944696426392
0.8381473422050476
1.2337385416030884
0.8141353130340576
1.1017905473709106
1.014687180519104
0.9588925242424011
1.0120749473571777
0.40069085359573364
0.8457738161087036
0.8935379981994629
0.8713623881340027
0.8913903832435608
0.7901391983032227
0.8553601503372192
0.9615042209625244
0.8752452731132507
1.1172130107879639
1.0317288637161255
0.8875980377197266
1.1414722204208374
0.4538925290107727
1.1409858465194702
0.8289062976837158
0.7730711102485657
1.0114400386810303
0.8974059224128723
1.099899411201477
0.9777281880378723
0.9964691996574402
1.1368111371994019
1.0147583484649658
1.1167922019958496
1.0832798480987549
0.9478724002838135
0.8320233225822449
1.0447410345077515
0.9610405564308167
0.8538811206817627
0.8599199652671814
0.9466161131858826
0.8372480869293213
0.9633380174636841
0.7838756442070007
0.9343382120132446
0.9013649821281433
1.0786076784133911
1.1036033630371094
0.553606390953064
0.9458146095275879
0.7668948173522949
0.9967769384384155
0.8155208826065063
0.8713826537132263
0.8799541592597961
0.5658377408981323
0.8078401684761047
0.9579565525054932
1.0646268129348755
0.876429557800293
0.9455379247665405
1.0935639142990112
0.8723551034927368
0.7978988289833069
0.9674025177955627
0.8765607476234436
0.7731301188468933
0.8978380560874939
0.983881413936615
0.8688166737556458
0.9561862349510193
1.1428000926971436
1.020121693611145
0.9619607925415039
0.9334732890129089
0.9722168445587158
1.0265836715698242
0.8568916916847229
1.1230684518814087
0.924099862575531
0.8593127727508545
0.9401448965072632
0.9709843397140503
1.0190016031265259
0.9249348044395447
0.9933521151542664
0.9966139793395996
0.8137196898460388
0.7687212824821472
0.859771192073822
0.8972277641296387
0.8757461905479431
0.919790506362915
0.6545239686965942
0.7647743821144104
0.8639169335365295
1.0544201135635376
0.9048150181770325
0.8294652700424194
0.9157763123512268
0.5282783508300781
0.7927046418190002
0.9710811376571655
0.8685462474822998
1.0008066892623901
1.026220440864563
0.825223982334137
0.7922767400741577
0.84725022315979
0.9099376201629639
0.9620147943496704
0.9481354355812073
0.9354631304740906
0.9161557555198669
0.7801908850669861
0.8512730598449707
0.8532395958900452
0.5775952339172363
0.8620291948318481
0.9049949049949646
0.8481769561767578
0.8124580383300781
0.8713105320930481
0.9713190197944641
0.9034646153450012
0.7977607250213623
0.8959254622459412
0.6737616658210754
0.9082294702529907
0.6500868797302246
0.9085987210273743
0.9900251030921936
0.6563704609870911
1.015601396560669
0.9684910178184509
1.0169780254364014
0.9435162544250488
0.8402053713798523
0.765965461730957
0.784977912902832
1.1827728748321533
0.9926608204841614
0.8856574296951294
0.8809022903442383
0.868920624256134
1.0761069059371948
0.9962543249130249
1.084600567817688
0.57832270860672
0.6844040155410767
0.991625189781189
0.9356517195701599
0.6131621599197388
0.9042285680770874
0.9584671258926392
0.8913347125053406
0.6330952644348145
0.9194843769073486
0.7338031530380249
0.9670878648757935
0.6552638411521912
0.7824275493621826
0.9139711260795593
0.7163733839988708
0.8394505381584167
0.8919354677200317
1.0368231534957886
0.6541091203689575
0.6721022725105286
0.8379550576210022
0.7846810817718506
0.8204283118247986
1.1031115055084229
0.6958894729614258
0.987455427646637
0.8764838576316833
1.1592167615890503
0.681727409362793
1.179787516593933
1.0359159708023071
1.0062739849090576
1.2258635759353638
1.1377596855163574
0.9911313056945801
0.9638084173202515
0.9797403812408447
0.9239451289176941
0.7138462662696838
0.9717428684234619
0.8794325590133667
0.9855453968048096
1.032027244567871
0.7832287549972534
0.818880021572113
0.9287023544311523
1.045934796333313
0.9025341868400574
1.0541157722473145
0.9336928129196167
0.6516998410224915
1.1134681701660156
0.9430655837059021
0.9401525855064392
0.9711455702781677
0.9901554584503174
0.8975834250450134
0.991974413394928
1.1722356081008911
0.7865570187568665
1.036231517791748
0.9042360782623291
0.9000374674797058
0.7509362697601318
0.9249486923217773
1.0000280141830444
0.9392522573471069
0.956621527671814
1.080520510673523
1.0169707536697388
1.0159307718276978
1.1466256380081177
1.061970829963684
0.8501483201980591
1.1509062051773071
1.1664022207260132
1.0136325359344482
0.974705696105957
1.0678973197937012
0.9156127572059631
0.9471873641014099
0.9994848966598511
1.1045489311218262
0.9929640889167786
1.1336700916290283
0.7722968459129333
1.1109280586242676
1.1200170516967773
1.0236667394638062
1.0593527555465698
1.121734380722046
0.8932774066925049
0.8275348544120789
0.9617435932159424
1.1141694784164429
1.069535255432129
1.0322158336639404
1.027022361755371
0.8787274360656738
1.0216611623764038
1.0925240516662598
1.1928170919418335
1.0576577186584473
1.0524933338165283
1.0060065984725952
0.9777879118919373
1.0941927433013916
0.9026657342910767
0.9025803804397583
1.0261468887329102
0.9842562079429626
0.8906673789024353
1.0076212882995605
0.8870919942855835
0.7336339950561523
1.0315752029418945
0.7353821992874146
0.8636747598648071
1.2030463218688965
1.064375638961792
0.8576943874359131
0.9707493185997009
1.0690950155258179
0.9694907665252686
0.967204749584198
0.49859941005706787
0.7291260361671448
1.0380065441131592
0.6954033970832825
0.9586467742919922
0.9120283722877502
0.8229587078094482
0.6537378430366516
0.7006691098213196
1.0142747163772583
0.9687891602516174
0.9501661062240601
0.9396522641181946
1.0349868535995483
0.4401097595691681
0.7519293427467346
0.9423164129257202
0.9255375266075134
0.8663041591644287
0.976462185382843
1.2058043479919434
1.05938720703125
0.8973295092582703
1.0309463739395142
0.9065877199172974
0.9135251641273499
1.014630675315857
1.1531181335449219
1.0590462684631348
1.1220239400863647
1.0835132598876953
0.7773560285568237
1.035940170288086
0.9403522610664368
0.9721113443374634
1.134086012840271
0.8870236277580261
0.9854578971862793
0.9632552266120911
0.8010621070861816
0.8274438977241516
0.9877293109893799
1.0442050695419312
0.9860422611236572
0.8297943472862244
0.9989181160926819
1.1956318616867065
0.9615212082862854
1.1335437297821045
1.0029844045639038
0.8806249499320984
1.0210552215576172
0.8765299916267395
0.8958883881568909
1.099148154258728
0.8499125242233276
0.9132517576217651
0.9319860339164734
0.9929236173629761
1.0256048440933228
0.9346475601196289
0.953741192817688
1.1115562915802002
0.6588745713233948
0.8611012101173401
0.7736802697181702
0.989569902420044
0.9817306995391846
0.8750210404396057
0.9882891178131104
1.0457854270935059
0.9308584332466125
1.0772255659103394
1.0610920190811157
0.9002732634544373
1.0019725561141968
0.980863094329834
1.005564570426941
0.9094624519348145
1.0430485010147095
1.0145553350448608
0.9484028220176697
0.9744041562080383
0.9824681878089905
0.7564797401428223
1.1128904819488525
0.9355222582817078
1.0528477430343628
0.9635763764381409
0.9502568244934082
0.888968288898468
0.9339889883995056
1.1368447542190552
0.9505998492240906
0.6340973377227783
0.9981817007064819
0.9492843747138977
0.8393083810806274
1.1645246744155884
0.9478985071182251
1.1231821775436401
1.0880662202835083
1.2061092853546143
0.9692614674568176
0.9239959716796875
1.0671868324279785
0.9784951210021973
0.8312602639198303
0.9801977276802063
1.0759607553482056
1.1876702308654785
0.9862132668495178
1.0455478429794312
0.9991660118103027
1.0049391984939575
1.0099987983703613
0.8407132625579834
1.0190168619155884
0.9064092636108398
1.201720118522644
1.0732693672180176
1.0758758783340454
0.9817885756492615
1.0395259857177734
0.7861030101776123
1.0848259925842285
1.146467685699463
0.91777503490448
0.8391408324241638
1.0458987951278687
0.769385576248169
1.0464489459991455
1.0235872268676758
1.114567518234253
1.0385390520095825
1.1492674350738525
0.8336700797080994
1.0075236558914185
1.1222337484359741
1.02523672580719
0.9563055038452148
0.9890169501304626
1.0496686697006226
1.0063709020614624
0.9957165718078613
0.9587031602859497
1.0605486631393433
0.8740596771240234
0.923426628112793
0.7554720640182495
1.0185388326644897
1.0796940326690674
0.9910761117935181
0.8960750699043274
0.9119185209274292
1.0632072687149048
1.0412555932998657
1.1131293773651123
1.0963802337646484
0.8772639632225037
1.0277820825576782
1.0758399963378906
0.8554141521453857
1.16969895362854
0.9304149150848389
1.0057233572006226
0.8142833113670349
0.8639188408851624
0.9577780961990356
1.0359669923782349
0.9968448877334595
1.0900869369506836
1.1408711671829224
0.9673638939857483
0.959439218044281
1.0028252601623535
0.908417820930481
1.1559258699417114
1.0153512954711914
0.9590831995010376
1.0496914386749268
0.7679874300956726
1.1069409847259521
1.1012673377990723
0.9629482626914978
1.0225368738174438
1.0673351287841797
0.8002413511276245
0.8493496179580688
0.6955151557922363
1.0199965238571167
0.9862899780273438
0.9945241808891296
1.1205602884292603
1.019500732421875
0.6832008957862854
1.072604775428772
1.092941164970398
1.0985478162765503
1.0073835849761963
1.0749821662902832
0.9855895638465881
0.9636266827583313
1.0132269859313965
0.9266520738601685
1.0522464513778687
1.0320215225219727
1.1747418642044067
1.0420454740524292
0.4898900091648102
0.6666088104248047
0.7408799529075623
0.9638826847076416
1.1851983070373535
1.0149773359298706
1.0785483121871948
0.8984793424606323
1.0579324960708618
0.8667230010032654
0.8816430568695068
1.0634396076202393
0.7875728607177734
0.6601361632347107
0.9644410610198975
0.9327062368392944
0.9223706126213074
1.0375168323516846
0.9293440580368042
1.0991406440734863
1.1251872777938843
0.9763776063919067
1.0637800693511963
0.8399364948272705
0.9336887001991272
1.152437686920166
0.9195502996444702
0.8339922428131104
1.0236148834228516
1.0890655517578125
1.0326586961746216
1.075772762298584
0.8267562389373779
0.8884916305541992
0.9454311728477478
0.9570452570915222
0.9616678357124329
1.0356462001800537
0.969292163848877
0.9200685620307922
1.009765863418579
0.9989109039306641
1.0413038730621338
0.8895811438560486
1.053322196006775
0.9434909224510193
1.0906108617782593
0.9428484439849854
0.88551926612854
0.9879845380783081
1.1657586097717285
0.856874942779541
1.1895439624786377
0.8965904712677002
1.0158199071884155
1.006809949874878
0.8411130905151367
1.139341950416565
0.999647319316864
1.029837965965271
1.1939672231674194
0.8279078006744385
1.0175732374191284
1.0617212057113647
0.754202663898468
0.9811457991600037
0.9692723155021667
1.0865675210952759
1.0016874074935913
1.0017410516738892
1.1263935565948486
1.0033870935440063
1.0529578924179077
1.0406228303909302
0.9428690075874329
0.9897760152816772
1.0646358728408813
1.1413911581039429
0.9142118692398071
1.0076701641082764
0.9611898064613342
0.8595279455184937
0.9022164344787598
1.1126164197921753
0.8551684617996216
1.044569492340088
0.9267275929450989
1.1696118116378784
1.0655189752578735
0.9010268449783325
1.0610439777374268
1.0240681171417236
0.9396217465400696
1.1216479539871216
0.9339776039123535
1.0787110328674316
0.9945776462554932
1.150517463684082
0.9308911561965942
1.0312212705612183
0.8880532383918762
1.021610140800476
0.9554912447929382
0.9311150908470154
1.0160256624221802
0.7842512726783752
0.8366827368736267
0.9952828884124756
1.1443870067596436
1.0995222330093384
1.1421866416931152
1.0729851722717285
0.8877313137054443
0.7099055051803589
0.8561246395111084
0.9753358960151672
1.073628544807434
0.8550168871879578
0.9625726938247681
1.0303208827972412
1.080960750579834
0.9304463267326355
0.955497682094574
1.1173138618469238
0.9732831716537476
1.058892011642456
0.8777373433113098
0.4064413607120514
0.9426776170730591
0.8682974576950073
1.0493900775909424
0.8568883538246155
0.9305314421653748
0.9858658313751221
0.9845369458198547
1.0223573446273804
0.9351171851158142
0.9161410927772522
1.0832476615905762
0.934394121170044
0.7666958570480347
0.9940273761749268
1.094663381576538
0.8783112168312073
0.9566650390625
0.9050984978675842
0.9422023892402649
0.8271733522415161
1.1225532293319702
0.9091079831123352
1.042344093322754
0.8090090155601501
1.0447801351547241
0.7772455215454102
1.037928819656372
1.0292046070098877
0.9526899456977844
1.0123931169509888
1.091616153717041
1.153288722038269
0.9991185665130615
1.029094934463501
1.0496647357940674
1.027642011642456
0.9794477224349976
1.1854965686798096
0.9866785407066345
0.9671690464019775
0.9752905368804932
0.7373558878898621
0.9618781208992004
0.8864154815673828
0.98971027135849
1.015671730041504
1.13489830493927
1.0788178443908691
0.8880226016044617
0.9439763426780701
1.0821435451507568
0.8395217061042786
0.9976234436035156
0.9288857579231262
0.9711562395095825
0.7757915258407593
0.9082689881324768
1.0125430822372437
1.0096042156219482
0.872076153755188
1.2483575344085693
0.9456617832183838
0.8457800149917603
1.1190507411956787
1.063919186592102
0.7811951637268066
0.9312053322792053
1.0105189085006714
1.1908742189407349
1.0672011375427246
0.816737711429596
1.0410314798355103
1.0574092864990234
0.8011716604232788
1.1702234745025635
1.2269306182861328
0.8967358469963074
1.1002951860427856
0.9146589636802673
0.8596487045288086
1.0619641542434692
1.1946699619293213
1.1668275594711304
0.856736958026886
0.8780690431594849
0.8465881943702698
1.0384557247161865
0.8376632928848267
0.9588963985443115
0.9754838943481445
1.0562570095062256
0.8327271938323975
0.7842397689819336
0.6734597682952881
1.120640516281128
0.9960708618164062
0.8082362413406372
1.002945899963379
0.9197636246681213
1.0125539302825928
0.8315796852111816
1.0018595457077026
1.0835834741592407
1.1414369344711304
0.8219472765922546
0.848758339881897
1.0037963390350342
0.9788895845413208
0.967888355255127
0.9770728349685669
1.010305404663086
1.024047613143921
0.968163788318634
0.9852697849273682
0.9443486928939819
1.0299980640411377
0.908008873462677
1.0448426008224487
0.9682347774505615
0.8424208164215088
1.1856379508972168
0.7345432639122009
0.8794358968734741
1.0598803758621216
1.0339186191558838
1.0606738328933716
0.9117553234100342
0.9035001397132874
0.9996215105056763
0.9318100810050964
0.9578126072883606
0.8740412592887878
0.8388575911521912
1.2458356618881226
0.8142768144607544
0.7436132431030273
1.0212743282318115
0.9231444597244263
1.1818941831588745
0.9266242384910583
1.0374064445495605
1.0045217275619507
0.8348369598388672
0.8729472160339355
1.0454013347625732
1.0637362003326416
0.9472260475158691
1.034300446510315
1.02126944065094
1.0373241901397705
0.7051872611045837
1.1595815420150757
1.1321890354156494
0.9289782643318176
1.1341267824172974
0.9588238596916199
0.8740267157554626
1.0530587434768677
1.0230406522750854
1.165085792541504
0.9770174026489258
1.0686317682266235
0.8935114145278931
1.084241509437561
1.092917561531067
0.8679141402244568
1.1211695671081543
1.0383834838867188
1.102506160736084
0.8780349493026733
1.0721911191940308
0.8897166848182678
1.147972583770752
0.9482585191726685
1.1739072799682617
1.227990984916687
0.7981159090995789
1.0417723655700684
1.0338449478149414
1.1358617544174194
1.0510013103485107
0.9572139382362366
1.290007472038269
1.0135552883148193
0.9122650623321533
1.1314423084259033
0.9404985308647156
1.0810414552688599
0.896817147731781
1.103733777999878
1.014824390411377
1.091940999031067
1.098068356513977
1.0786231756210327
1.1277238130569458
1.0773659944534302
1.106717824935913
1.091044306755066
1.0504952669143677
1.0029520988464355
1.214280366897583
0.9249950647354126
1.1243174076080322
0.9995967745780945
1.0185219049453735
0.959187924861908
1.0087705850601196
1.0167326927185059
0.914658784866333
0.9994602799415588
1.0891973972320557
1.1600935459136963
1.1023296117782593
1.1513395309448242
1.0611933469772339
1.0954710245132446
0.9220991730690002
1.0347062349319458
1.1494195461273193
1.0873351097106934
1.0118993520736694
1.105284333229065
1.1284669637680054
0.982991635799408
1.0440783500671387
1.0027706623077393
0.8841349482536316
1.109954595565796
1.0016670227050781
1.0731043815612793
1.196006178855896
1.0258535146713257
1.0483369827270508
1.0537949800491333
1.2347536087036133
1.012878656387329
0.9720643758773804
1.0750404596328735
0.996030867099762
0.95860356092453
1.0573233366012573
1.0173304080963135
1.0022472143173218
1.1564075946807861
0.9833807349205017
1.1380844116210938
1.101407527923584
1.2988537549972534
1.2721374034881592
1.2486001253128052
1.225006341934204
1.0309722423553467
0.9588044285774231
0.9392639994621277
0.7975848317146301
0.9817087054252625
1.0337471961975098
1.0720895528793335
1.2578363418579102
0.957729697227478
0.8930214643478394
0.9027467370033264
1.0178730487823486
0.9927427768707275
0.9383012652397156
0.9713243842124939
1.0368337631225586
1.0557115077972412
1.0867270231246948
1.0738003253936768
1.1302698850631714
0.9701165556907654
1.1525322198867798
0.9850795269012451
0.786918580532074
0.9048511385917664
0.913885235786438
1.1808640956878662
1.2833378314971924
1.0309178829193115
0.8191133141517639
1.197213053703308
1.037257194519043
1.1142828464508057
0.9430516362190247
1.1875755786895752
0.9849995374679565
1.0327743291854858
1.0477077960968018
0.9850112795829773
1.0881867408752441
1.0972269773483276
1.2229620218276978
1.10161554813385
1.1342215538024902
0.9678356647491455
0.9504314661026001
1.1482415199279785
0.9864231944084167
1.0255799293518066
1.0604687929153442
0.8496730327606201
0.9201269745826721
1.0135061740875244
0.8581370115280151
0.9079769253730774
0.9555521011352539
1.0881778001785278
0.8779022097587585
1.1268221139907837
0.8427927494049072
1.045695424079895
1.061721682548523
0.9443705677986145
0.9919195175170898
1.063417673110962
1.126661777496338
0.996209442615509
0.8730658292770386
1.1244456768035889
1.114013671875
0.9492388963699341
1.0151129961013794
1.1393035650253296
0.8744683861732483
0.9050469398498535
1.11966073513031
0.9391448497772217
1.1359846591949463
0.8248662948608398
1.0168651342391968
0.9465410709381104
1.0319342613220215
0.9824274778366089
1.0354385375976562
1.0222926139831543
0.9589852094650269
0.9305021166801453
1.1415224075317383
1.1001384258270264
0.9788326025009155
1.048913836479187
1.1008836030960083
1.1028928756713867
1.0961776971817017
0.9382113814353943
1.1074471473693848
0.9598416090011597
0.9486487507820129
1.0632452964782715
1.151457667350769
1.2443807125091553
1.1876559257507324
1.152186632156372
1.2206969261169434
1.2541017532348633
1.1182785034179688
1.005977749824524
0.9640642404556274
1.228092908859253
0.9737038612365723
1.0718218088150024
1.0447114706039429
1.1299024820327759
0.8090570569038391
1.159663438796997
0.8208302855491638
1.0937612056732178
1.0802241563796997
0.9296133518218994
1.1475799083709717
1.2986429929733276
1.0417191982269287
1.1596237421035767
1.1415983438491821
1.0690186023712158
1.1897062063217163
1.0137057304382324
1.0341973304748535
1.0682082176208496
1.0720995664596558
1.2233129739761353
1.0774192810058594
0.7903811931610107
1.2438563108444214
1.0859661102294922
1.1565572023391724
0.9691513776779175
1.082912564277649
0.6723681688308716
1.0670071840286255
1.1006929874420166
1.1179711818695068
1.2012628316879272
1.0066567659378052
1.0462961196899414
0.9732528924942017
1.1534150838851929
1.156014323234558
0.9080033302307129
1.0718317031860352
1.0426136255264282
0.9353112578392029
0.8328518271446228
1.1583819389343262
1.1497925519943237
1.083440899848938
0.9802014231681824
1.2645583152770996
1.0050041675567627
1.0979827642440796
0.8665336966514587
0.996421217918396
1.1740400791168213
0.9722181558609009
0.9071065783500671
0.9967285394668579
1.0704114437103271
1.0598279237747192
0.9985456466674805
0.8881416916847229
0.8878058195114136
1.0255645513534546
0.5673728585243225
0.9671604633331299
0.9233790636062622
0.781764805316925
0.9793196320533752
1.224076509475708
0.98348069190979
1.0728574991226196
0.7711043357849121
1.1848770380020142
1.0959317684173584
1.0728479623794556
0.9384763836860657
0.8947752714157104
0.9156367778778076
0.7708120942115784
1.1389285326004028
0.81043541431427
0.826749861240387
1.2060449123382568
1.1154749393463135
1.0762591361999512
1.1208235025405884
0.8746688365936279
1.0674967765808105
0.6824440360069275
0.8435332775115967
0.9855771660804749
1.107983112335205
1.0147662162780762
0.8374351859092712
1.0582611560821533
1.152724027633667
1.0232349634170532
1.2334078550338745
1.1829339265823364
1.054917335510254
1.102189064025879
1.2244473695755005
1.1437445878982544
0.9785380363464355
0.9763519763946533
1.1991785764694214
1.1516000032424927
0.9395713806152344
1.1328271627426147
0.8509955406188965
1.154657006263733
1.2159510850906372
1.0330588817596436
0.9378920197486877
0.8518539071083069
1.1113543510437012
0.8820925354957581
0.9846860766410828
1.0403587818145752
1.1618987321853638
1.2456303834915161
0.8937965631484985
1.079695463180542
0.7344661951065063
1.0997370481491089
0.9875566363334656
1.1059201955795288
1.135606050491333
1.1722478866577148
1.1413166522979736
1.116194725036621
1.1623857021331787
1.1378178596496582
1.2458754777908325
1.0164945125579834
1.2173006534576416
1.1878128051757812
1.1178685426712036
1.169550895690918
1.034050464630127
1.0625942945480347
1.029112696647644
0.9907932281494141
0.7232314944267273
1.0305919647216797
1.0633728504180908
0.8355321288108826
0.9835658669471741
1.1157066822052002
1.1289327144622803
1.0728497505187988
1.0581215620040894
1.0780009031295776
0.9109982848167419
1.0670667886734009
1.2201567888259888
1.1410757303237915
0.8517762422561646
1.3033286333084106
1.1163372993469238
1.2513926029205322
1.0995824337005615
1.246335506439209
1.0957205295562744
1.267342209815979
0.9841346144676208
1.1329528093338013
1.154502511024475
1.0854233503341675
0.9836206436157227
1.102545976638794
1.0871669054031372
1.0083770751953125
1.0963319540023804
1.0697158575057983
0.9204510450363159
1.1409952640533447
1.0603913068771362
1.119450569152832
0.8265377879142761
0.9766853451728821
0.9520564079284668
1.0230214595794678
1.1890761852264404
1.0991191864013672
1.14835786819458
0.9492695331573486
0.9033671617507935
1.0939059257507324
1.0762208700180054
0.9452449083328247
1.0986473560333252
1.1217926740646362
1.0012863874435425
0.9620321989059448
1.2053591012954712
1.013179063796997
1.0061875581741333
1.1653105020523071
1.150025486946106
1.0911433696746826
1.047337532043457
0.9773650765419006
1.0160306692123413
0.9471339583396912
1.1855891942977905
1.053874135017395
0.8627596497535706
0.8561246395111084
1.0152500867843628
1.295629858970642
1.113399624824524
1.0097135305404663
0.8451262712478638
0.8656599521636963
1.0489742755889893
0.924247682094574
1.0912319421768188
0.8417248129844666
0.735811710357666
0.7146598696708679
0.8009422421455383
0.9374067783355713
0.8329753279685974
0.8717344403266907
0.9425087571144104
0.9525375962257385
0.9553069472312927
1.2009859085083008
1.2231497764587402
0.7331554889678955
1.126449704170227
1.0686335563659668
1.1698459386825562
1.093129277229309
0.9202099442481995
1.1233881711959839
0.5539761781692505
0.9205803275108337
0.9047240018844604
0.7307335734367371
0.8975093364715576
1.177880883216858
1.0228735208511353
0.9546281695365906
0.9166386127471924
0.9784900546073914
1.1595674753189087
0.7193063497543335
1.046701431274414
0.8498053550720215
1.2604316473007202
0.9156488180160522
0.9259635210037231
0.7552148699760437
1.0994398593902588
0.7512426376342773
0.9373484253883362
1.0109517574310303
1.067453384399414
1.0156354904174805
1.0270838737487793
1.0262528657913208
1.0115675926208496
1.031787633895874
1.0097830295562744
0.8375065326690674
1.0760955810546875
1.1563243865966797
0.8839514255523682
0.9213892221450806
1.0383095741271973
0.9845582246780396
1.043264627456665
1.0666950941085815
1.118752360343933
1.0485485792160034
1.0128824710845947
0.7847179770469666
1.0450526475906372
0.8072699904441833
1.2033159732818604
0.9662182927131653
0.9719257950782776
0.9858292937278748
0.7266541719436646
0.973933219909668
0.7643311619758606
1.1132800579071045
0.9908631443977356
0.9919097423553467
1.0719776153564453
1.0115493535995483
0.8656080365180969
1.0273466110229492
1.1713082790374756
1.017618179321289
0.7897297739982605
0.8513453602790833
1.060425043106079
1.0304524898529053
1.0106456279754639
1.1077277660369873
0.9955224394798279
0.9497121572494507
0.908570408821106
0.9341726303100586
1.02732253074646
1.0007598400115967
0.9029496908187866
0.8535104393959045
0.9188963174819946
0.8839024305343628
1.143463373184204
1.1384555101394653
1.099142074584961
0.9448307752609253
0.89214688539505
0.863926112651825
0.9961473345756531
0.8576974868774414
0.9219430088996887
1.0520493984222412
1.0392495393753052
0.7383484840393066
1.0465887784957886
1.1127667427062988
0.9543993473052979
1.1380548477172852
0.9459457993507385
0.9197110533714294
0.9896461367607117
1.0437757968902588
1.218002438545227
0.8219960927963257
1.0206284523010254
1.1534082889556885
0.8143426775932312
1.0923922061920166
1.009134292602539
0.9637210965156555
0.982597291469574
1.0740833282470703
1.1086176633834839
0.8205453753471375
0.8120498061180115
1.1080188751220703
0.9556028842926025
0.9768450856208801
0.8886445760726929
0.9988976120948792
1.154915690422058
0.9853503108024597
0.7532586455345154
1.0473381280899048
0.6967052817344666
1.0884132385253906
0.9370709657669067
1.0176559686660767
1.0706695318222046
1.0735119581222534
1.1581157445907593
1.131691813468933
1.1568795442581177
1.0740890502929688
1.1261591911315918
1.1337589025497437
1.1111277341842651
1.1829367876052856
1.3127843141555786
1.197648286819458
1.1416518688201904
1.254076361656189
1.2952885627746582
1.1008630990982056
1.1706548929214478
1.2695276737213135
1.2152122259140015
1.1239982843399048
1.0354986190795898
1.0100715160369873
0.9880008101463318
0.9077965021133423
1.0870217084884644
1.0542155504226685
1.0628348588943481
1.0630385875701904
1.1194097995758057
1.1542354822158813
1.2187467813491821
1.0281767845153809
0.8121881484985352
1.0163047313690186
1.0997669696807861
1.0865328311920166
1.0688778162002563
0.9217498302459717
0.9959684610366821
0.9581783413887024
0.7883602380752563
0.925007700920105
0.9495516419410706
1.1820228099822998
1.0095925331115723
1.1085456609725952
1.0649352073669434
1.243471384048462
1.2260714769363403
1.0294313430786133
1.0923739671707153
1.1602239608764648
0.9655458331108093
1.0334807634353638
1.065623164176941
0.7332088351249695
1.008085012435913
0.8613163232803345
1.1902496814727783
1.085591197013855
1.171126365661621
1.1188079118728638
1.1752691268920898
0.9536731243133545
1.0024168491363525
1.136993646621704
1.0671087503433228
1.0518265962600708
1.0812475681304932
1.201236367225647
1.1983458995819092
1.089392900466919
1.2863487005233765
1.0960962772369385
1.1114351749420166
1.0858154296875
1.0477885007858276
1.1598782539367676
1.0518099069595337
1.186206340789795
1.0696942806243896
0.9609029293060303
1.198074460029602
1.1612781286239624
1.0445246696472168
1.027835726737976
1.0636404752731323
1.0164192914962769
1.0875009298324585
1.0877238512039185
1.1053998470306396
1.0827524662017822
0.8601375818252563
1.181633710861206
1.0364859104156494
0.826885461807251
1.0607259273529053
0.9976773858070374
1.0969983339309692
1.0104296207427979
1.0707453489303589
1.0938780307769775
1.0714446306228638
1.0954583883285522
1.024552822113037
0.8534117341041565
1.0741792917251587
1.151183843612671
1.1063499450683594
1.1314265727996826
0.9835349321365356
0.9196865558624268
0.9712473154067993
1.1313486099243164
0.9224310517311096
1.1619975566864014
1.1163491010665894
1.0128815174102783
0.9571478366851807
0.9905591011047363
0.9876563549041748
0.9367743730545044
1.2748130559921265
0.8642103672027588
1.1199291944503784
1.078681230545044
0.9522935152053833
1.0481865406036377
1.2041449546813965
1.239877700805664
1.1018484830856323
1.001685380935669
1.0722918510437012
1.0874444246292114
1.0616616010665894
1.2564107179641724
0.7322489023208618
1.1224130392074585
1.0724283456802368
1.0434311628341675
1.0989608764648438
1.1676084995269775
0.9318822026252747
1.1576818227767944
1.1150736808776855
1.113160252571106
1.0340946912765503
1.2486718893051147
1.0265032052993774
1.2363004684448242
0.9396277666091919
0.761006236076355
1.0940788984298706
1.269963264465332
0.9502912163734436
0.9314084053039551
1.0977331399917603
1.167904019355774
0.9638672471046448
1.1391103267669678
1.1521128416061401
1.1246908903121948
1.0369114875793457
1.0355401039123535
1.098271369934082
1.0618128776550293
0.8796281814575195
1.1200037002563477
1.070051908493042
0.7754705548286438
0.8910450339317322
1.1051852703094482
1.1990717649459839
1.1487703323364258
1.1193660497665405
0.9101800322532654
1.0933581590652466
0.9301433563232422
1.0688292980194092
0.9263774752616882
1.0173776149749756
0.904412031173706
1.048223853111267
0.9478099942207336
0.8544893264770508
1.0448325872421265
0.9972828030586243
1.0186954736709595
1.0810428857803345
1.1855690479278564
1.0184205770492554
1.1163054704666138
1.0634315013885498
1.082383632659912
0.9768205881118774
0.8906790614128113
0.9919183850288391
0.9519975185394287
1.0876914262771606
1.051220417022705
0.9353866577148438
0.9854305982589722
1.0881659984588623
1.0641201734542847
1.1280250549316406
1.0604572296142578
1.0448520183563232
1.1311277151107788
0.9226915836334229
0.957882821559906
1.2271140813827515
0.7836405038833618
0.8596757650375366
1.102923035621643
1.1995267868041992
0.9293795228004456
1.087752342224121
1.129325032234192
0.9195458889007568
1.1716883182525635
1.0786796808242798
1.1630287170410156
1.084311604499817
1.0259325504302979
1.0811569690704346
1.1055338382720947
1.1407239437103271
1.1244748830795288
0.9401588439941406
0.9459335803985596
0.8072469234466553
1.0004857778549194
1.0124841928482056
1.1392050981521606
0.9054471254348755
0.9744534492492676
1.1023703813552856
1.1643754243850708
1.1996097564697266
1.16414213180542
1.1627368927001953
1.2200309038162231
1.1772598028182983
1.1024761199951172
1.0410245656967163
1.1673184633255005
0.8736058473587036
0.9833019971847534
1.061272144317627
1.0605225563049316
1.1272130012512207
1.0510174036026
1.1348521709442139
0.882341206073761
1.0202544927597046
1.0621694326400757
1.0731972455978394
1.0468872785568237
1.1368364095687866
1.0638097524642944
0.9774383902549744
0.897611677646637
0.8244518041610718
1.1719392538070679
1.0509494543075562
1.1530050039291382
0.8893645405769348
1.0446034669876099
1.1205413341522217
1.0866166353225708
0.7078201174736023
0.8881131410598755
0.9189489483833313
1.0659470558166504
1.1482771635055542
0.9505149126052856
1.0373139381408691
1.212087869644165
0.9342126250267029
0.9672619700431824
1.048418641090393
1.0127142667770386
1.0033564567565918
1.1677746772766113
0.8054043650627136
1.1587467193603516
0.7204183340072632
0.8721370697021484
0.9004600048065186
0.8900958895683289
1.1768709421157837
0.9362692832946777
1.0590144395828247
1.094580888748169
1.079479694366455
1.054785132408142
1.1826403141021729
0.863043487071991
1.1178767681121826
0.9651640057563782
1.0092453956604004
1.1365946531295776
1.084398865699768
0.9121357798576355
1.0442919731140137
1.0312663316726685
0.9277336001396179
0.9910289645195007
1.0216180086135864
1.035593867301941
1.1983915567398071
0.9259324669837952
1.154590368270874
1.0652847290039062
1.0473896265029907
0.8661267161369324
0.8870572447776794
1.0419540405273438
1.003495693206787
1.114194631576538
0.9860736131668091
0.847491979598999
1.1203804016113281
0.9945431351661682
0.9638543128967285
1.0571236610412598
1.021010160446167
0.9619921445846558
0.9529790282249451
1.0580538511276245
1.2421059608459473
0.9608650207519531
1.1325494050979614
0.7040790915489197
0.8647519946098328
1.063950777053833
1.0296672582626343
0.910283625125885
0.9288079142570496
1.0889954566955566
0.9253389239311218
1.035396933555603
1.1176577806472778
0.7902128100395203
0.856757402420044
0.9705487489700317
1.129571795463562
1.1285921335220337
1.037105917930603
1.1146849393844604
1.0987071990966797
1.2507038116455078
0.8898954391479492
0.9863463640213013
1.0892304182052612
1.021003007888794
0.9123599529266357
1.1276723146438599
1.1034079790115356
1.142917275428772
1.1020539999008179
1.0825140476226807
1.02324640750885
1.000209093093872
1.023388147354126
1.086561918258667
0.8696163296699524
1.2768305540084839
1.051427960395813
0.9294083118438721
0.9822455644607544
1.0700139999389648
1.2399938106536865
1.1857954263687134
1.1327464580535889
0.8856303095817566
1.2193816900253296
1.0862174034118652
0.8724286556243896
1.1268724203109741
1.0552797317504883
1.1870678663253784
1.1699453592300415
1.0715073347091675
1.1298589706420898
1.0702691078186035
1.116987705230713
0.9788450598716736
0.9754826426506042
0.9726394414901733
1.1237183809280396
1.0474600791931152
1.1466460227966309
0.9976618885993958
1.1684176921844482
1.1063969135284424
1.054411768913269
1.017770767211914
1.1103315353393555
1.060550332069397
0.8554378747940063
1.082364797592163
1.192265272140503
1.118470549583435
1.0625689029693604
0.9968998432159424
0.9504824876785278
0.8575305342674255
0.9286530613899231
0.8869641423225403
0.9517241716384888
1.0621182918548584
1.0626754760742188
1.1536434888839722
1.08632493019104
1.1872648000717163
0.8545336723327637
1.0209592580795288
1.0799955129623413
1.07260262966156
0.9112061858177185
0.9513745307922363
1.074783444404602
1.0743422508239746
0.8889097571372986
0.7262661457061768
1.1061369180679321
1.0139285326004028
1.178734302520752
1.0791678428649902
1.1519277095794678
1.2840356826782227
1.095776081085205
1.1871815919876099
1.0923020839691162
1.1211025714874268
1.2932151556015015
1.050328016281128
1.1879817247390747
1.0469014644622803
1.0735915899276733
1.05459463596344
1.1637836694717407
1.1051174402236938
1.1190024614334106
1.0763931274414062
1.0327932834625244
1.1891939640045166
1.1893668174743652
1.124086856842041
1.1644638776779175
1.2845935821533203
1.1755571365356445
1.129561424255371
1.1642602682113647
1.1912962198257446
1.1626348495483398
1.1889268159866333
1.1236004829406738
1.0616188049316406
0.860583484172821
0.9594452977180481
0.8358674645423889
0.9768506288528442
1.0350390672683716
0.8399578928947449
1.0529630184173584
1.0074912309646606
1.0335415601730347
0.8796762228012085
1.1578335762023926
1.0648176670074463
1.109720230102539
0.7330977320671082
1.0683271884918213
0.8590831756591797
0.9566353559494019
1.162387490272522
1.012229323387146
1.0644294023513794
1.2238537073135376
0.9941353797912598
0.9071232080459595
1.0479406118392944
1.0751862525939941
1.0811264514923096
0.8829493522644043
0.8675723671913147
0.9284183382987976
0.8263704776763916
1.0192172527313232
0.9320814609527588
1.038402795791626
1.102196455001831
0.9457864761352539
1.1462008953094482
1.026060700416565
0.8906750082969666
0.9853285551071167
0.8412853479385376
1.053544282913208
1.1503031253814697
0.9759775996208191
0.8941415548324585
1.020131230354309
1.0922143459320068
1.0121108293533325
1.239508032798767
1.0254374742507935
1.1240702867507935
0.9715104103088379
1.1272640228271484
1.283463954925537
1.0265265703201294
0.7919275164604187
1.029191017150879
1.0011693239212036
0.9567137956619263
1.0820105075836182
1.1386605501174927
0.8076002597808838
1.0376605987548828
1.0321476459503174
0.8438624143600464
0.9850799441337585
1.121878743171692
0.9454857110977173
1.1317365169525146
1.0920206308364868
1.0867068767547607
1.2684744596481323
1.1261557340621948
1.2993696928024292
0.8702009320259094
0.920318603515625
1.1858386993408203
1.0250879526138306
1.1166433095932007
0.9363589286804199
0.929802417755127
1.0992915630340576
1.0475314855575562
0.8195552229881287
0.9980992674827576
1.0571720600128174
1.0481009483337402
0.9239485859870911
0.980015754699707
1.0834861993789673
0.8403058052062988
1.07696533203125
1.1532775163650513
1.0300177335739136
1.1225982904434204
0.956721842288971
1.1510931253433228
0.8721373677253723
1.0124694108963013
1.0390762090682983
1.0507365465164185
1.0614824295043945
1.1379567384719849
0.8738555312156677
1.0301686525344849
1.0355020761489868
0.8804619908332825
1.0786654949188232
1.1206040382385254
1.0350273847579956
0.9169891476631165
1.1955879926681519
0.9730961918830872
0.9708690643310547
0.984736979007721
1.0461459159851074
1.0663365125656128
0.9784290194511414
0.9115387201309204
1.1857624053955078
1.0363677740097046
1.0573800802230835
1.1744502782821655
1.1088905334472656
1.143067717552185
1.0697195529937744
1.1339792013168335
1.0820611715316772
1.0815328359603882
1.1569463014602661
1.1143298149108887
1.0753992795944214
1.1367557048797607
1.2470377683639526
0.8285916447639465
1.1337834596633911
1.0728671550750732
1.1173534393310547
1.123706340789795
0.9670518040657043
1.1905590295791626
0.9148090481758118
0.9345223307609558
1.234125018119812
1.1944993734359741
1.065870761871338
0.9784298539161682
1.1692209243774414
0.9378528594970703
0.9110410213470459
1.1118887662887573
1.0203816890716553
1.1105386018753052
1.1345518827438354
1.1232945919036865
1.1154720783233643
1.2268155813217163
1.1099121570587158
1.1174607276916504
0.908720076084137
1.1495128870010376
1.0153294801712036
1.1581838130950928
0.8946130275726318
1.099841594696045
0.9428671598434448
0.9688558578491211
1.1717180013656616
1.1992419958114624
1.0115392208099365
1.153485655784607
1.2247179746627808
1.2061355113983154
1.101576805114746
1.0881952047348022
0.7465511560440063
1.086840033531189
0.7925143837928772
1.042781949043274
1.0768811702728271
1.049497365951538
0.9889426231384277
1.1817198991775513
1.0472971200942993
1.186047077178955
0.9222872257232666
1.081895351409912
1.3489317893981934
0.9607613682746887
1.2290430068969727
1.252882719039917
1.0856173038482666
1.0809603929519653
1.0805153846740723
1.1170724630355835
1.1840249300003052
1.2390861511230469
1.2489757537841797
1.1460851430892944
1.1672203540802002
0.8404803276062012
1.0241397619247437
1.069596529006958
1.1315393447875977
1.202420711517334
1.0401428937911987
1.0927444696426392
1.148460030555725
1.1472655534744263
0.7165088653564453
1.1240099668502808
0.5104696154594421
1.1749610900878906
0.9979292154312134
1.1892350912094116
1.1538835763931274
1.155278205871582
1.1354607343673706
0.9777169227600098
1.0652096271514893
1.0773215293884277
1.1569613218307495
1.2353694438934326
1.1821249723434448
1.2079335451126099
1.0934045314788818
1.2725727558135986
0.9711803793907166
1.227124810218811
1.052323579788208
1.2527366876602173
1.196146011352539
1.2051365375518799
1.1720110177993774
1.051798939704895
1.2709640264511108
1.0691903829574585
1.0293489694595337
1.190958857536316
1.1828830242156982
1.2752290964126587
1.114081621170044
1.1052279472351074
1.1256152391433716
1.065081238746643
1.1717498302459717
1.0767685174942017
0.737890899181366
1.152816891670227
1.1930060386657715
1.2182506322860718
1.2708770036697388
1.0857264995574951
1.083458423614502
1.1079868078231812
1.1583311557769775
0.9619820713996887
0.897063672542572
0.8076834082603455
1.1654975414276123
1.147010326385498
1.1832554340362549
1.1572352647781372
1.1978654861450195
1.1920325756072998
1.2573715448379517
0.9953566193580627
1.03106689453125
1.1540292501449585
1.105640172958374
1.0085920095443726
1.034947156906128
1.1760873794555664
1.079009771347046
1.0911877155303955
0.985843300819397
0.9853287935256958
0.9578819274902344
1.1140129566192627
1.2134957313537598
1.1145111322402954
0.7513909935951233
1.179136037826538
1.000708818435669
1.1211268901824951
1.0286785364151
0.9843795299530029
0.9331532120704651
1.115439534187317
1.0465686321258545
1.1208977699279785
1.1122218370437622
1.1284984350204468
1.0756489038467407
1.0166864395141602
1.1031500101089478
1.0739644765853882
1.1288368701934814
1.0669987201690674
1.0092092752456665
1.0846675634384155
1.150834560394287
0.7681059241294861
0.9274731874465942
0.8561549186706543
0.9626949429512024
0.8795227408409119
1.11765718460083
1.1319669485092163
1.1085236072540283
1.120664358139038
0.9622194766998291
1.0001881122589111
1.1710022687911987
0.9910763502120972
1.0192915201187134
1.0344297885894775
0.9957736730575562
1.042242407798767
0.9936630129814148
1.0175751447677612
1.1065595149993896
1.1728615760803223
1.1217923164367676
0.9643746614456177
1.097006916999817
0.9842635989189148
1.0945181846618652
0.9852980375289917
1.1399556398391724
1.0769273042678833
0.9326263666152954
1.0488085746765137
0.7242789268493652
1.081571102142334
0.675874650478363
1.1022069454193115
0.8678916096687317
0.7441405057907104
1.1430355310440063
0.5325279831886292
0.9545572996139526
0.8285627961158752
0.6492611169815063
0.979932427406311
0.8202148675918579
0.9700908660888672
0.743896484375
1.0237019062042236
0.5862254500389099
0.8667949438095093
1.0604764223098755
0.9839304089546204
0.6453899145126343
0.9709216952323914
0.6661148071289062
1.057499885559082
1.1275933980941772
0.8335809707641602
0.7803505659103394
0.6435887813568115
0.6603051424026489
0.9475067257881165
0.8209794163703918
0.7501633763313293
0.7369137406349182
0.7508420348167419
0.6919079422950745
0.8481212854385376
1.0035537481307983
1.0171390771865845
0.9261349439620972
0.7878491282463074
0.6706097722053528
0.947826623916626
0.8798762559890747
0.8643229603767395
0.8461634516716003
0.9072040915489197
0.9125237464904785
0.6614497303962708
0.8335687518119812
0.8109824657440186
0.7551365494728088
0.7620555758476257
0.8925540447235107
0.813107430934906
0.7142823934555054
0.7088227272033691
0.7673728466033936
0.7787079215049744
0.8518731594085693
0.8823626041412354
0.8077757954597473
0.7953816056251526
0.8798007965087891
0.9698820114135742
1.2063349485397339
0.8398852944374084
0.7761282920837402
0.9336491823196411
0.8462793827056885
1.0429624319076538
0.8216692209243774
0.9785494208335876
0.7716801762580872
0.7840502858161926
0.7648821473121643
0.825793445110321
0.821952760219574
0.7668094635009766
0.7046393752098083
0.7782021164894104
0.740378737449646
0.6707316637039185
0.8494128584861755
1.0378916263580322
1.0395084619522095
1.1537071466445923
0.8488349914550781
0.6971166729927063
0.8036512136459351
1.0884968042373657
0.6694653630256653
0.7647436261177063
0.7821551561355591
0.8279262185096741
0.8396903872489929
0.8837403059005737
0.7066213488578796
0.9379157423973083
0.760270893573761
0.873309314250946
0.8048734664916992
0.9923909902572632
1.010849952697754
0.712062418460846
1.082626461982727
1.033454179763794
1.1464755535125732
1.0426472425460815
0.9595925807952881
1.1485904455184937
1.1765590906143188
0.943032443523407
0.8617802858352661
1.0181938409805298
1.0265122652053833
1.009405255317688
1.0134929418563843
0.8879731893539429
1.0211983919143677
0.8877733945846558
0.9012942314147949
1.0211691856384277
1.0329798460006714
1.0074893236160278
0.9514762163162231
1.0672177076339722
0.891753613948822
1.0410531759262085
0.7006134390830994
0.9115731120109558
0.7743654847145081
1.0283544063568115
0.9948245882987976
0.8111395239830017
1.0559725761413574
1.0745941400527954
0.8623844981193542
1.0505516529083252
1.0070457458496094
1.0564333200454712
1.0689356327056885
1.0323890447616577
0.8979085087776184
0.9388355016708374
1.086785912513733
0.9473757147789001
1.0672005414962769
0.922213077545166
1.0427939891815186
0.8159046173095703
1.0671982765197754
1.0555665493011475
0.9872618913650513
0.9628430604934692
0.9914483428001404
1.059003233909607
0.8786784410476685
0.8989099860191345
0.9730439782142639
1.0349324941635132
1.007251501083374
0.9734710454940796
0.8537753224372864
0.8594738245010376
0.7888631224632263
0.7937896847724915
0.7979835867881775
1.0639930963516235
0.8012595176696777
0.8393681049346924
0.8718872666358948
0.8317797183990479
0.7958653569221497
0.9038442373275757
0.8721652626991272
0.7792709469795227
0.804313600063324
0.9449974298477173
0.8500909209251404
1.0123018026351929
1.1958454847335815
0.7909777164459229
0.9755827188491821
1.130435585975647
1.1326740980148315
0.9565441012382507
1.0621757507324219
0.9293314814567566
0.9403095245361328
0.7361798882484436
0.9205766916275024
0.9500283598899841
1.0379984378814697
1.072723388671875
0.9883132576942444
1.0783178806304932
0.7976839542388916
0.8455036878585815
0.7259615063667297
0.8143666386604309
1.0448917150497437
1.0148906707763672
0.8270443081855774
0.8739413022994995
0.6892918348312378
0.8310132622718811
0.8084490299224854
0.7745763659477234
0.8222016096115112
0.8421918749809265
0.7633927464485168
0.9952256679534912
0.8530591130256653
0.8394753336906433
0.8702943921089172
0.6728653907775879
0.8531560897827148
0.8819577097892761
1.0451099872589111
0.7984424233436584
0.8817952275276184
0.7183899283409119
0.9337170124053955
0.841547966003418
0.7965876460075378
0.9698272347450256
0.8536319732666016
0.9747031331062317
0.9225794672966003
0.6983335614204407
0.7544043064117432
0.9048475027084351
0.8220525979995728
0.8253462910652161
0.9916784763336182
1.0308548212051392
0.9244498014450073
1.1498026847839355
0.8284497857093811
0.9953576922416687
0.8228029608726501
0.6942452788352966
0.8231404423713684
0.8034287691116333
1.0057851076126099
0.8379166722297668
0.8361214995384216
0.8906712532043457
0.7704325914382935
1.0006804466247559
1.0199908018112183
0.9507867693901062
0.7795578837394714
1.023202657699585
0.7130442261695862
0.748289167881012
0.6988246440887451
0.8140484094619751
1.0618690252304077
1.0651391744613647
0.819101095199585
0.9024159908294678
1.0866068601608276
0.7313801050186157
0.7587491273880005
0.734624445438385
0.7379594445228577
0.7240016460418701
0.9414854645729065
0.7848411202430725
0.7553237676620483
0.7424821853637695
0.7326610684394836
0.8541911840438843
0.8284317255020142
0.6924264430999756
0.8701285123825073
0.8091634511947632
0.9472714066505432
0.7930089831352234
0.8857403993606567
0.7902305126190186
0.9420964121818542
0.6597859859466553
0.9281411170959473
0.9746819734573364
1.0057544708251953
0.7952409982681274
0.9973793029785156
0.8180783987045288
0.7119868397712708
1.0427966117858887
1.0275089740753174
1.097113847732544
0.8463592529296875
0.95180344581604
0.9897977709770203
1.030253529548645
1.0902068614959717
1.0677317380905151
1.1461714506149292
1.2608882188796997
1.0806026458740234
1.0146160125732422
1.0189509391784668
1.1583106517791748
1.1133381128311157
1.1017274856567383
1.1420013904571533
1.1469829082489014
1.1016713380813599
1.1293147802352905
1.0616263151168823
1.013725996017456
1.0990723371505737
0.9731695055961609
1.1071970462799072
1.0303267240524292
0.9249992966651917
1.0255991220474243
1.0024445056915283
0.9648177027702332
1.0078322887420654
0.7641321420669556
1.0395582914352417
1.1243118047714233
1.0965527296066284
1.1451236009597778
1.0669915676116943
1.006919026374817
1.128965139389038
1.1171122789382935
1.0173934698104858
0.9553206562995911
1.1270461082458496
0.9097363352775574
1.0449128150939941
0.8765571117401123
0.7620193958282471
0.7831217646598816
0.7880593538284302
0.7892976999282837
1.1258437633514404
1.004428505897522
1.0724992752075195
0.9252780675888062
0.8587436079978943
0.7882007360458374
1.0966887474060059
0.592266321182251
0.9128772020339966
1.0463955402374268
1.0317829847335815
1.1212142705917358
0.8029767870903015
0.6901296377182007
0.9078760147094727
0.7559090256690979
0.6570090055465698
0.7963902354240417
0.0
0.7347949147224426
0.9096810221672058
0.8181684613227844
0.7601037621498108
0.8426905274391174
0.8737474679946899
0.8690975308418274
0.7359791398048401
0.7399973273277283
0.8056060075759888
0.865078866481781
0.7210527062416077
0.682021975517273
0.7864140272140503
0.705048143863678
0.7271949052810669
0.8067305088043213
0.9277336597442627
0.7340173721313477
0.9015401601791382
0.8626705408096313
0.8717590570449829
0.6766157746315002
0.7441328763961792
1.040691614151001
0.7248029708862305
0.7844204902648926
0.9100940823554993
1.1558133363723755
0.9094546437263489
0.811819314956665
0.7056375741958618
0.7885132431983948
0.7476562857627869
0.7935338616371155
0.8643582463264465
0.837992250919342
0.7992914915084839
1.0019471645355225
0.7362056374549866
1.1326448917388916
0.805570125579834
0.6591781973838806
0.8813660740852356
0.8273796439170837
0.811271607875824
0.93919438123703
0.8913735747337341
1.0339990854263306
0.7730271816253662
0.9751874208450317
1.0534522533416748
0.7650485038757324
0.7785301804542542
0.8116762042045593
0.7626475095748901
0.7987533807754517
0.8210744261741638
0.8566216826438904
0.7227743268013
1.1442348957061768
0.6940816044807434
0.9212961792945862
0.8785566091537476
0.4954476058483124
0.8345292210578918
0.7721020579338074
0.7510318160057068
0.894140899181366
0.9045037031173706
0.9080869555473328
0.7740785479545593
0.860441267490387
0.7175880074501038
0.7695479393005371
1.0587753057479858
0.8462847471237183
1.154299020767212
1.0125627517700195
1.0633620023727417
1.212061882019043
1.011436939239502
1.1617141962051392
1.0908045768737793
0.9219247102737427
1.023736834526062
1.0055924654006958
1.040647029876709
0.9892863631248474
0.9209966063499451
1.076517105102539
1.0486743450164795
0.9566603302955627
0.8524060845375061
0.7110583186149597
0.822486162185669
1.0588111877441406
1.0218030214309692
1.1080243587493896
0.8175185918807983
1.0144621133804321
0.8922522068023682
0.8171290159225464
0.7927370071411133
0.745567798614502
0.7967480421066284
0.7904014587402344
0.9227274656295776
0.8712325096130371
0.9420660138130188
0.8087178468704224
0.7910793423652649
0.7307642698287964
0.8227344751358032
0.8016712665557861
0.7297530770301819
0.8006332516670227
0.9562241435050964
1.1345133781433105
0.8665356040000916
0.6421683430671692
1.1982160806655884
0.709158182144165
0.8720613718032837
0.7281110286712646
0.7915493249893188
0.7533134818077087
0.9393414258956909
0.9644792675971985
0.7111505270004272
0.7681217193603516
0.8195977807044983
0.7919590473175049
1.0916905403137207
0.807351291179657
0.7102218866348267
0.6869335770606995
1.188165545463562
0.7465465664863586
0.9151947498321533
0.752454936504364
0.7620469927787781
0.8136413097381592
0.7752466201782227
0.7416600584983826
1.1115448474884033
0.7224169969558716
0.6999112367630005
0.9982336163520813
0.7993842363357544
0.7772120237350464
0.794830858707428
0.7946674823760986
0.7750416994094849
1.0550168752670288
0.5154649615287781
0.7686496376991272
0.6759850382804871
0.7169362902641296
0.7508378624916077
0.8962398767471313
1.0218071937561035
0.7407037019729614
0.6742256879806519
0.909372866153717
0.7557975649833679
1.0954357385635376
0.7584162950515747
1.0309258699417114
0.7080517411231995
0.70998615026474
0.9237842559814453
0.9607896208763123
0.7141163945198059
0.8941615223884583
0.800848662853241
1.0177600383758545
0.8737444877624512
0.9034674167633057
0.8346655368804932
0.7301973104476929
0.58707594871521
0.9880421757698059
1.2642399072647095
1.1309490203857422
1.2184993028640747
1.3136260509490967
1.1499990224838257
1.1032594442367554
1.1919385194778442
1.2356582880020142
1.3219304084777832
1.2124576568603516
1.1913100481033325
1.226736307144165
1.125231385231018
1.1489572525024414
1.2496237754821777
1.1681112051010132
1.2250980138778687
1.259788155555725
1.3271199464797974
1.1021902561187744
1.1657353639602661
1.1021430492401123
1.1107953786849976
1.0570672750473022
1.0483455657958984
1.094922423362732
1.1232444047927856
1.2216025590896606
1.2038780450820923
0.3510269820690155
1.1533563137054443
1.073042631149292
0.6531156301498413
1.1652472019195557
1.1239163875579834
1.164915919303894
1.2075682878494263
1.1304736137390137
1.1903955936431885
1.0473347902297974
0.9833055138587952
0.695223867893219
1.1070400476455688
1.052478313446045
0.7533074617385864
1.2223966121673584
1.1317366361618042
1.2184627056121826
1.1463727951049805
1.1566503047943115
0.9493801593780518
0.6672203540802002
0.5122873783111572
1.2233097553253174
1.1947813034057617
1.1465169191360474
1.153437852859497
1.112380027770996
0.9827808141708374
1.2228219509124756
1.1985855102539062
1.0806680917739868
0.5386938452720642
1.0246737003326416
1.1290950775146484
0.2755562365055084
1.2019450664520264
1.0879199504852295
0.62798011302948
1.155410647392273
1.2428816556930542
0.570199728012085
1.2144252061843872
1.0291786193847656
1.034758448600769
0.7764154672622681
1.2287731170654297
0.6923559308052063
1.231814980506897
1.0717997550964355
0.9787665009498596
1.25192391872406
1.2252528667449951
1.014596939086914
1.108963131904602
1.0919137001037598
1.237406849861145
1.1148897409439087
0.9874456524848938
1.1929455995559692
1.1267892122268677
1.2162883281707764
1.2722961902618408
1.1809707880020142
1.237906575202942
1.1396851539611816
1.2130378484725952
0.9889637231826782
1.1183589696884155
1.2714011669158936
1.2771300077438354
1.1819818019866943
1.156989336013794
1.14329195022583
0.9413600564002991
1.1143261194229126
1.0417695045471191
1.0547739267349243
1.081130862236023
0.6074429750442505
1.1529799699783325
1.2458733320236206
0.9126638174057007
1.207072138786316
1.1458717584609985
1.1442549228668213
1.1338897943496704
1.1510270833969116
1.2742284536361694
0.721587598323822
0.819390058517456
1.1920320987701416
1.1201742887496948
1.2826589345932007
1.057147741317749
0.9616000652313232
1.2525720596313477
1.0613576173782349
1.126235008239746
1.1436480283737183
1.040695071220398
1.1028484106063843
1.0409132242202759
1.1015617847442627
1.0566303730010986
1.2204278707504272
1.2562464475631714
0.773170530796051
1.042038083076477
1.162043571472168
1.1989505290985107
1.0166395902633667
1.1589971780776978
1.2638018131256104
0.9913508296012878
1.1962381601333618
1.0782641172409058
0.7650362253189087
1.1209015846252441
1.0892093181610107
1.2010613679885864
1.1095136404037476
1.1177126169204712
1.1203705072402954
1.2555482387542725
1.1226682662963867
0.6818010807037354
1.1287156343460083
1.1312769651412964
1.2485052347183228
1.1387418508529663
1.1392685174942017
1.2491093873977661
1.1404188871383667
1.1252050399780273
1.092677354812622
1.2198115587234497
1.0026109218597412
1.2993371486663818
0.9681345224380493
0.8588494062423706
1.1214371919631958
1.101881504058838
1.1074168682098389
1.1119667291641235
0.9041507840156555
1.1846461296081543
1.0477761030197144
1.2135834693908691
1.0618269443511963
1.2200981378555298
1.1239718198776245
1.2654896974563599
1.2337085008621216
1.1289775371551514
1.1017282009124756
1.153257966041565
1.0716643333435059
1.0687601566314697
1.030917763710022
1.1928815841674805
1.3093464374542236
1.2524876594543457
1.1232726573944092
1.2150377035140991
0.6304470300674438
1.088135838508606
1.2423279285430908
1.1320207118988037
0.8390377163887024
1.1023017168045044
0.6331269145011902
0.9137933254241943
1.0183461904525757
1.2878817319869995
1.063924789428711
1.1355493068695068
1.070587396621704
1.189477801322937
0.9307161569595337
1.0287714004516602
1.0444815158843994
0.9971916079521179
1.22429358959198
0.9112867116928101
1.0725512504577637
1.02639639377594
1.2813071012496948
1.171881079673767
0.904532790184021
1.0154131650924683
1.0457247495651245
1.1332523822784424
1.1418554782867432
0.8839721083641052
1.132051944732666
1.211707353591919
0.7951856851577759
1.049276351928711
1.1477210521697998
1.1915562152862549
0.8943186402320862
0.8801373839378357
1.2375174760818481
1.2189011573791504
1.2246358394622803
0.9861831665039062
1.1472448110580444
0.9566885232925415
1.0423684120178223
1.2026811838150024
1.0466868877410889
1.2148423194885254
1.2288637161254883
1.1049193143844604
1.3172063827514648
1.2949026823043823
1.2927608489990234
1.2197414636611938
1.188359022140503
1.1342040300369263
1.1439658403396606
1.1396596431732178
0.8047170042991638
1.1168793439865112
1.267271637916565
1.0245784521102905
1.1989002227783203
1.221648097038269
1.1834944486618042
1.152048110961914
1.0155962705612183
1.249527931213379
1.3709462881088257
1.2434452772140503
0.8430160284042358
1.1029638051986694
1.0969995260238647
1.1701925992965698
1.1010905504226685
1.2550513744354248
1.1404473781585693
1.272030234336853
1.1607985496520996
1.1289969682693481
1.0361428260803223
1.285000205039978
1.2804975509643555
1.2079054117202759
1.2398473024368286
1.2406917810440063
1.1490693092346191
1.1339997053146362
1.1895461082458496
1.141959309577942
1.127479910850525
1.3158538341522217
1.3274731636047363
1.3334367275238037
1.2191150188446045
1.1818170547485352
1.147571325302124
1.0841807126998901
1.159287691116333
0.7326786518096924
0.9659781455993652
1.2960865497589111
1.1110477447509766
0.9643725156784058
1.2184096574783325
1.1797574758529663
1.1527957916259766
1.2613935470581055
1.3017009496688843
1.096056342124939
1.1239148378372192
1.258790135383606
1.3401116132736206
1.0984182357788086
1.0070167779922485
1.2742820978164673
1.1341789960861206
1.2218961715698242
1.0942281484603882
0.9974208474159241
1.0611916780471802
1.1302216053009033
0.9925685524940491
1.1512335538864136
1.1014199256896973
1.1412246227264404
1.3542033433914185
1.175612449645996
1.101733922958374
1.2217954397201538
1.2288693189620972
1.128649353981018
0.9717469215393066
1.160401701927185
1.1687524318695068
1.1051656007766724
1.2202222347259521
1.0256325006484985
1.0736311674118042
1.0377973318099976
1.1651171445846558
1.0542622804641724
1.118996500968933
1.1416181325912476
1.2044622898101807
1.3133597373962402
1.2021702527999878
1.2327929735183716
1.2675226926803589
1.1607577800750732
0.9766809940338135
1.0525023937225342
1.1879405975341797
1.1936242580413818
1.092044472694397
1.12852144241333
1.249705195426941
1.061860203742981
1.1527248620986938
0.9720821976661682
0.7254838347434998
1.1202337741851807
1.0272325277328491
1.0645925998687744
1.0605010986328125
0.9487149715423584
0.8033629059791565
1.0033938884735107
1.1267707347869873
1.032400131225586
1.0579026937484741
1.0097260475158691
0.9104645252227783
1.0998390913009644
1.0077404975891113
0.9481584429740906
1.0916515588760376
1.1945639848709106
0.9912869930267334
1.0908427238464355
0.5957776308059692
1.0181736946105957
1.1280674934387207
1.089043140411377
1.0751457214355469
1.0931535959243774
0.9804129004478455
0.9861764311790466
0.9769890904426575
1.015658974647522
1.1396756172180176
1.2525297403335571
1.1056643724441528
1.048715591430664
1.2082247734069824
1.1009937524795532
0.9840753078460693
1.2210890054702759
1.1565601825714111
1.1251428127288818
1.2362691164016724
1.2132624387741089
0.8069806694984436
0.7892078757286072
1.11208975315094
1.0526620149612427
1.0354288816452026
0.9915179014205933
0.6333176493644714
1.0970336198806763
1.1986016035079956
1.0972837209701538
1.1477978229522705
1.0435729026794434
1.1205836534500122
1.1000189781188965
1.1318684816360474
1.0249931812286377
1.0813788175582886
1.1111856698989868
1.0570887327194214
1.1689040660858154
1.165248990058899
1.1491026878356934
1.0467942953109741
1.0825542211532593
0.9802641272544861
1.127195954322815
1.0589029788970947
1.0232360363006592
1.0444122552871704
1.1275501251220703
1.1286303997039795
1.0772026777267456
1.022430419921875
0.9866765141487122
1.2462658882141113
1.1178832054138184
1.009824275970459
0.9342483282089233
1.233422875404358
0.9216387271881104
1.0403701066970825
1.0694926977157593
1.0081706047058105
0.9811790585517883
1.0448856353759766
0.9645692110061646
1.1162933111190796
1.0388636589050293
1.081444263458252
1.1965558528900146
1.0419034957885742
1.1507986783981323
1.0428467988967896
1.027631402015686
1.1702498197555542
0.9959036707878113
1.1215565204620361
1.004957914352417
1.0644500255584717
0.9742321968078613
1.0860838890075684
1.0217723846435547
1.1759449243545532
1.0143969058990479
0.9468274712562561
1.0187969207763672
0.9596899151802063
1.1007344722747803
0.9875538945198059
0.8532952070236206
0.9304813742637634
1.066296935081482
0.8841548562049866
1.034990906715393
1.0678791999816895
0.9630498886108398
1.087575912475586
1.026376724243164
1.0476938486099243
0.8873831629753113
0.982692539691925
0.9197947382926941
0.991614043712616
1.0563991069793701
1.0874873399734497
1.1484142541885376
1.1925272941589355
1.1678194999694824
0.6239960193634033
0.9189358949661255
0.8474624156951904
1.1723334789276123
1.036846399307251
1.1097145080566406
1.020363211631775
1.023249864578247
1.0428695678710938
1.097156047821045
1.121242880821228
1.015130639076233
1.0655962228775024
0.8493485450744629
0.8643738031387329
0.9669041633605957
0.963460385799408
1.0754092931747437
0.9805647134780884
1.1660000085830688
0.7912188172340393
1.113439917564392
0.7037777900695801
1.1359184980392456
1.1506717205047607
0.6629796624183655
1.1833800077438354
1.0593348741531372
0.8864902853965759
1.0534472465515137
1.1171075105667114
0.956602931022644
1.036269187927246
1.10628080368042
0.8483553528785706
1.0791599750518799
1.1949180364608765
0.9275338053703308
1.068792462348938
1.0099815130233765
1.2152283191680908
0.9347653985023499
0.994597315788269
0.9522385597229004
1.1659762859344482
1.0516953468322754
0.9857916235923767
1.1208008527755737
0.9395860433578491
0.9703498482704163
0.9418457746505737
0.8609080910682678
0.9390340447425842
1.131691336631775
1.0204979181289673
1.1481045484542847
1.0287067890167236
1.176705002784729
0.9661503434181213
1.1807043552398682
1.0993938446044922
1.0343267917633057
0.9738629460334778
1.179210901260376
1.2519704103469849
1.0662753582000732
0.9840507507324219
1.0038641691207886
0.8876095414161682
1.1843609809875488
1.1554920673370361
0.9653809666633606
1.1225039958953857
1.0395232439041138
0.9578545689582825
1.0835620164871216
1.0256606340408325
1.0375462770462036
0.9526391625404358
0.9906175136566162
1.0024927854537964
0.9582716226577759
0.8549764752388
0.9906235337257385
1.051283597946167
0.8992392420768738
0.9662511944770813
1.0059399604797363
1.0067166090011597
0.9698553681373596
1.0554388761520386
1.18915855884552
0.9877661466598511
0.9760345220565796
0.9798837304115295
1.0483787059783936
1.132447600364685
0.9506368041038513
0.8173392415046692
0.9925144910812378
0.9143702983856201
1.0738399028778076
0.9838548302650452
0.8572320342063904
1.1235727071762085
1.0715956687927246
1.1759154796600342
1.1875923871994019
0.8377841711044312
0.9823538064956665
0.9874314069747925
1.0407334566116333
1.014635682106018
1.184762954711914
0.9977712631225586
1.1167999505996704
1.0516752004623413
1.1791123151779175
1.027483344078064
0.8572236895561218
0.8390904664993286
1.128671646118164
0.9602985978126526
0.9843011498451233
1.026695966720581
1.1347479820251465
1.0595026016235352
0.8052911758422852
1.059924840927124
0.9490393996238708
1.0842939615249634
1.1017416715621948
0.9006543159484863
0.9584677219390869
1.1301076412200928
1.1142581701278687
0.975381076335907
1.174920916557312
1.2154954671859741
1.0402579307556152
0.7887073755264282
1.0208706855773926
1.2026526927947998
1.3584346771240234
1.0503188371658325
1.121553897857666
1.0547655820846558
0.8341995477676392
1.0801756381988525
1.293556809425354
0.9736440777778625
1.154322624206543
1.09783136844635
0.9964165091514587
1.3501652479171753
1.0804970264434814
1.06721031665802
1.1218174695968628
1.0438181161880493
1.1071985960006714
1.0690094232559204
1.165321946144104
1.0472453832626343
1.3202060461044312
1.0867555141448975
1.0160564184188843
1.1230570077896118
1.1362791061401367
1.0259002447128296
1.0368283987045288
1.0637304782867432
1.2282617092132568
0.7750933766365051
1.1527949571609497
1.07850980758667
1.1031228303909302
1.0414665937423706
1.1812431812286377
1.2427781820297241
0.9979903101921082
1.0184258222579956
1.0011900663375854
1.0504499673843384
1.0665595531463623
1.2188043594360352
0.9318752288818359
1.0822983980178833
1.0939358472824097
1.2595151662826538
1.1868494749069214
1.2138267755508423
1.1636395454406738
1.0310617685317993
0.7475181818008423
1.0274605751037598
1.1170177459716797
1.044785499572754
1.171643614768982
0.5510435104370117
1.0522069931030273
0.998794436454773
0.9840328693389893
1.217729091644287
0.9967448115348816
1.1205569505691528
0.9544925093650818
1.0406458377838135
1.111642599105835
1.1241816282272339
0.9518986940383911
1.0606969594955444
1.0861930847167969
0.9605966806411743
0.9916048645973206
1.0228135585784912
0.9663797616958618
1.1013412475585938
1.0165736675262451
1.0621051788330078
1.0683337450027466
1.1850190162658691
0.9509050846099854
1.0438789129257202
1.0950510501861572
1.168890118598938
0.9826999306678772
0.8949030041694641
0.9449047446250916
0.875511884689331
1.0205295085906982
0.9566848278045654
0.7636317014694214
0.9007379412651062
1.1575050354003906
1.0577998161315918
1.0525885820388794
1.0401517152786255
1.1421133279800415
1.1424267292022705
1.1836020946502686
0.8122777938842773
0.9950668215751648
1.0802972316741943
1.2199938297271729
0.7903590202331543
1.2169095277786255
0.739485502243042
1.1909247636795044
1.1663873195648193
1.192960500717163
1.075649619102478
1.1462055444717407
0.9904413223266602
1.0354580879211426
1.0838948488235474
0.9491137266159058
1.1016415357589722
1.1132311820983887
1.286177635192871
1.0384106636047363
1.0325593948364258
1.0610731840133667
1.129765272140503
1.1824432611465454
1.2808758020401
0.9942290782928467
1.140037178993225
1.2114207744598389
1.0143020153045654
1.1247518062591553
1.071115493774414
1.173797607421875
1.2201743125915527
1.08548104763031
1.050359845161438
1.1744484901428223
1.0157684087753296
1.1580021381378174
1.1577272415161133
1.0588589906692505
1.1892704963684082
1.0636144876480103
1.1412525177001953
1.0760061740875244
1.1115537881851196
1.1011929512023926
1.1394761800765991
1.0347775220870972
1.3412305116653442
1.1557927131652832
0.9816669225692749
1.2758344411849976
0.8970012664794922
1.0864278078079224
1.2262202501296997
1.296275019645691
1.1842914819717407
1.090071678161621
1.0098850727081299
1.3125547170639038
1.1794836521148682
1.2391915321350098
1.1342774629592896
0.9557915925979614
0.6284732222557068
1.2793166637420654
1.0226978063583374
1.0899876356124878
0.8798977732658386
0.707358717918396
1.0325865745544434
1.2444539070129395
0.9497048854827881
1.0646635293960571
1.2070165872573853
1.1614916324615479
1.2263596057891846
0.9810568690299988
1.040202021598816
1.2867631912231445
1.041169285774231
1.214842677116394
1.0197323560714722
1.2744417190551758
1.2379757165908813
1.2119077444076538
1.0289318561553955
1.2842248678207397
1.028515338897705
1.1974846124649048
1.19144606590271
1.1355634927749634
1.2485978603363037
1.1174132823944092
1.0860199928283691
1.2307145595550537
1.1738145351409912
1.3447802066802979
1.1005859375
1.0664129257202148
1.1238603591918945
1.0804831981658936
1.1347852945327759
1.1500922441482544
0.8882846832275391
1.0001450777053833
1.1371761560440063
1.2464194297790527
1.0998377799987793
1.217953085899353
1.0363280773162842
1.0676629543304443
1.1770946979522705
0.9440647959709167
1.1235243082046509
1.1342445611953735
1.219976782798767
1.2478708028793335
1.1367942094802856
0.9994857907295227
0.9493765234947205
1.0551152229309082
1.0829260349273682
1.0910472869873047
1.2113255262374878
1.2264305353164673
1.191948413848877
1.0976849794387817
1.0533829927444458
1.178639531135559
0.9312328100204468
1.050092339515686
0.9464237093925476
1.110897421836853
1.0206966400146484
1.0420643091201782
1.193595051765442
0.9356374740600586
1.0929617881774902
1.1026761531829834
1.2128713130950928
1.1652041673660278
0.6484469175338745
1.1242913007736206
1.2587183713912964
1.2535141706466675
1.0307745933532715
0.9378653764724731
1.0267112255096436
1.1801724433898926
1.0574675798416138
1.0621546506881714
1.0556873083114624
1.0859683752059937
1.152649164199829
1.2824078798294067
1.1197254657745361
1.2289583683013916
1.1558716297149658
1.1191091537475586
1.1585693359375
1.1638820171356201
0.7134115695953369
1.161842703819275
1.1536535024642944
1.2160452604293823
0.9822728633880615
1.227631688117981
1.0461920499801636
1.0992488861083984
1.0609716176986694
1.318998098373413
1.1669870615005493
1.1226502656936646
1.1870183944702148
1.1376423835754395
1.081937313079834
1.1603868007659912
1.070132851600647
0.9502738118171692
1.1215859651565552
1.0161168575286865
0.8802226185798645
1.1390516757965088
1.0776423215866089
1.1443777084350586
0.9961889386177063
1.2046054601669312
1.2130502462387085
1.3155202865600586
1.3369872570037842
1.2370034456253052
1.2564719915390015
1.0636476278305054
1.1870001554489136
1.1412638425827026
1.026668667793274
1.228184700012207
1.1111514568328857
1.2514293193817139
1.1560131311416626
1.2118148803710938
1.0540540218353271
1.0547823905944824
1.193839192390442
1.1658060550689697
0.8594173192977905
1.0325679779052734
1.012235403060913
1.1342874765396118
0.7332082390785217
1.2486404180526733
1.1829396486282349
0.6155290603637695
1.1481635570526123
1.3106632232666016
0.7857881784439087
0.6457650661468506
1.0733978748321533
1.0636136531829834
1.2690143585205078
1.0382918119430542
1.066738247871399
1.2532458305358887
1.1634410619735718
1.0894675254821777
0.7900655269622803
0.8549299240112305
0.8733762502670288
1.2870830297470093
1.1566320657730103
1.1764215230941772
1.1889162063598633
1.1139955520629883
1.0773597955703735
1.2433573007583618
1.0634688138961792
0.6429533362388611
0.947466254234314
1.14500093460083
1.3754830360412598
1.043703556060791
1.0666550397872925
1.2828296422958374
1.0335866212844849
1.2331645488739014
0.9930355548858643
1.1786473989486694
1.055993914604187
1.2304437160491943
1.1634451150894165
1.2345272302627563
1.1211503744125366
1.1850011348724365
1.0619921684265137
1.1062190532684326
0.856644868850708
0.9647569060325623
0.9381886720657349
1.0633275508880615
1.2766921520233154
1.3049473762512207
1.2437127828598022
1.193972110748291
1.100258469581604
0.9232258200645447
1.1330528259277344
1.075556755065918
1.1095064878463745
1.3516583442687988
1.1389936208724976
1.2854949235916138
1.1302984952926636
1.171318531036377
1.039840579032898
1.0196648836135864
0.8746234774589539
1.3343836069107056
1.118329405784607
1.060615062713623
1.1835888624191284
0.9897646307945251
1.0701711177825928
0.8865447640419006
1.2462810277938843
1.2741643190383911
1.3094593286514282
1.1433112621307373
0.9361549019813538
1.2216687202453613
0.7478538751602173
1.1892950534820557
0.8583379983901978
0.9823029041290283
1.161689043045044
0.8648842573165894
1.137919545173645
1.0769994258880615
1.1642355918884277
1.1131535768508911
1.149849534034729
1.205122947692871
1.1793588399887085
1.1845507621765137
1.1847933530807495
1.2185430526733398
1.2581733465194702
1.1574151515960693
0.9366523027420044
1.1259218454360962
0.9751965999603271
1.2678370475769043
1.1973108053207397
1.0380855798721313
0.8983019590377808
1.2812535762786865
1.144934058189392
0.9213783144950867
1.08055579662323
1.1548902988433838
0.5099632143974304
1.2703438997268677
1.0626859664916992
1.3183718919754028
0.9789326190948486
1.2724703550338745
1.1026719808578491
1.1588454246520996
1.165833592414856
1.0888001918792725
1.1675785779953003
1.1348620653152466
1.115212321281433
1.0667636394500732
1.236127257347107
1.2369976043701172
1.1422090530395508
0.9701671600341797
1.1594109535217285
1.1711649894714355
1.058684229850769
1.0581508874893188
1.0603528022766113
1.1912378072738647
1.1678705215454102
1.0443826913833618
1.1428327560424805
1.094748616218567
1.136413812637329
1.0913610458374023
1.0598372220993042
1.0932860374450684
1.1942025423049927
1.0565568208694458
1.0706382989883423
1.143165111541748
0.9033740162849426
1.0055112838745117
0.9916293025016785
0.8163291215896606
0.9671992063522339
0.9122822284698486
0.6290912628173828
1.067393183708191
1.1028183698654175
0.9426140189170837
0.8184779286384583
1.130741000175476
0.9238028526306152
0.9278663396835327
0.996324896812439
1.0287445783615112
0.9872970581054688
0.8936872482299805
1.1224499940872192
0.9933356046676636
1.0049083232879639
1.0474680662155151
0.8300541639328003
0.9614214897155762
1.0880175828933716
1.0802137851715088
1.0072708129882812
1.0647109746932983
0.9202374219894409
1.1012187004089355
0.912158727645874
0.7786428928375244
0.9586676359176636
0.8973506093025208
1.0547778606414795
0.8542022705078125
0.9139249324798584
0.9007071852684021
0.9330911636352539
1.0488808155059814
1.0719282627105713
0.9726541042327881
0.939765989780426
0.9879757761955261
0.7924876809120178
1.0328766107559204
0.9510314464569092
1.0111263990402222
0.944099485874176
1.0594229698181152
0.6460839509963989
0.957369863986969
0.9528388381004333
1.0268422365188599
0.9407432675361633
0.7438924312591553
0.8897807598114014
0.9404876828193665
0.9952343106269836
0.8154350519180298
0.9897850751876831
1.1774253845214844
0.8232581615447998
1.0480315685272217
1.050216555595398
0.7715891003608704
0.9460377097129822
1.0781959295272827
0.9077960252761841
1.013365387916565
0.9380258321762085
0.6705094575881958
0.7496148943901062
0.8981157541275024
1.03889000415802
0.9040509462356567
0.7787725329399109
0.860844612121582
1.0446946620941162
0.9989372491836548
0.9702551364898682
0.9840214252471924
0.7736849784851074
0.9570773243904114
0.9493300318717957
1.0900715589523315
0.9864574670791626
0.7389580011367798
1.0212336778640747
1.0969610214233398
0.7774131894111633
0.9322471618652344
0.8394938111305237
1.0714750289916992
1.0375345945358276
0.8543280363082886
0.9156789779663086
0.9783374667167664
0.9762714505195618
0.8240842223167419
1.0722004175186157
1.052761435508728
0.9817190170288086
0.9297760128974915
0.8607768416404724
1.1108349561691284
1.0706912279129028
0.871634840965271
0.7858012318611145
1.1858152151107788
0.8334088325500488
1.1235908269882202
0.9968278408050537
1.0106244087219238
1.0505789518356323
0.9941633343696594
0.9433674216270447
0.892031192779541
1.0402733087539673
1.171655297279358
0.8186190128326416
0.8962168097496033
0.9629031419754028
0.9251825213432312
1.2328290939331055
0.8613004684448242
1.1343015432357788
0.7756069302558899
0.9849256277084351
1.0487128496170044
0.9764857888221741
1.1081799268722534
0.9772130846977234
0.9478361010551453
0.9958928823471069
0.9613504409790039
0.9705902934074402
0.714718222618103
0.9628372192382812
0.9986400604248047
0.8035992980003357
0.9619773626327515
0.984158992767334
0.8498636484146118
1.0626753568649292
1.0414059162139893
0.9407264590263367
0.8321707248687744
0.8333351612091064
0.8599680066108704
0.8497498631477356
0.9368059039115906
0.9543529152870178
1.0051041841506958
0.9291809797286987
0.9913373589515686
0.9105638861656189
0.9993140697479248
0.8953932523727417
0.9042693376541138
0.9310051202774048
1.005128264427185
0.998436450958252
0.9722191691398621
0.8593989014625549
0.8465583324432373
0.9528558850288391
1.0657535791397095
0.9451979398727417
0.8233162760734558
0.5315411686897278
0.7563336491584778
0.7217693328857422
0.9271800518035889
0.9309468865394592
0.8882908225059509
1.0498664379119873
0.8625993728637695
0.9292801022529602
0.9432820081710815
0.9204660058021545
1.0942530632019043
0.8724761009216309
0.8870665431022644
1.022547721862793
0.9972509741783142
1.0280938148498535
0.9430612921714783
1.0430164337158203
0.8992899656295776
0.8853843212127686
1.03544282913208
0.8632869720458984
0.8344569802284241
0.9650933146476746
1.052510142326355
0.8234361410140991
0.9487541913986206
1.0876853466033936
0.7012407779693604
0.9190175533294678
0.896730899810791
0.976803719997406
0.8367634415626526
0.8851823806762695
0.9157119989395142
0.9424326419830322
0.9238461852073669
1.1593281030654907
1.0551789999008179
0.9409857392311096
1.1725202798843384
1.0030924081802368
0.9629529714584351
1.057774543762207
1.1045749187469482
1.0916227102279663
1.0087769031524658
1.1092544794082642
0.9909798502922058
1.04237699508667
1.1942392587661743
1.0793102979660034
1.0772472620010376
1.0137780904769897
1.0397365093231201
1.149532437324524
0.908552885055542
0.7926584482192993
0.9125126600265503
0.7875015139579773
0.8258175849914551
0.7686787843704224
0.9635540843009949
0.8775259256362915
0.8924005627632141
1.0908740758895874
1.1196874380111694
0.9509503841400146
0.6410423517227173
0.8616513609886169
0.9785622954368591
0.966435432434082
0.9445314407348633
0.7987340092658997
0.8585226535797119
0.9705464839935303
0.9124815464019775
0.9431124925613403
0.8859055042266846
0.9427878260612488
0.9684612154960632
0.9645876288414001
0.8012744188308716
0.861643373966217
0.9788293242454529
0.9533786177635193
1.1316397190093994
0.9757522344589233
0.9355370402336121
0.7359908223152161
0.9486879110336304
1.0462785959243774
0.8874498009681702
0.9648136496543884
0.9032484889030457
0.8208592534065247
1.001626968383789
0.91194748878479
0.8668827414512634
0.942260205745697
0.8834546804428101
0.744832456111908
0.9878409504890442
0.8921233415603638
1.0065357685089111
0.7395724058151245
0.9684242606163025
0.8814594149589539
0.8249571919441223
0.7860099077224731
0.7309831380844116
1.0110503435134888
1.0747870206832886
1.1548209190368652
1.0080881118774414
1.0246506929397583
0.8955633640289307
0.7653082013130188
0.8991194367408752
0.8566045165061951
1.0066986083984375
0.9049012064933777
0.8590115904808044
0.9184946417808533
1.0782406330108643
1.0325376987457275
1.0253868103027344
1.0590142011642456
0.8436127305030823
0.9678053855895996
0.9000591039657593
0.9381974935531616
1.0276691913604736
1.0712970495224
1.0737048387527466
1.1379075050354004
0.927407443523407
0.9909875392913818
1.120083212852478
0.76606285572052
0.7453296780586243
0.6667816042900085
0.9383352398872375
0.6665290594100952
0.953432023525238
0.920287013053894
0.7610642313957214
0.885888934135437
0.8624632954597473
0.8428777456283569
1.0184742212295532
0.9112705588340759
1.1026304960250854
0.789284884929657
0.9837032556533813
0.7842099666595459
0.9173702597618103
0.9712111353874207
1.0875760316848755
0.8589463829994202
0.7666633725166321
0.7102504372596741
0.9834676384925842
1.1363980770111084
1.0849521160125732
0.7335530519485474
0.8935646414756775
0.7069826722145081
0.8946793675422668
0.772200345993042
0.9868906140327454
1.0988960266113281
1.068786382675171
0.7460445761680603
1.0420843362808228
0.8553136587142944
0.880814254283905
0.975206732749939
0.821580171585083
1.2052754163742065
0.7576690316200256
0.9232459664344788
1.0488463640213013
0.7656781673431396
0.9627726674079895
0.8079688549041748
0.7884963750839233
0.8706160187721252
0.7966130971908569
0.8698224425315857
0.8194131851196289
1.0670236349105835
0.9780400395393372
0.875606894493103
1.0190101861953735
1.0303248167037964
0.8649947643280029
0.7825862765312195
0.9609471559524536
0.8011966943740845
0.7921555042266846
0.9432688355445862
0.8234527707099915
0.6827383041381836
0.7910538911819458
0.7439361214637756
0.7542619705200195
0.7243922352790833
0.7008963823318481
0.9291455149650574
1.019797921180725
0.9155232906341553
0.8286197781562805
0.8135911226272583
0.756108820438385
1.0258383750915527
0.7275977730751038
1.1877011060714722
0.79163658618927
1.056907057762146
0.8016830086708069
0.9098824858665466
1.0544793605804443
0.818979024887085
1.0583816766738892
0.8082570433616638
0.7108780741691589
0.8804392218589783
0.8881935477256775
0.8470008969306946
0.9932436943054199
1.0220887660980225
1.0153110027313232
1.0216811895370483
0.3694569170475006
0.9789635539054871
0.8333950638771057
0.835813581943512
0.8259190320968628
0.6641368269920349
1.17227303981781
0.9713016152381897
0.9219114184379578
0.7747332453727722
0.8974636793136597
0.8477799296379089
1.1554131507873535
0.9956552386283875
0.7075387239456177
0.7954763770103455
0.7919492125511169
0.9725326299667358
0.9608052968978882
0.90129554271698
0.880096435546875
0.7608039379119873
1.0320143699645996
0.7728959918022156
0.7188010215759277
1.028298020362854
1.0904463529586792
0.7887869477272034
0.7677294015884399
0.6923868060112
0.9432289600372314
0.9587496519088745
0.971491813659668
0.9622718691825867
1.0860092639923096
0.8545095324516296
0.9322361350059509
0.7839173078536987
0.6567530035972595
0.8526250123977661
1.0909548997879028
0.9218318462371826
0.9289045929908752
0.9932440519332886
0.905414342880249
0.6653119325637817
0.8330712914466858
1.0997511148452759
0.9584576487541199
0.9544450044631958
1.0669333934783936
1.0251760482788086
1.1088379621505737
1.0660667419433594
1.0459905862808228
0.9457076191902161
0.8973524570465088
0.8694778084754944
0.8551751375198364
1.049499750137329
1.0245592594146729
0.9182998538017273
1.0355756282806396
0.9433254599571228
0.9166989922523499
0.9346165060997009
1.1352266073226929
1.0326038599014282
1.152862548828125
1.072191834449768
0.89694744348526
0.7788727879524231
0.9440772533416748
0.934950590133667
0.8686642646789551
0.9893869161605835
1.086289644241333
0.9752887487411499
0.9498589038848877
0.8117568492889404
1.1540257930755615
0.9549996852874756
0.7702306509017944
0.8719549179077148
0.8359909653663635
0.9121289253234863
0.8972044587135315
1.1069244146347046
0.960224986076355
0.9389100670814514
0.8887584805488586
0.815389096736908
0.7668312191963196
0.9690600037574768
0.9790075421333313
1.0045247077941895
0.9337189793586731
0.857522189617157
1.0417766571044922
0.873340368270874
1.100987434387207
1.1826952695846558
1.1113070249557495
0.9542421102523804
1.0762892961502075
1.2502866983413696
1.1214700937271118
1.0502808094024658
1.0549918413162231
0.9659436345100403
1.0153155326843262
1.144797682762146
1.0387699604034424
1.0877673625946045
0.8444002866744995
0.9574618935585022
0.968178391456604
0.746467113494873
0.9303584694862366
0.4996398091316223
1.0936484336853027
1.0600347518920898
0.9522085189819336
1.123428225517273
1.0196130275726318
1.052432656288147
0.9508863091468811
1.0488852262496948
0.9880954027175903
0.9019932150840759
0.6860643625259399
0.9315029382705688
0.6639494895935059
0.9945260286331177
0.9661749005317688
0.9090660810470581
1.0957149267196655
0.7053906321525574
1.066532015800476
0.9091523885726929
0.9927367568016052
0.6892775297164917
1.0953738689422607
1.0088294744491577
0.9190496206283569
0.9066029787063599
1.0128899812698364
0.9167993068695068
0.9851654171943665
0.8949465155601501
1.0819921493530273
1.0882456302642822
1.2922630310058594
0.967565655708313
1.1677583456039429
1.1309189796447754
0.9072961807250977
1.1561198234558105
0.44603660702705383
1.1862438917160034
1.1182106733322144
1.0175576210021973
1.0967999696731567
0.9906837344169617
0.8257865905761719
1.010450839996338
1.1201903820037842
0.9905949234962463
1.0467581748962402
1.0319712162017822
1.0534316301345825
0.9270881414413452
1.1830956935882568
1.1663506031036377
0.9722908139228821
1.308819055557251
0.9828068017959595
1.1071215867996216
1.11174476146698
1.0600297451019287
1.1156771183013916
1.0583409070968628
1.107985258102417
1.0499719381332397
0.902925431728363
0.8411648273468018
0.9906188249588013
1.0379750728607178
1.1583551168441772
1.00206458568573
0.6952604651451111
0.9839423894882202
0.8568745255470276
1.1267356872558594
1.0217453241348267
0.8509024977684021
1.0627473592758179
0.9597814679145813
1.0578112602233887
0.6834808588027954
0.7059932947158813
1.0325742959976196
1.0205566883087158
0.7823684215545654
1.0182298421859741
0.9565111994743347
1.0362058877944946
1.075814127922058
1.1599056720733643
0.7476932406425476
0.8114652037620544
0.8417182564735413
0.9784111976623535
0.7517275214195251
1.1200535297393799
1.099042296409607
0.967187762260437
1.0198924541473389
0.8016262054443359
0.9889214634895325
0.7076544165611267
1.0071709156036377
0.8755345344543457
1.0308187007904053
0.9955965280532837
1.0498639345169067
1.0623220205307007
1.08809232711792
0.9328571557998657
0.9344346523284912
0.992656409740448
1.0828672647476196
0.6360399127006531
0.8397366404533386
0.665855348110199
0.6505295038223267
0.7443326711654663
0.9426295161247253
0.7611615657806396
0.9495781064033508
1.052359938621521
0.9331384897232056
0.9102798104286194
0.8857029676437378
0.8377401828765869
1.0187671184539795
1.216242790222168
1.025113582611084
0.9862500429153442
0.8361135125160217
0.9061611294746399
0.9845523834228516
1.0344510078430176
0.9174387454986572
0.8654071092605591
1.0348098278045654
0.8815532326698303
0.9425135850906372
1.0451655387878418
1.0139496326446533
1.113718032836914
0.9137000441551208
1.0072307586669922
0.89432692527771
1.0134700536727905
0.9483520984649658
1.011792778968811
1.0297625064849854
0.9793651103973389
0.7157381772994995
0.9096606969833374
0.8802811503410339
0.8213118314743042
1.0262397527694702
0.9402636289596558
0.9451293349266052
1.0316791534423828
1.1546568870544434
1.0739504098892212
0.8587857484817505
0.9979845881462097
0.9387300610542297
0.902138888835907
1.0857826471328735
0.9973922967910767
1.0922271013259888
1.0785166025161743
0.8708972334861755
0.9807963967323303
1.1630785465240479
0.9343162775039673
1.0048178434371948
0.8812312483787537
0.9236664175987244
1.213720679283142
1.14860999584198
0.8962541818618774
1.0529850721359253
1.0640678405761719
0.7699163556098938
1.0294567346572876
1.08506178855896
1.0160659551620483
0.946585476398468
1.066643238067627
0.96219402551651
0.8945701718330383
0.7637913823127747
0.9595374464988708
1.1112291812896729
1.1008327007293701
0.8081432580947876
0.8966712951660156
1.1618140935897827
0.9844774007797241
0.9427577257156372
0.856701672077179
1.119019865989685
1.0189428329467773
0.8831782937049866
1.0006169080734253
1.0077481269836426
0.9567716717720032
1.0079214572906494
0.9524630308151245
0.9347997903823853
0.8549834489822388
0.7937643527984619
0.879774808883667
1.0915513038635254
0.9531293511390686
1.2174553871154785
1.0391614437103271
0.9950368404388428
0.9417714476585388
0.8818215131759644
0.8871247172355652
0.9106342792510986
1.1137899160385132
0.9378151893615723
0.8586425185203552
1.1065770387649536
1.0455024242401123
0.8033820390701294
1.260568618774414
1.0208021402359009
0.9023561477661133
0.8776329755783081
0.9999343752861023
1.114343285560608
0.8480612635612488
1.0992956161499023
0.8921945095062256
1.05235755443573
0.9934623837471008
0.8509862422943115
1.0892494916915894
0.962849497795105
0.858135461807251
1.2210772037506104
0.9325118064880371
0.9062246680259705
0.9599175453186035
0.8867511749267578
0.9667719602584839
1.0005550384521484
1.050942063331604
0.9327834844589233
1.014614462852478
0.9111692905426025
0.9032591581344604
1.082749605178833
1.1620148420333862
1.186395287513733
0.9902809858322144
1.1077419519424438
0.9519344568252563
0.9239059686660767
1.1823383569717407
0.980216383934021
0.8910890221595764
0.6063834428787231
1.074706792831421
1.1481248140335083
1.0900142192840576
0.8527418375015259
0.9350581765174866
1.086931824684143
0.978725790977478
1.090226411819458
0.9992754459381104
0.9404462575912476
1.0134278535842896
0.9543699026107788
0.7531702518463135
0.8941790461540222
1.098302960395813
1.1651924848556519
1.177911400794983
0.7648090124130249
0.9796661138534546
1.0801571607589722
1.0708485841751099
0.979559063911438
1.1215306520462036
0.9561500549316406
0.9994888305664062
0.9331634640693665
1.1449501514434814
0.8635814189910889
0.6517592072486877
0.824826717376709
0.964543342590332
1.0208046436309814
0.6856523752212524
0.6386280059814453
1.0006146430969238
0.9760745167732239
0.9426160454750061
0.9079266786575317
0.8913065195083618
1.2481638193130493
0.8063740730285645
0.7765029668807983
0.6707998514175415
0.9347425103187561
0.8758615851402283
0.8433253765106201
1.075893759727478
1.181604027748108
0.8337584137916565
1.22775399684906
0.9451569318771362
1.1058621406555176
1.1859943866729736
0.7947365641593933
0.7339205145835876
0.7682216763496399
0.9367531538009644
1.1699820756912231
0.7987998723983765
0.9497990012168884
0.8047146201133728
0.9292733073234558
0.8215512037277222
0.9236752986907959
0.7707339525222778
0.6783298254013062
0.760545015335083
0.7746664881706238
0.8701792359352112
1.1695579290390015
1.0110023021697998
0.860542893409729
0.7374191284179688
0.8316986560821533
0.8957592844963074
1.0096096992492676
0.932162344455719
0.884128212928772
0.7538665533065796
0.8873397707939148
0.8009492754936218
0.7763528823852539
0.7441380620002747
1.0256839990615845
1.038800597190857
0.7322315573692322
0.6522514820098877
0.8404116630554199
0.9778150916099548
0.7824392318725586
0.9422616958618164
0.8663424849510193
1.0494447946548462
0.7923131585121155
0.752189040184021
0.8901472687721252
0.9787718653678894
0.8286489844322205
0.7975162267684937
0.8182769417762756
0.832740843296051
0.7829819321632385
1.099302887916565
0.8898607492446899
0.8887389898300171
1.0813500881195068
1.0912030935287476
0.9108120203018188
0.6661815643310547
1.0618162155151367
0.9324836134910583
0.7858379483222961
1.1914143562316895
0.6507355570793152
0.9699661135673523
1.05708646774292
1.0027568340301514
0.9982240796089172
0.9576056003570557
1.1260693073272705
0.7995675802230835
0.9634230732917786
0.8703044652938843
1.1073992252349854
0.7531543970108032
1.091401219367981
0.7992681860923767
0.7414242625236511
0.827727735042572
1.0446490049362183
0.8599682450294495
0.8697904348373413
1.066441535949707
0.6655911803245544
0.8862745761871338
1.001602053642273
0.7525404691696167
0.9250127673149109
0.976832389831543
1.1093937158584595
0.8438413143157959
0.8137384057044983
0.9535943865776062
0.9547061920166016
0.8497682809829712
0.9007105827331543
0.8327233195304871
0.7584637999534607
0.8775491118431091
1.209737777709961
0.7724201679229736
0.9843407273292542
0.9597399830818176
0.9707309603691101
0.916851818561554
1.0745904445648193
0.8239074945449829
1.161594271659851
1.0741503238677979
0.8568483591079712
1.1651084423065186
1.2017484903335571
1.120711326599121
0.8885545134544373
1.119888186454773
0.9350677132606506
1.122251272201538
0.8537419438362122
1.0393154621124268
1.0496575832366943
0.9576031565666199
1.0313034057617188
0.8848770260810852
1.0726295709609985
1.0901172161102295
1.054656744003296
0.9098429083824158
0.858409583568573
1.0027469396591187
0.6781945824623108
1.0059893131256104
0.7722452282905579
0.9125733971595764
1.005235195159912
0.9144703149795532
0.85078364610672
0.6738852858543396
0.6757650375366211
0.6342317461967468
0.9098383188247681
0.9429925084114075
1.0114502906799316
0.9038629531860352
0.9505748152732849
1.058832049369812
0.9793240427970886
0.9436103105545044
0.9624459743499756
0.7170951962471008
0.6743727326393127
1.075547695159912
0.9894179105758667
0.9367908239364624
1.0151987075805664
0.9070268869400024
0.9983100891113281
0.9545838236808777
0.9980716705322266
0.9862263798713684
0.8829697370529175
0.8350557684898376
1.1123733520507812
0.9509613513946533
1.0498207807540894
0.9709045886993408
0.8670043349266052
1.0003739595413208
1.030027151107788
0.7983264327049255
1.021177053451538
1.0396121740341187
1.053067922592163
1.0500149726867676
0.725259006023407
0.8775699138641357
0.9804800152778625
1.0172672271728516
0.8113463521003723
1.1495888233184814
0.9530275464057922
0.9489681124687195
1.0464344024658203
0.9945417046546936
0.9330400824546814
0.7988404631614685
0.7387193441390991
0.8113322854042053
0.8722947239875793
1.1361860036849976
0.9867262244224548
0.7198797464370728
0.8805003762245178
1.2335447072982788
0.8938598036766052
0.9222490191459656
1.0432757139205933
0.9064077138900757
1.0488839149475098
0.9021581411361694
0.7456079125404358
0.9446768760681152
0.9176356792449951
0.8982576727867126
0.9719833731651306
0.8351163864135742
1.0329725742340088
0.8197538256645203
1.1310454607009888
0.988512396812439
1.0729355812072754
0.9094275832176208
0.9111225008964539
0.9379836916923523
1.029939889907837
0.9634004235267639
1.0557875633239746
0.8250481486320496
0.886555016040802
1.029402494430542
0.9362126588821411
1.0792642831802368
1.207563877105713
0.8773987889289856
1.022563099861145
0.8911446332931519
0.9117509722709656
0.8970920443534851
0.9039322137832642
0.7796409726142883
1.057363510131836
1.046453595161438
1.125549554824829
0.7817925810813904
0.8945232033729553
1.0408918857574463
0.7898724675178528
0.9305387735366821
0.8132133483886719
0.9224326014518738
0.6594558358192444
0.7559853792190552
0.8888104557991028
0.8702754974365234
0.7716994285583496
0.7678703665733337
0.9632326364517212
0.8449681997299194
1.010049819946289
1.0630828142166138
1.122676134109497
0.7962183952331543
0.5990979075431824
0.9999857544898987
1.1898950338363647
0.9969528913497925
1.0975762605667114
0.9781174659729004
0.901019275188446
0.7752383947372437
0.809773325920105
0.8734145164489746
1.1337517499923706
0.9366821646690369
0.5301535725593567
0.9770257472991943
0.8192925453186035
0.9278597235679626
0.9883555173873901
0.9943758249282837
0.9156902432441711
0.9242339730262756
0.988631010055542
0.9985169172286987
0.9539963603019714
1.1318598985671997
1.0826566219329834
0.9068129658699036
0.8734963536262512
1.0457202196121216
0.9424479603767395
0.9641838073730469
1.1220619678497314
0.8707242012023926
0.9137722849845886
0.8241942524909973
0.9143465161323547
1.120464563369751
1.0045373439788818
0.8137542009353638
0.9835123419761658
1.050197958946228
0.9573274850845337
0.8103699684143066
1.2193986177444458
0.8717858195304871
1.0953891277313232
1.008561611175537
0.9847109317779541
0.7677968144416809
1.1817609071731567
0.9795879125595093
0.9822432994842529
0.8827576041221619
0.8492221832275391
0.9574369192123413
0.8636959791183472
0.942070484161377
1.253489375114441
1.0716280937194824
0.9899423122406006
0.9866588115692139
0.9407362937927246
0.8593425154685974
0.8659126162528992
1.045393705368042
1.0208629369735718
1.0697245597839355
1.0880669355392456
1.045756459236145
1.0856375694274902
0.937671959400177
1.012104868888855
0.9746251702308655
0.9702465534210205
1.107491374015808
0.9784159660339355
1.0150260925292969
0.8560600876808167
1.0516753196716309
0.8942131400108337
1.0428705215454102
1.0652700662612915
0.9652072787284851
0.8504387140274048
0.9794871211051941
0.9315826296806335
1.1178566217422485
1.1477605104446411
1.1015735864639282
0.6992844939231873
0.8724810481071472
1.2294780015945435
0.9327859878540039
0.8226138949394226
0.8113671541213989
0.8049582839012146
0.8832664489746094
0.9194039106369019
0.9327499866485596
0.789802074432373
0.8768349289894104
0.7396354675292969
0.9644743204116821
1.021141767501831
0.7781579494476318
0.8507339954376221
0.9566927552223206
1.113313913345337
0.9209081530570984
0.8696373105049133
0.7851672172546387
0.9603970646858215
0.6845316290855408
0.8605538606643677
1.0332939624786377
1.0967985391616821
1.0383323431015015
0.8330803513526917
0.9151298999786377
0.9112269282341003
0.9153454303741455
0.950727105140686
1.1554548740386963
0.8733753561973572
1.0858533382415771
0.9659141302108765
0.7179712057113647
0.9481849074363708
1.0280072689056396
0.8374366164207458
1.0462257862091064
0.8901802897453308
1.0422195196151733
0.9860690832138062
0.973416268825531
0.7213601469993591
1.0706552267074585
0.8671970367431641
0.86591637134552
0.9275527000427246
0.7251532077789307
0.8866432905197144
0.9815988540649414
1.027959942817688
1.0211995840072632
1.1589137315750122
0.9726258516311646
1.1534308195114136
1.0776125192642212
0.9912657141685486
1.127393126487732
1.1324336528778076
1.2235009670257568
0.9949979782104492
1.1306300163269043
0.9922686815261841
0.9234457612037659
1.0167239904403687
1.137772798538208
1.0563586950302124
1.0851603746414185
0.8966365456581116
1.1344432830810547
0.9543195366859436
1.0837100744247437
1.09147047996521
1.1353827714920044
1.08046293258667
1.1568101644515991
1.118408203125
1.1222825050354004
0.9711683988571167
1.0532646179199219
1.0828248262405396
1.0127519369125366
0.9848251938819885
1.1002377271652222
1.1141828298568726
1.1629502773284912
0.9706759452819824
1.1467691659927368
1.078092098236084
1.2104853391647339
1.1675068140029907
1.0916365385055542
1.126739740371704
1.111484169960022
1.108999252319336
1.2550909519195557
1.084177017211914
1.1866521835327148
1.161456823348999
1.1231056451797485
0.9802939295768738
1.0550445318222046
1.1704583168029785
1.1999629735946655
1.0989129543304443
1.188347578048706
1.1591601371765137
0.8277165293693542
1.1689155101776123
1.1544002294540405
1.1433861255645752
1.1305694580078125
1.1958400011062622
1.0684077739715576
1.1754196882247925
1.1090118885040283
1.0779824256896973
1.097671627998352
1.184100866317749
1.2136046886444092
1.239130973815918
1.0849874019622803
0.9957738518714905
0.9336975812911987
1.1454931497573853
1.0930620431900024
1.0197489261627197
1.1458866596221924
0.961385190486908
1.210963487625122
1.122347116470337
1.1656177043914795
1.104889988899231
1.1940590143203735
1.092618465423584
0.9579123258590698
1.2195305824279785
1.196666955947876
0.7755527496337891
1.1395295858383179
1.0487422943115234
1.2381864786148071
1.1969767808914185
1.1360007524490356
1.185423493385315
0.9191523194313049
1.1583503484725952
1.1440340280532837
1.1309747695922852
1.1672358512878418
1.0077439546585083
1.1839771270751953
1.1027296781539917
1.2409212589263916
1.06808602809906
1.1925640106201172
1.1692143678665161
1.1151362657546997
1.2703328132629395
0.9370726346969604
1.1343705654144287
1.020073413848877
1.2009745836257935
1.0843212604522705
1.2336289882659912
1.1650258302688599
1.1696699857711792
1.1800915002822876
1.1656020879745483
0.9101119637489319
0.9502044916152954
0.849507212638855
0.7964482307434082
0.8449842929840088
0.8780620694160461
0.6681272983551025
0.8803237080574036
0.9067123532295227
0.9361152052879333
0.917146623134613
0.7772271037101746
0.9994304776191711
0.8051156997680664
0.9461070895195007
0.7177309393882751
0.7128841876983643
0.7611843347549438
0.8544375896453857
0.8998101353645325
0.8225256204605103
0.7962722778320312
0.955280601978302
0.9680877923965454
0.8495908379554749
1.023198127746582
0.732350766658783
0.9683642983436584
0.7601670026779175
0.8589502573013306
0.9544978141784668
1.0610222816467285
0.7621746063232422
0.8563377857208252
0.7456112504005432
0.8043801188468933
0.865679144859314
0.8200591206550598
1.1638247966766357
1.0536061525344849
0.8844014406204224
0.8989966511726379
0.943025529384613
0.8091660737991333
0.9160302877426147
0.8530136346817017
0.8775600790977478
0.8228552341461182
0.9051871299743652
0.9024060964584351
0.8550247550010681
1.0906091928482056
1.0935518741607666
0.9488635063171387
1.291748046875
1.0392886400222778
1.0519465208053589
0.9280161261558533
0.916791558265686
1.035367488861084
1.074641466140747
0.9114062190055847
0.918235719203949
1.0279256105422974
0.9275543093681335
0.9175006151199341
0.8653408288955688
1.1002910137176514
1.2328991889953613
0.9882955551147461
0.9612150192260742
1.320244550704956
0.9618045091629028
0.9538008570671082
1.0613704919815063
0.9935973286628723
0.8676531910896301
1.0544459819793701
0.8964852690696716
1.042371392250061
0.9758566617965698
1.0721632242202759
0.878618597984314
1.0203533172607422
1.0089797973632812
1.056489109992981
1.1265050172805786
0.9717632532119751
0.9745408296585083
0.926552951335907
1.0910322666168213
1.0406198501586914
1.132215976715088
0.7941687107086182
1.0419597625732422
1.0322374105453491
0.9810507297515869
0.9631951451301575
1.0770936012268066
1.1790350675582886
1.1799585819244385
1.0795912742614746
0.9833170175552368
1.027832269668579
0.8909812569618225
1.164232850074768
1.0555942058563232
0.975915789604187
0.8955314755439758
0.9060587286949158
1.0549119710922241
0.9561816453933716
1.1666141748428345
0.8952916860580444
0.9231317043304443
0.9678539633750916
0.8946259021759033
0.9093385934829712
0.9549117684364319
1.0203131437301636
1.05584716796875
0.6200395226478577
0.7110249996185303
0.7336856722831726
0.7254521250724792
0.8561656475067139
1.0881767272949219
0.8703710436820984
0.8305872082710266
0.6886224150657654
0.9308518767356873
1.049452781677246
0.8669410347938538
1.0497384071350098
0.84635990858078
1.1167298555374146
0.82200688123703
0.9699122905731201
0.8243139982223511
0.8134073615074158
0.9421415328979492
1.0609198808670044
0.8959333896636963
1.085877537727356
0.9167854189872742
0.9152410626411438
1.0767114162445068
1.1584354639053345
1.1356549263000488
1.0465600490570068
1.0304200649261475
1.0915484428405762
1.1399555206298828
0.9865753650665283
0.881420910358429
0.7752844095230103
0.8015086054801941
0.8913650512695312
0.7617633938789368
0.766674816608429
0.8620331883430481
1.0559614896774292
1.0544205904006958
0.9106807708740234
0.5979153513908386
0.8206743597984314
0.9870805740356445
0.901124119758606
0.9054983854293823
0.6543850302696228
1.04310142993927
0.8490120768547058
0.93803870677948
0.7179235816001892
0.900606095790863
1.0826530456542969
0.985775351524353
0.7122599482536316
0.8869351148605347
1.0543087720870972
0.9964177012443542
1.001063585281372
0.8394268751144409
0.8436408042907715
0.9664976596832275
0.9204788208007812
0.988226592540741
0.8337210416793823
0.9499492049217224
0.9711909890174866
0.9206480383872986
1.0231784582138062
0.9724993109703064
0.8481335043907166
0.9479604959487915
0.8942632675170898
0.8087507486343384
1.0838090181350708
1.055063009262085
0.9120554327964783
1.1343040466308594
0.8852128386497498
0.6428655385971069
0.9151216149330139
1.1185603141784668
1.1350995302200317
0.9703673124313354
0.9936859607696533
0.8637023568153381
1.0111130475997925
0.9106556177139282
1.023512601852417
0.7118460536003113
1.179532527923584
0.9943559765815735
0.880915105342865
0.8599612712860107
0.9247608780860901
1.031543493270874
0.8386838436126709
0.9983223676681519
0.934125542640686
0.8426348567008972
0.9358825087547302
0.9138578772544861
1.0403709411621094
0.9082298874855042
0.84255450963974
0.7476188540458679
1.162891149520874
0.7989640235900879
1.0134294033050537
0.8770266771316528
0.8937060832977295
1.208330512046814
0.6314337253570557
1.0012786388397217
0.9370535016059875
1.1243027448654175
0.7154300808906555
0.8892467021942139
0.9827063083648682
0.7756936550140381
1.0799115896224976
0.8661959767341614
1.0124807357788086
0.8678988218307495
0.8895662426948547
0.8016935586929321
0.818952739238739
0.9358194470405579
0.9528692364692688
1.0376083850860596
0.796227216720581
0.8458488583564758
1.1915838718414307
0.71358722448349
0.9974700212478638
0.7126024961471558
1.130786657333374
0.9650415778160095
0.8734810948371887
0.9061821103096008
0.7536919116973877
0.8769357800483704
0.8814513683319092
0.8629513382911682
0.9183588027954102
0.8843200206756592
0.8581281900405884
0.7369019985198975
0.9719785451889038
0.9635637998580933
0.9325398802757263
0.9927037954330444
1.162728190422058
1.0365633964538574
0.8823849558830261
0.9338465332984924
0.7372074127197266
1.0171319246292114
0.9867010116577148
1.0485033988952637
0.7743603587150574
1.1630092859268188
0.7844151854515076
0.8723117709159851
0.90235835313797
0.8075934052467346
0.9028893709182739
1.1958938837051392
1.0799723863601685
1.1742148399353027
1.1800988912582397
1.201162338256836
1.1232573986053467
1.0897611379623413
1.0761616230010986
0.9730812311172485
0.8885563015937805
0.6591632962226868
0.7611686587333679
1.0354799032211304
0.8544652462005615
0.8863978385925293
0.69044429063797
1.0481305122375488
0.8767946362495422
0.8831998705863953
1.0422353744506836
1.1661685705184937
0.9552527070045471
1.0623011589050293
0.9235321879386902
0.9168761968612671
0.9305992722511292
0.7625841498374939
0.9812166094779968
0.8929668068885803
0.8064364194869995
0.7406231760978699
1.0528513193130493
0.905677080154419
0.6826307773590088
0.7660450339317322
1.0754450559616089
0.8158721923828125
0.7668520212173462
0.8377454876899719
1.0034621953964233
0.7345240712165833
0.8189336657524109
0.9150891304016113
0.8277215957641602
0.9262612462043762
0.7719749808311462
0.9668182134628296
0.9418396353721619
1.0980905294418335
0.8006072044372559
0.6944817900657654
0.9585867524147034
0.7166025638580322
0.9327219724655151
0.9302195906639099
0.9695495367050171
1.1276353597640991
0.9472312927246094
0.8312053084373474
0.9169946312904358
0.9220553636550903
0.9844682812690735
0.9126441478729248
0.8940948843955994
0.8974224328994751
0.9777266979217529
0.764870822429657
0.8630307912826538
1.1072580814361572
1.1256530284881592
0.951007604598999
1.2195305824279785
0.8008086681365967
1.2478209733963013
0.9682089686393738
0.8455750346183777
1.024794101715088
0.916718065738678
0.7325276136398315
0.8359183073043823
1.1790233850479126
1.134384274482727
0.9201390743255615
1.1745012998580933
0.809986412525177
1.1614048480987549
0.9950571060180664
0.8774882555007935
1.027085781097412
1.2129696607589722
0.8909863233566284
1.1154464483261108
1.0728505849838257
0.9988237619400024
1.1847314834594727
1.0532472133636475
1.1275795698165894
1.0190894603729248
1.202053189277649
1.2705929279327393
1.0891834497451782
1.0384204387664795
0.9909756183624268
1.1525462865829468
1.090623378753662
0.43292367458343506
1.0008809566497803
1.0278569459915161
0.6157524585723877
1.205222725868225
1.067967176437378
1.184734582901001
0.9662386178970337
0.9806874990463257
1.0329355001449585
0.9982886910438538
1.0183963775634766
0.6751996874809265
0.7481176853179932
0.6988105177879333
1.245316982269287
1.152891755104065
1.071404218673706
1.0828955173492432
0.7141121625900269
0.910588264465332
1.1867872476577759
0.9753606915473938
1.0793079137802124
1.142120361328125
0.9457387328147888
0.7883507013320923
0.5705683827400208
1.0457369089126587
0.9585181474685669
0.9538551568984985
1.1591579914093018
1.1218043565750122
1.1172040700912476
1.0679442882537842
0.8649993538856506
0.91734379529953
0.8372076749801636
1.0107080936431885
1.0923911333084106
0.9782382249832153
0.9575193524360657
1.0515084266662598
0.8166164755821228
1.0329124927520752
1.142511010169983
1.0775678157806396
1.0503638982772827
1.2349470853805542
0.9762449264526367
1.0409756898880005
0.9366195797920227
1.0947494506835938
0.911337673664093
0.8723306059837341
0.8828001618385315
1.055173397064209
0.9475618600845337
1.0870853662490845
1.1140047311782837
1.0502253770828247
1.0687763690948486
1.0089284181594849
1.0648068189620972
1.0235240459442139
1.1316204071044922
0.9695024490356445
1.0298895835876465
1.2025349140167236
0.7491389513015747
0.9538552761077881
0.9899155497550964
0.9987495541572571
0.46288612484931946
0.9982024431228638
1.2089722156524658
0.8612207174301147
0.9529942274093628
0.8237638473510742
0.8304492235183716
1.0694012641906738
1.0270806550979614
1.0360945463180542
0.8762553334236145
1.0570998191833496
0.9775493144989014
0.9372397661209106
0.9273300170898438
0.7977953553199768
0.941402018070221
1.018296241760254
1.1376601457595825
0.7715024352073669
1.0776735544204712
0.9428715109825134
0.7709029912948608
0.8266123533248901
1.1429131031036377
1.1454977989196777
0.8302245736122131
1.0690680742263794
0.9333839416503906
1.1156964302062988
1.0093308687210083
1.2063190937042236
1.0553041696548462
1.1209559440612793
1.0517048835754395
1.024838924407959
1.0803850889205933
1.0237183570861816
1.0821031332015991
1.0559618473052979
1.0300874710083008
1.2354919910430908
1.1478019952774048
1.1372778415679932
1.1915953159332275
1.1653679609298706
1.1767698526382446
1.0862458944320679
1.1113182306289673
1.2089637517929077
0.9298141598701477
1.0535136461257935
1.130075454711914
0.9666881561279297
0.9974106550216675
1.1694105863571167
0.9283989667892456
1.0371911525726318
1.0896790027618408
1.043487548828125
0.793040931224823
1.0106794834136963
1.169613003730774
0.9089546203613281
0.935767650604248
1.0750585794448853
0.9161544442176819
1.1495252847671509
1.1131551265716553
1.0890347957611084
0.9287899136543274
1.1358814239501953
0.943598747253418
0.9788090586662292
0.7476994395256042
1.1159007549285889
0.9876798391342163
1.112149953842163
0.9475661516189575
0.985372006893158
1.0334886312484741
1.1035182476043701
0.9957755208015442
1.1931651830673218
0.9949305057525635
1.10629403591156
1.0311253070831299
0.9809051156044006
1.0614134073257446
1.051435947418213
1.02994966506958
1.2890801429748535
0.8462501764297485
1.01066255569458
1.1405011415481567
0.9218234419822693
1.1556216478347778
1.0289443731307983
0.8313462138175964
1.1531379222869873
0.9714359641075134
1.0580930709838867
1.0082170963287354
1.2086611986160278
1.0541282892227173
0.8819720149040222
0.8478115200996399
1.1848326921463013
0.9800630211830139
0.8475080728530884
1.0825519561767578
1.1296945810317993
0.7549542188644409
0.9083215594291687
1.133941411972046
1.0824124813079834
1.0258285999298096
0.9996412396430969
1.0736151933670044
0.7795430421829224
1.0555096864700317
1.048229455947876
1.1976251602172852
1.0436139106750488
0.7913516163825989
0.9473900198936462
0.9827080368995667
1.1346886157989502
0.7979177236557007
0.8305181264877319
1.1772034168243408
1.0176911354064941
1.1611353158950806
0.771384596824646
1.2560280561447144
1.0204377174377441
0.8031915426254272
1.0276744365692139
1.2218544483184814
0.8341251015663147
1.1617457866668701
0.6367818117141724
1.0213125944137573
0.9877974987030029
0.9350956082344055
1.1991881132125854
1.0283290147781372
1.0383259057998657
1.2858608961105347
1.014735221862793
1.1620516777038574
1.16451895236969
1.0603028535842896
1.1472383737564087
0.9560641050338745
0.9751793742179871
1.032439947128296
1.048791527748108
1.053624153137207
1.1678073406219482
1.1078619956970215
0.9965444803237915
1.1657922267913818
1.0466057062149048
0.9941908717155457
0.914802074432373
1.0341883897781372
0.9558842778205872
1.0565810203552246
1.0978763103485107
0.9141852855682373
1.0301098823547363
1.1195918321609497
0.8450819849967957
1.0120306015014648
0.7978936433792114
0.9738932847976685
1.0073610544204712
1.0782155990600586
1.0417240858078003
1.0144569873809814
1.0440305471420288
1.0641534328460693
1.0262941122055054
0.6916239261627197
0.8438286781311035
1.013160228729248
1.069217324256897
0.6489632725715637
1.0144723653793335
1.177276372909546
0.8033957481384277
1.1101758480072021
0.8285061120986938
0.7222808599472046
1.0144301652908325
1.1038403511047363
1.1393119096755981
1.0970966815948486
0.9627865552902222
0.8046709895133972
1.0584852695465088
1.0290573835372925
1.0173784494400024
1.0728427171707153
0.9105104804039001
0.7200824022293091
1.016789197921753
0.9252952933311462
1.0899311304092407
1.0097218751907349
1.1678417921066284
0.9378343820571899
1.0308527946472168
1.1197792291641235
1.196765422821045
1.2785539627075195
1.1606121063232422
1.187738060951233
1.2259821891784668
1.3081156015396118
1.1710193157196045
1.1028800010681152
1.065654993057251
1.2156651020050049
1.0606812238693237
1.04078209400177
1.221282958984375
1.223992943763733
1.2291771173477173
1.33415949344635
1.1179195642471313
1.1525100469589233
1.2854375839233398
0.9105551242828369
1.0543612241744995
1.1694107055664062
1.142081379890442
1.0031102895736694
0.9534976482391357
1.0660282373428345
1.1482435464859009
1.085728406906128
1.0924493074417114
1.119796633720398
0.8799290657043457
1.0207514762878418
1.2301057577133179
1.0520144701004028
0.9444636106491089
0.7375628352165222
0.8882042765617371
1.057085633277893
1.10091233253479
1.1120686531066895
0.8333413600921631
0.8534559011459351
1.1794434785842896
0.9577475786209106
1.0538378953933716
1.251625895500183
1.2366002798080444
1.0741711854934692
1.0236690044403076
0.9028308391571045
1.1699461936950684
1.2768096923828125
0.7681864500045776
0.9865331649780273
1.0380198955535889
1.1731585264205933
1.0925045013427734
1.1960577964782715
1.0451996326446533
1.0583183765411377
0.9975511431694031
0.9666589498519897
0.9360492825508118
1.2621818780899048
1.0262094736099243
0.994893491268158
1.1658141613006592
1.0571633577346802
1.1693902015686035
1.072904109954834
1.0332047939300537
0.9493100047111511
1.0003044605255127
1.0764899253845215
1.2067734003067017
1.1037404537200928
1.132995843887329
1.1835561990737915
1.1724153757095337
0.9340906739234924
1.099339246749878
1.1782875061035156
0.9504996538162231
1.1278764009475708
0.815331757068634
0.9852223992347717
1.048079490661621
1.1124354600906372
1.167070746421814
0.9451762437820435
1.0459232330322266
1.0997751951217651
1.025370478630066
0.8539367318153381
1.0113959312438965
0.8741090893745422
1.1089695692062378
1.0011000633239746
1.1429555416107178
1.2665519714355469
1.0997445583343506
0.9703601598739624
1.1608937978744507
1.0456033945083618
1.1070716381072998
1.2491196393966675
0.8789750933647156
1.1519535779953003
0.9608616828918457
0.8895291686058044
1.1464086771011353
1.149261713027954
1.1510435342788696
1.1361476182937622
1.1073905229568481
0.9707517623901367
1.1063071489334106
1.2638256549835205
1.1596400737762451
1.0004184246063232
1.1078968048095703
0.913501501083374
1.2724477052688599
1.2942343950271606
0.8576282262802124
1.2981829643249512
1.0884997844696045
0.8986095190048218
1.2353801727294922
1.0910966396331787
0.706038773059845
0.8370856642723083
1.1653194427490234
0.9674129486083984
0.8746991157531738
1.1046091318130493
1.1423405408859253
1.2335659265518188
1.2527107000350952
1.001006007194519
1.1198478937149048
0.9402185678482056
1.016666054725647
1.000127911567688
0.8853831887245178
1.1008654832839966
0.9536713361740112
0.8879291415214539
1.1424881219863892
1.1164159774780273
0.9809838533401489
1.1041259765625
1.0280125141143799
1.192839503288269
1.1937944889068604
1.1088597774505615
0.805649995803833
0.8895010948181152
1.1680320501327515
1.0701136589050293
1.119864583015442
1.0462833642959595
1.1133933067321777
1.1052587032318115
1.2608164548873901
1.0879520177841187
0.9316933155059814
0.9289026260375977
1.0610460042953491
0.9477788805961609
1.1644043922424316
1.2740236520767212
1.1900562047958374
1.1348397731781006
1.0024577379226685
0.9834358096122742
0.972053587436676
1.074957013130188
1.1994787454605103
1.1778450012207031
1.0645101070404053
0.8955570459365845
0.7804473042488098
1.1589480638504028
0.7145728468894958
1.1891379356384277
1.0891236066818237
1.06742262840271
1.0724531412124634
1.061166763305664
1.1301133632659912
1.0981796979904175
1.1202478408813477
0.972540557384491
1.029927134513855
1.3189995288848877
1.0970803499221802
1.0858945846557617
1.0729485750198364
1.1187323331832886
1.039670705795288
1.1541001796722412
1.2319605350494385
1.0484789609909058
1.042749047279358
0.9978388547897339
1.1651915311813354
1.014840841293335
1.160845398902893
1.0629661083221436
1.0533735752105713
1.2794064283370972
1.190800666809082
1.033928394317627
1.115576148033142
1.2342946529388428
1.06307053565979
1.1506649255752563
1.1656066179275513
0.9216556549072266
1.0289069414138794
1.0282182693481445
1.162463903427124
0.9247708320617676
1.0544193983078003
1.0814844369888306
0.9816832542419434
0.9497318863868713
1.2166850566864014
1.0777941942214966
0.9952584505081177
1.2151514291763306
1.1004130840301514
1.3059885501861572
1.060942530632019
0.9126647114753723
1.0640218257904053
0.9822983741760254
1.280087947845459
0.9928889870643616
1.0250239372253418
0.7443522810935974
1.2004057168960571
0.9758063554763794
1.0208090543746948
1.1830682754516602
0.9137764573097229
1.0327203273773193
1.0220955610275269
1.0368256568908691
0.8856450319290161
1.205091953277588
1.038341999053955
0.9008035063743591
0.9612298607826233
1.1555336713790894
1.01286780834198
1.0181912183761597
0.9043733477592468
1.0610800981521606
1.0497368574142456
1.244510293006897
0.9953578114509583
1.0419303178787231
1.2201517820358276
1.245131492614746
1.0165318250656128
1.059194564819336
0.993861734867096
0.9962458610534668
1.2757679224014282
1.0966740846633911
0.9249681830406189
1.2080631256103516
0.9413695335388184
1.1631274223327637
1.094423532485962
0.9169958233833313
1.205571174621582
0.9690927267074585
0.945302426815033
1.2547237873077393
1.1807738542556763
0.9952139854431152
1.0516068935394287
0.9306595325469971
0.9996445178985596
1.0022879838943481
1.0641436576843262
1.2021358013153076
1.108125925064087
1.2332254648208618
0.9784765839576721
1.28364098072052
0.8410596251487732
0.9503067135810852
1.2156448364257812
0.8498170375823975
1.1844202280044556
1.1833363771438599
1.1883363723754883
1.081421971321106
0.8937339782714844
1.1259599924087524
1.1192673444747925
1.098339319229126
1.1932058334350586
1.033380150794983
0.9700779318809509
1.1349085569381714
1.1113698482513428
1.0578564405441284
0.9460320472717285
1.2638248205184937
1.0686798095703125
1.1799200773239136
0.8023850917816162
1.1632463932037354
1.129334568977356
1.0403767824172974
1.0070643424987793
0.9452921152114868
1.2059293985366821
1.1076695919036865
1.1660088300704956
0.7756826877593994
0.876965343952179
1.3301254510879517
1.1588501930236816
1.0832189321517944
1.0951032638549805
0.9591180086135864
0.9994123578071594
1.137750506401062
0.8739838600158691
0.9558832049369812
1.1207324266433716
0.995338499546051
1.1574822664260864
1.1579946279525757
1.0746793746948242
1.0822025537490845
1.1006790399551392
1.069260835647583
1.0929142236709595
1.0299265384674072
1.0649091005325317
1.1308118104934692
1.3143118619918823
1.2327557802200317
1.262069821357727
1.0649715662002563
0.8875651359558105
0.8656500577926636
0.8456797003746033
1.1970547437667847
1.1297537088394165
0.9773038625717163
1.1719480752944946
1.1156513690948486
1.3069419860839844
1.2108491659164429
1.2079631090164185
1.0804721117019653
0.851815402507782
1.1639667749404907
1.0861231088638306
1.146708369255066
1.2125787734985352
1.1529244184494019
0.8679109811782837
1.1643733978271484
1.19321870803833
1.194040298461914
0.7335419058799744
0.9553373456001282
1.1290282011032104
1.1844204664230347
1.0934240818023682
1.2592331171035767
1.2339873313903809
1.0166510343551636
1.129056692123413
0.737075686454773
1.091244101524353
1.2282626628875732
1.1842321157455444
1.0796937942504883
1.1424425840377808
1.2261906862258911
1.0754963159561157
1.147140383720398
1.0425082445144653
1.1210029125213623
1.1918747425079346
1.1845556497573853
1.1387335062026978
1.0702345371246338
1.2935283184051514
1.292644739151001
1.1621067523956299
1.1458280086517334
1.2071720361709595
1.1109167337417603
0.9381114840507507
1.2180417776107788
1.0640391111373901
1.182297945022583
1.0284335613250732
0.8814865350723267
1.0350900888442993
1.1796165704727173
1.1923856735229492
1.112350344657898
1.1432325839996338
1.2388460636138916
1.036942958831787
1.1971065998077393
1.2455990314483643
1.032893419265747
1.0637619495391846
1.1691707372665405
1.2111940383911133
1.2801587581634521
1.222785472869873
0.9100238084793091
1.2011200189590454
1.1713132858276367
0.9967910051345825
1.2696155309677124
1.243247151374817
1.0184390544891357
1.1065895557403564
1.1487399339675903
1.0800758600234985
1.0702097415924072
0.9914344549179077
1.2198580503463745
1.0258840322494507
1.2339574098587036
0.9994671940803528
0.8541277647018433
1.0347486734390259
1.1417559385299683
1.0863163471221924
1.3289995193481445
1.0417544841766357
1.0445717573165894
0.9736806154251099
1.2884891033172607
0.8959016799926758
1.2278212308883667
1.0383774042129517
0.9308460354804993
1.1511517763137817
1.0550700426101685
1.135379672050476
1.1790947914123535
1.254800796508789
1.008644938468933
1.083957552909851
1.1353280544281006
1.1827296018600464
1.1535428762435913
1.1317102909088135
1.2022236585617065
1.1198068857192993
1.1013492345809937
1.2022442817687988
0.689207136631012
1.1109774112701416
1.0139551162719727
1.1276212930679321
1.2161533832550049
1.028612732887268
0.8470105528831482
1.2172417640686035
1.045743465423584
1.2202908992767334
1.0977094173431396
0.8489696383476257
1.125268578529358
1.2007145881652832
1.0239286422729492
1.1159619092941284
1.0073896646499634
1.0017801523208618
1.0347888469696045
1.1422194242477417
1.0713284015655518
1.062656283378601
0.9989046454429626
1.0682052373886108
1.0301750898361206
1.1262965202331543
0.9808741807937622
1.2012848854064941
1.159764289855957
1.164600133895874
1.1053460836410522
1.279312014579773
1.004029393196106
1.1593542098999023
1.2860833406448364
0.9576227068901062
1.010831356048584
1.1386191844940186
1.1710946559906006
1.212349534034729
1.1630454063415527
1.2036529779434204
1.1855851411819458
1.14964759349823
1.0989341735839844
1.176018238067627
1.188815951347351
1.1546367406845093
1.3761016130447388
1.09396493434906
0.6842188239097595
0.8552037477493286
0.9294040203094482
0.6864355206489563
0.8100685477256775
0.9091396331787109
0.7331907749176025
0.835466742515564
0.7251959443092346
0.8028929829597473
0.654041588306427
0.8267709612846375
0.5963274240493774
0.8152037262916565
0.6822315454483032
0.9511879682540894
0.6774839162826538
0.6694117784500122
0.9615506529808044
0.5919269919395447
0.9943659901618958
0.7753441333770752
0.8170157670974731
0.8453568816184998
0.932414174079895
1.0288097858428955
0.9317516088485718
1.0164060592651367
0.7948799133300781
0.8649038076400757
0.8898122906684875
0.7222345471382141
0.9495193958282471
0.7502807378768921
0.8153555989265442
1.0103117227554321
1.0416284799575806
0.9180181622505188
0.8321909308433533
0.933600664138794
0.8194880485534668
0.9216011166572571
1.0328948497772217
0.8617255687713623
0.8711807727813721
0.9340121746063232
0.9743626117706299
0.7573520541191101
0.8019347190856934
0.64853835105896
0.7128068208694458
0.7792275547981262
0.8211579918861389
0.6484952569007874
0.5170589685440063
0.8252465128898621
0.7927639484405518
0.86472088098526
0.7336697578430176
0.9029442667961121
0.8082739114761353
0.6992557644844055
0.8214949369430542
0.8547008037567139
0.7229004502296448
0.8023574948310852
0.6061939001083374
0.5233302712440491
0.8415883779525757
0.8201339840888977
0.7472169995307922
0.9278578758239746
0.716164231300354
0.8152055740356445
0.8076183795928955
0.7350477576255798
0.872458815574646
0.78391033411026
0.7270791530609131
0.7541971802711487
0.8915231227874756
0.8914625644683838
0.7599186897277832
0.7947840690612793
0.9508510828018188
0.7264041304588318
0.6951302886009216
0.7335346937179565
0.6340329647064209
0.9009758830070496
0.700015664100647
0.7648647427558899
0.8688769340515137
0.6699814200401306
0.9842873811721802
0.7612048387527466
0.6789225339889526
0.8561743497848511
0.6664444208145142
0.7813358902931213
0.7669160962104797
0.7832232713699341
0.731807291507721
0.6122884154319763
0.8212946653366089
0.7809017896652222
0.858615517616272
1.0276747941970825
0.8911213874816895
0.87241530418396
0.6924875974655151
0.7218344807624817
0.821665346622467
0.9540507793426514
0.7449378967285156
0.6154648065567017
0.7520497441291809
0.6400668621063232
0.7182139754295349
0.6181685328483582
0.834874153137207
0.9007951021194458
0.6551225781440735
0.725612461566925
0.7456138134002686
0.7209635972976685
0.8201475739479065
0.8543813228607178
0.6449382305145264
0.8107410073280334
0.8687387108802795
0.7933153510093689
0.8388617634773254
0.943464994430542
0.6825091242790222
0.8717942237854004
0.8733981251716614
0.6968387961387634
0.7870194315910339
0.7138394117355347
1.0091421604156494
0.9472969174385071
0.9269174337387085
0.8348566293716431
0.7130736112594604
0.6750221848487854
0.9582915306091309
0.6538307666778564
0.6132276058197021
0.7914429306983948
0.8439484238624573
0.8729175329208374
0.9805254340171814
0.751852810382843
0.7674546241760254
0.8521437644958496
0.732923150062561
0.7433725595474243
0.688297688961029
0.7089344263076782
1.021777868270874
0.7413218021392822
0.7836697101593018
0.7638092637062073
0.704011082649231
0.6658897399902344
0.7711771130561829
0.6911938786506653
0.8549469113349915
0.7954074740409851
0.6674525141716003
0.7093909978866577
0.7676591277122498
0.9090389609336853
0.7534516453742981
0.8903005719184875
0.6678879857063293
0.6323431134223938
0.630823016166687
1.0359715223312378
0.8166142106056213
0.7221236228942871
0.8708988428115845
0.7871073484420776
0.740978479385376
0.7227140665054321
0.8608076572418213
0.9227735996246338
0.9235019683837891
0.7227519154548645
0.7126725912094116
0.7075520157814026
0.8172360062599182
0.798376739025116
0.7270479202270508
0.8568488955497742
0.7445953488349915
0.724574863910675
0.8215280175209045
0.5070117115974426
0.7342636585235596
0.7842637300491333
0.7610098123550415
0.8183154463768005
0.918083906173706
0.6150460839271545
0.7816634178161621
0.7144460678100586
0.8760165572166443
0.6910383701324463
0.7869197130203247
0.739051878452301
0.7174451947212219
0.6380687355995178
0.7432909607887268
0.7868611216545105
0.7502003312110901
0.7262769937515259
0.7329631447792053
0.9094720482826233
0.8280834555625916
0.800963819026947
0.6447209119796753
0.7368314266204834
0.8175530433654785
0.7341769337654114
0.5832455158233643
0.5823962688446045
0.762153148651123
0.8122894763946533
0.8457129001617432
0.6503368616104126
0.7314736843109131
0.8953054547309875
0.6455191969871521
0.6175104975700378
0.7595881223678589
0.5689172744750977
0.6522374749183655
0.8914468288421631
0.7925462126731873
0.8349162936210632
0.8400041460990906
0.7943412065505981
0.893579363822937
1.0175697803497314
0.8386292457580566
0.9901354908943176
0.8023936152458191
0.9149203896522522
1.0374953746795654
0.8062955737113953
0.6693477630615234
0.480872243642807
0.7350333333015442
0.783227801322937
0.8735097646713257
0.7387576103210449
0.7353442907333374
0.8685253858566284
0.6652758717536926
0.7212019562721252
0.7291262745857239
0.749900221824646
0.8128203749656677
0.8999472260475159
0.8552379012107849
0.7527971267700195
0.7940897345542908
0.771124541759491
0.9335970282554626
0.6613394021987915
0.9566214084625244
0.9497077465057373
0.9896737337112427
1.076588749885559
1.038970947265625
1.1763087511062622
1.0633026361465454
1.0131852626800537
0.9800823926925659
1.0562095642089844
0.9836958646774292
0.9225010275840759
1.1412367820739746
1.1113229990005493
1.0235815048217773
1.1887152194976807
1.2490016222000122
1.0154683589935303
1.074332356452942
1.0585864782333374
0.8134695887565613
0.9873120784759521
1.0816676616668701
1.1109004020690918
1.0151596069335938
0.9886251091957092
0.9420195817947388
0.9800952672958374
1.082808256149292
0.9081143140792847
0.9067507386207581
1.0475046634674072
0.9777898192405701
0.9007164835929871
0.9382180571556091
1.013124704360962
1.1080442667007446
0.928824782371521
1.032961130142212
1.0351117849349976
1.1965882778167725
1.1039730310440063
0.9183418154716492
1.1088470220565796
1.07132089138031
1.0752180814743042
0.9528810381889343
1.2209752798080444
1.0158594846725464
0.7938828468322754
0.8819004893302917
0.9955283403396606
0.8985101580619812
1.0831613540649414
0.6983250975608826
1.076553225517273
0.931946873664856
1.0698636770248413
0.8013551235198975
1.0137289762496948
0.9286659359931946
0.8062679171562195
1.0070325136184692
1.040554404258728
0.9435639977455139
1.0420594215393066
0.8746711015701294
1.0686012506484985
1.0640939474105835
0.9805304408073425
1.0503817796707153
0.8688254356384277
1.1373142004013062
0.9913707375526428
1.1812220811843872
1.1801954507827759
1.050109624862671
1.0516762733459473
0.9019091129302979
0.9296631217002869
1.0199315547943115
0.9273582100868225
1.0649030208587646
1.0541422367095947
0.9233459234237671
1.0161552429199219
1.0452698469161987
1.090046763420105
0.9959338307380676
0.9755415320396423
1.080100417137146
1.030678153038025
0.94819575548172
0.8503040075302124
0.9394458532333374
1.0579992532730103
0.9102444052696228
1.346840739250183
1.0680410861968994
1.0314356088638306
0.6420941352844238
1.1360533237457275
1.0258054733276367
0.8780112266540527
0.9455140233039856
0.9323941469192505
1.0751087665557861
0.9878995418548584
1.0340596437454224
0.8994050621986389
0.6967003345489502
1.1675618886947632
1.1355013847351074
1.0830835103988647
0.9867609143257141
1.0259904861450195
0.905273973941803
1.1502046585083008
1.0855458974838257
0.9625289440155029
1.032638669013977
0.9635620713233948
0.8376278877258301
1.030121088027954
0.8230416178703308
0.9563130736351013
1.0164119005203247
1.1662079095840454
1.0516390800476074
1.1229009628295898
1.1699769496917725
1.0344388484954834
0.91543048620224
0.9694964289665222
1.2229558229446411
0.9383265972137451
1.0205252170562744
0.7555373907089233
0.9092606902122498
1.1202664375305176
0.9427804946899414
1.106130599975586
1.3606886863708496
1.0421050786972046
0.8557902574539185
1.0500879287719727
0.9920216798782349
0.972428023815155
1.3001710176467896
0.9506610631942749
0.8956875205039978
0.8527413010597229
1.2751818895339966
1.0517932176589966
0.9686644077301025
1.0874062776565552
1.1009998321533203
0.995537519454956
0.9878770709037781
1.0328271389007568
1.0905951261520386
1.079660415649414
1.1166421175003052
1.0802377462387085
1.171797275543213
1.1223111152648926
1.0236979722976685
1.0573173761367798
1.0709452629089355
1.1632598638534546
1.088179588317871
1.268052339553833
1.0049402713775635
0.9010502696037292
0.7056015729904175
0.9426085948944092
1.0445072650909424
1.2727855443954468
1.0021677017211914
0.8801226615905762
1.1140491962432861
0.9942060708999634
1.210829257965088
1.110013723373413
1.210371971130371
1.117284893989563
1.2098767757415771
0.9013577699661255
1.1834988594055176
1.009783148765564
1.0010427236557007
1.2450473308563232
1.397534966468811
0.9362198114395142
1.4134069681167603
1.1043177843093872
1.1856913566589355
1.2052463293075562
1.1643387079238892
1.1978024244308472
0.9023415446281433
1.0673643350601196
1.0851753950119019
1.0551973581314087
1.1807630062103271
1.2359163761138916
1.0055290460586548
0.9110549092292786
1.0189813375473022
0.7608379125595093
1.1778547763824463
0.8894291520118713
1.1822926998138428
1.1961313486099243
0.9365021586418152
1.0740456581115723
0.9546957015991211
0.9449644088745117
0.9356869459152222
0.9519605040550232
1.1157517433166504
0.8348439931869507
0.9691634774208069
0.9913817644119263
1.185537576675415
1.0200008153915405
0.9779187440872192
1.0245119333267212
1.0801899433135986
1.0396859645843506
0.982959508895874
0.9216862916946411
1.1301032304763794
0.8814319372177124
1.222414255142212
1.1536366939544678
1.2695066928863525
0.9052324295043945
1.0250684022903442
0.953742265701294
0.8225938081741333
0.9880989193916321
0.8829136490821838
0.9177742004394531
1.1092464923858643
0.8264645934104919
0.9750842452049255
1.0845777988433838
0.9729686379432678
0.9064908623695374
1.0645668506622314
1.0084024667739868
0.8891997337341309
0.9218583106994629
1.1789005994796753
0.8980751037597656
0.9155895709991455
1.0373234748840332
0.9693698287010193
0.9069308042526245
0.9355562925338745
0.9947308897972107
0.8853706121444702
0.7899870276451111
0.9772223234176636
1.0658289194107056
0.816060483455658
0.7572962045669556
0.6906574368476868
0.9171136021614075
0.8905405402183533
1.2935153245925903
1.007705807685852
0.8816248178482056
0.8951448798179626
0.7645601034164429
0.9015774726867676
1.0638009309768677
0.8592028617858887
0.9856386184692383
0.7981063723564148
0.8975585103034973
0.8455454111099243
0.8824160695075989
1.04104745388031
0.8626235723495483
1.1846911907196045
1.110135793685913
0.9949994683265686
0.8697142601013184
1.0691360235214233
1.0742480754852295
0.8764957189559937
1.125145435333252
1.0765377283096313
0.8414990901947021
1.1418299674987793
0.762876033782959
0.7897631525993347
1.0034363269805908
1.1095255613327026
0.8550938367843628
0.9671499133110046
0.908568263053894
1.105588674545288
0.9709996581077576
0.9289152026176453
1.0549606084823608
1.2722299098968506
0.9849627017974854
0.9129282832145691
0.7139124274253845
0.7259345054626465
1.1029067039489746
0.9942260980606079
0.983700156211853
1.119088888168335
0.8157687783241272
1.07615065574646
1.1533879041671753
0.9460728168487549
0.7730202078819275
1.0635861158370972
1.052466630935669
0.9055798053741455
0.990100622177124
0.8958723545074463
0.9745399951934814
1.151474952697754
0.6715616583824158
0.9216676354408264
0.8974515795707703
1.0872955322265625
1.2237993478775024
1.038609266281128
1.191438913345337
1.1068896055221558
0.8927197456359863
0.8809389472007751
1.1102228164672852
0.9983426332473755
1.0794808864593506
1.0238664150238037
0.8796754479408264
0.8499449491500854
1.3501313924789429
1.1417301893234253
0.718200147151947
1.0194374322891235
1.1573532819747925
1.029319405555725
0.873350977897644
0.8379944562911987
1.2074506282806396
0.907468855381012
1.2043484449386597
1.146917700767517
0.9983225464820862
1.077545166015625
1.1752641201019287
0.6166481375694275
0.8069915175437927
0.9655234217643738
1.048928141593933
1.1051667928695679
1.021864891052246
0.975255012512207
0.9450536370277405
1.1058592796325684
0.9814385771751404
1.0128132104873657
1.1055617332458496
0.9880399703979492
1.0716108083724976
0.933627188205719
1.1000028848648071
1.1218044757843018
1.0491570234298706
1.0181430578231812
1.0010217428207397
1.0996836423873901
1.1078907251358032
1.0569188594818115
1.0044026374816895
1.1278042793273926
1.097024917602539
1.1462005376815796
1.1364303827285767
1.2995409965515137
1.4146957397460938
1.3807458877563477
1.346198320388794
1.1986960172653198
0.9564599394798279
0.997576892375946
1.102209448814392
1.0958521366119385
1.1009736061096191
1.1081825494766235
1.007520079612732
1.0699148178100586
1.1483876705169678
1.087148666381836
1.0573160648345947
1.0962709188461304
0.8585906028747559
0.9309475421905518
0.9312176704406738
1.0570279359817505
1.0765408277511597
1.003871202468872
0.9660678505897522
1.077674388885498
0.9132618308067322
1.107909917831421
0.8554642200469971
1.0078449249267578
1.2173813581466675
1.230268955230713
1.1767739057540894
1.1874914169311523
0.8728070259094238
1.0222868919372559
1.0383225679397583
0.9326826333999634
1.0643362998962402
0.8463964462280273
0.860167384147644
1.0146883726119995
1.0238494873046875
0.9874827861785889
1.1681114435195923
0.9987747073173523
0.8659541606903076
1.0783549547195435
0.823257565498352
0.803113579750061
1.0037564039230347
0.9211949110031128
0.9289942979812622
0.8849297165870667
1.0569274425506592
1.0266673564910889
0.9682794213294983
1.036626935005188
1.207063913345337
0.883588969707489
1.000108242034912
0.9104647636413574
0.8342776894569397
0.9801448583602905
0.875102698802948
0.8852552771568298
0.8725331425666809
1.1241453886032104
0.969719648361206
1.0565849542617798
1.0274842977523804
0.8514933586120605
1.0170468091964722
1.0238760709762573
1.1369937658309937
1.1179934740066528
1.1755921840667725
0.81695556640625
1.0187785625457764
1.0402641296386719
0.9455235600471497
1.2432503700256348
1.0602585077285767
1.087705373764038
0.9132837057113647
0.8767960071563721
0.8387208580970764
1.2439829111099243
0.6962713599205017
1.0381667613983154
1.0657503604888916
0.6995229721069336
0.9734792709350586
1.0426839590072632
1.0008145570755005
0.8344603180885315
0.97099369764328
0.9020701050758362
1.0771962404251099
1.0078957080841064
1.0663076639175415
0.9751576781272888
1.0015755891799927
0.9794661402702332
0.312980979681015
1.088067889213562
0.9167514443397522
1.0792489051818848
1.0109108686447144
1.1235969066619873
1.036979079246521
0.9463794827461243
0.8337901830673218
1.023951768875122
0.9088488817214966
1.1013262271881104
1.03546142578125
1.1997936964035034
1.0074224472045898
1.2148315906524658
1.0220853090286255
1.064771056175232
1.1513240337371826
1.3208808898925781
1.2364438772201538
1.3176403045654297
1.173534631729126
0.9902944564819336
0.7456682324409485
1.1561073064804077
0.9515940546989441
0.9056376814842224
1.254929542541504
1.1152524948120117
1.1367316246032715
1.3759821653366089
1.180069088935852
1.1366808414459229
0.8898632526397705
0.9071075320243835
1.0225729942321777
1.1404507160186768
1.052890658378601
1.1044634580612183
1.1393874883651733
1.1643320322036743
0.767549455165863
1.1891438961029053
0.9366118907928467
0.9572000503540039
1.1957157850265503
1.0034513473510742
1.1426353454589844
0.8244962096214294
1.1374574899673462
1.2183696031570435
1.2583554983139038
1.207293152809143
1.0922755002975464
1.0294253826141357
1.2632931470870972
1.1676691770553589
1.2244927883148193
1.2085216045379639
0.9990677237510681
1.2599648237228394
0.9990748763084412
1.3315569162368774
1.305024266242981
0.947863757610321
1.312458872795105
1.1810625791549683
0.9698434472084045
1.0036958456039429
0.9881184697151184
0.8914729356765747
1.3507931232452393
0.9530547857284546
1.233534336090088
0.9436600208282471
0.9698814153671265
1.0615018606185913
1.1266742944717407
1.256216049194336
0.8363136053085327
1.064284086227417
1.0186591148376465
1.1321756839752197
1.1968278884887695
1.0984512567520142
0.9806393980979919
1.0565215349197388
1.0433634519577026
1.118667483329773
0.9322910904884338
1.0648492574691772
1.0221409797668457
1.0964043140411377
1.160179853439331
0.9824397563934326
1.0835604667663574
1.0120729207992554
1.194167971611023
1.1090171337127686
1.1497269868850708
1.3775575160980225
1.0740569829940796
1.1227991580963135
1.2111283540725708
1.2036231756210327
1.1682881116867065
1.1278176307678223
1.0559093952178955
1.1659754514694214
0.9498990178108215
0.9654733538627625
1.0362845659255981
1.0053108930587769
1.0489590167999268
1.0626749992370605
0.910161554813385
1.0542244911193848
1.143949031829834
0.9942283630371094
1.146183729171753
0.9716149568557739
1.0946992635726929
0.9546822309494019
1.2415939569473267
1.06321120262146
1.1195160150527954
1.006644606590271
1.0228253602981567
1.1715376377105713
1.1087599992752075
1.064211368560791
1.127835750579834
0.9610981345176697
0.9650973081588745
0.9729785323143005
0.9284437298774719
0.999191403388977
1.0238399505615234
0.9310345649719238
0.9761761426925659
1.353819489479065
1.088562250137329
0.9962952136993408
0.7641911506652832
1.0285922288894653
0.99044269323349
0.8711296319961548
1.0449557304382324
0.9425708651542664
1.0281823873519897
0.687406599521637
0.9146233201026917
0.9858667254447937
1.2347193956375122
0.978792130947113
1.046246886253357
1.1232843399047852
1.160874843597412
1.1671355962753296
0.8990194201469421
1.1583383083343506
1.1146032810211182
1.1300227642059326
1.0827029943466187
1.2073276042938232
1.0644882917404175
1.150533676147461
1.2876173257827759
1.2954556941986084
1.1351654529571533
1.1644411087036133
0.985998809337616
0.94440758228302
1.1659748554229736
0.9800332188606262
1.1026313304901123
1.2614738941192627
1.1171563863754272
1.1100364923477173
1.0732126235961914
1.2085262537002563
1.285157322883606
1.1320925951004028
1.123856544494629
1.3284170627593994
0.8876248598098755
1.0621201992034912
1.105936884880066
1.31891930103302
1.2428890466690063
1.0756163597106934
0.9065381288528442
1.1540664434432983
1.2163819074630737
1.1541863679885864
1.1474063396453857
1.309667944908142
1.120227336883545
1.0784657001495361
1.1388523578643799
1.0536168813705444
1.1866930723190308
1.090320110321045
0.6087571382522583
1.2944756746292114
1.0478957891464233
1.0318483114242554
1.2448787689208984
1.1810386180877686
1.2727450132369995
1.3601797819137573
1.0956429243087769
0.9520362019538879
1.0615156888961792
1.1583359241485596
1.1410349607467651
1.2591279745101929
1.1874427795410156
1.0070035457611084
1.1172099113464355
1.3304498195648193
1.111812710762024
1.241108775138855
1.0292874574661255
1.2379958629608154
1.1944375038146973
1.0658880472183228
1.2568172216415405
1.235668420791626
1.1947803497314453
0.7245945334434509
1.1756336688995361
1.1325339078903198
0.7602439522743225
1.2696577310562134
1.1703431606292725
1.0166553258895874
1.139863133430481
1.1357616186141968
1.0916697978973389
0.8088290691375732
1.0594903230667114
1.1073286533355713
0.8488646149635315
1.254356861114502
0.892121434211731
1.3004957437515259
1.1497646570205688
1.223478078842163
1.2595562934875488
1.1281253099441528
1.119847297668457
1.2314790487289429
1.0310529470443726
1.214401125907898
1.0481791496276855
1.1635462045669556
0.8686889410018921
1.0874594449996948
1.3039706945419312
1.1559077501296997
1.0254230499267578
1.171970248222351
0.8898816704750061
1.166817545890808
0.8228704333305359
1.216343641281128
1.137331485748291
1.1567661762237549
1.2748384475708008
1.0668327808380127
1.299735188484192
1.0864471197128296
1.169907569885254
1.143039584159851
1.2094718217849731
1.2075852155685425
1.2267662286758423
1.2391843795776367
1.1477569341659546
1.2616902589797974
1.1108014583587646
1.148456335067749
1.2345689535140991
1.1209341287612915
1.251844048500061
0.9947599172592163
1.2713253498077393
1.1894419193267822
1.1384236812591553
1.1418969631195068
1.1432666778564453
1.2502769231796265
1.1442128419876099
1.0911426544189453
1.0684274435043335
1.151175618171692
1.2432674169540405
1.0030258893966675
1.160131812095642
1.1597497463226318
1.0798585414886475
1.0824428796768188
1.2318962812423706
1.2655683755874634
1.106393814086914
1.1818311214447021
1.1915383338928223
1.042555809020996
0.9426890015602112
1.2116155624389648
1.0014472007751465
1.2166008949279785
1.1628491878509521
1.2378641366958618
1.165864109992981
1.1795626878738403
1.119957685470581
1.2112187147140503
1.190025806427002
1.1866302490234375
1.1096160411834717
1.1961627006530762
0.9744633436203003
1.2090946435928345
1.1939082145690918
1.2992419004440308
1.0085581541061401
1.1568052768707275
1.2172399759292603
1.0892584323883057
0.8489114046096802
1.2266955375671387
1.0963789224624634
1.1776576042175293
1.176540732383728
1.0069650411605835
1.2223347425460815
1.186648964881897
1.1126006841659546
1.2433812618255615
0.9932114481925964
1.2920666933059692
1.3380632400512695
1.2437329292297363
1.146484136581421
1.1359593868255615
1.0228675603866577
1.0727524757385254
1.0504310131072998
1.1565566062927246
1.1906088590621948
1.0037508010864258
1.1072642803192139
1.1642869710922241
1.2234550714492798
0.9451324939727783
1.1306357383728027
1.098393440246582
1.2836875915527344
1.1170129776000977
1.1102919578552246
1.2404159307479858
1.1558810472488403
1.0569466352462769
1.1587647199630737
0.9687341451644897
0.9744587540626526
1.0803879499435425
1.16990065574646
1.1588109731674194
1.152368426322937
1.2506020069122314
1.1712249517440796
1.1893333196640015
1.3278965950012207
1.2498915195465088
1.1611628532409668
1.2593231201171875
1.2215075492858887
1.1581984758377075
1.2168339490890503
1.2548117637634277
0.7592788934707642
0.8211736679077148
1.3450701236724854
0.9300239086151123
1.2242051362991333
1.0811386108398438
1.0609573125839233
1.0233124494552612
1.1768378019332886
1.2206697463989258
1.2322062253952026
0.9673823118209839
0.8433545827865601
1.205033779144287
1.0740607976913452
1.0963913202285767
1.0967981815338135
1.1404799222946167
1.2497414350509644
1.0573195219039917
1.1250107288360596
0.8782978653907776
1.0457215309143066
1.049541711807251
1.0487565994262695
1.2577250003814697
1.2756938934326172
1.2614526748657227
1.2365068197250366
1.1556227207183838
1.119208574295044
1.1317099332809448
1.318595051765442
1.2049347162246704
1.338498592376709
1.2402037382125854
1.1699433326721191
1.2729549407958984
1.134759545326233
1.2366750240325928
1.1310442686080933
1.1998878717422485
1.3141885995864868
1.1732531785964966
1.1107248067855835
1.2217376232147217
1.3635578155517578
1.2442584037780762
1.0674405097961426
1.0520613193511963
1.3016389608383179
1.211783766746521
1.0416110754013062
1.288454294204712
1.2452746629714966
1.0851291418075562
1.0495871305465698
1.2895218133926392
1.1569279432296753
1.2115633487701416
1.2000963687896729
1.2087821960449219
1.0831364393234253
1.0639127492904663
0.9384161233901978
0.7734213471412659
0.9915043115615845
1.031494140625
1.2065715789794922
1.2385891675949097
1.1789653301239014
1.0789991617202759
1.1768746376037598
0.9265432953834534
1.0939152240753174
0.9776551723480225
1.371617317199707
1.1640279293060303
1.0486912727355957
1.1717565059661865
1.1876965761184692
1.0626752376556396
1.0811119079589844
0.8651735782623291
1.0761315822601318
0.9975228905677795
1.0780977010726929
1.117378830909729
1.0268986225128174
1.1240733861923218
1.060178518295288
1.244947075843811
1.257309913635254
1.0305365324020386
0.9599500894546509
1.178995132446289
1.0754927396774292
1.1967356204986572
1.1771095991134644
0.9598488211631775
1.1761764287948608
1.1845735311508179
1.1322693824768066
1.2445615530014038
0.9790860414505005
1.3242249488830566
1.3169983625411987
1.143554449081421
1.0780237913131714
0.921417772769928
1.0559747219085693
0.7845916152000427
1.1606899499893188
1.224477767944336
1.002849817276001
1.1145879030227661
1.0377142429351807
1.1775434017181396
0.9182618260383606
1.3158923387527466
1.2485175132751465
1.1357702016830444
0.8793749809265137
1.1932345628738403
1.1021331548690796
1.2143237590789795
1.1343311071395874
1.094499111175537
1.0551930665969849
1.190377116203308
1.2481838464736938
0.8929829597473145
0.9878516793251038
0.9420212507247925
1.0947834253311157
1.1969841718673706
1.2322255373001099
1.3165088891983032
1.0706175565719604
1.0801385641098022
1.1827298402786255
1.1269042491912842
0.9477272629737854
0.9127602577209473
1.079311490058899
1.1949489116668701
1.1902978420257568
1.0893181562423706
1.0917659997940063
1.1606374979019165
1.2377959489822388
1.2367802858352661
0.8283654451370239
1.1630935668945312
1.1997796297073364
1.097591519355774
1.1564053297042847
1.0852586030960083
1.189819574356079
1.0843913555145264
1.131330132484436
1.0897523164749146
1.0070151090621948
1.145461082458496
0.8841318488121033
1.0958086252212524
0.992005467414856
1.1923303604125977
1.311830997467041
1.0935885906219482
1.113153100013733
1.2368602752685547
1.194498062133789
1.188035488128662
0.9328145980834961
1.3009002208709717
0.7044087648391724
0.9781293869018555
0.9188539385795593
1.1675785779953003
1.1126059293746948
1.0569915771484375
1.165852665901184
1.3139939308166504
0.961513340473175
0.8885245323181152
1.006612777709961
1.184325933456421
0.7331807613372803
0.5319154858589172
1.1206732988357544
1.1438100337982178
1.292919635772705
1.2390562295913696
1.195551872253418
1.107771396636963
0.8765143752098083
1.0397611856460571
1.1973506212234497
1.1032190322875977
1.1109733581542969
1.3435662984848022
1.164236307144165
1.1553388833999634
1.1045585870742798
1.3060587644577026
1.1103266477584839
1.1685880422592163
1.1433364152908325
1.1135311126708984
1.2447192668914795
1.340692400932312
1.267825961112976
1.1293387413024902
1.1481399536132812
1.152044415473938
1.2304821014404297
1.1613202095031738
1.1516485214233398
1.0063563585281372
1.1689265966415405
1.068954586982727
1.2921158075332642
1.2486133575439453
1.228708267211914
1.0116995573043823
1.0790691375732422
1.2520629167556763
1.0360018014907837
1.2585104703903198
1.2658003568649292
1.312760829925537
1.225852608680725
1.2602870464324951
1.339044213294983
1.2282516956329346
1.2099254131317139
1.0718516111373901
1.1877177953720093
1.0820319652557373
1.1500493288040161
1.0236471891403198
1.2211297750473022
0.7346636652946472
1.1505879163742065
1.0927470922470093
1.2044847011566162
0.8600119352340698
1.1661665439605713
1.1935421228408813
1.150856852531433
0.9808940887451172
1.0871654748916626
1.1413261890411377
1.1486674547195435
1.214111089706421
1.2253401279449463
1.1567071676254272
1.2136183977127075
1.0771740674972534
1.0749274492263794
1.1799663305282593
1.0910879373550415
1.1170251369476318
1.2060307264328003
1.2193057537078857
0.9364484548568726
1.2720600366592407
1.1421740055084229
1.141645908355713
1.1411302089691162
1.0336412191390991
1.1495132446289062
1.1774044036865234
1.075405240058899
1.0760655403137207
1.2580534219741821
1.2607821226119995
1.3584867715835571
1.0631725788116455
1.2194098234176636
1.0999464988708496
1.1891332864761353
1.082672119140625
0.9656240344047546
1.3191914558410645
1.2355725765228271
1.0893663167953491
1.0435012578964233
1.1498874425888062
0.8631793260574341
0.9551920890808105
1.0912970304489136
0.5348173379898071
1.1859771013259888
1.0549452304840088
1.1273881196975708
1.2096651792526245
1.2336095571517944
1.1687397956848145
1.264901876449585
1.3286473751068115
1.1679952144622803
1.1996655464172363
1.0722917318344116
1.2119570970535278
1.2445908784866333
1.1781588792800903
1.2350406646728516
1.0792396068572998
1.1077450513839722
1.247963786125183
1.169246792793274
1.1785597801208496
1.16129732131958
0.9602916240692139
0.9434142708778381
1.044745922088623
1.203978419303894
1.1198776960372925
1.1067768335342407
1.2353891134262085
1.0361030101776123
0.9391268491744995
1.2128361463546753
1.0772318840026855
1.0743211507797241
1.0498275756835938
1.110559344291687
1.1183714866638184
1.0131796598434448
1.018881916999817
1.1232901811599731
1.0188432931900024
0.8906788229942322
1.1567516326904297
1.0616360902786255
0.9574373364448547
0.9528974294662476
1.0975821018218994
0.9781609773635864
0.9003371596336365
1.0584790706634521
1.09251868724823
0.7765653729438782
0.8676214218139648
0.9750024080276489
1.0482757091522217
1.0321249961853027
1.1003998517990112
0.8015350103378296
1.0186774730682373
1.0566930770874023
0.9827632904052734
1.301875114440918
0.9552426934242249
0.9804810285568237
0.8013533353805542
1.097804307937622
0.9750651717185974
0.7840433716773987
0.8803478479385376
1.0209946632385254
1.1122193336486816
0.9020854234695435
1.0750056505203247
1.1151981353759766
0.9251878261566162
0.8966623544692993
1.0285435914993286
1.105844497680664
0.8624430298805237
0.8593289256095886
1.1276628971099854
0.6548302173614502
0.836728572845459
0.9793295860290527
1.050994873046875
0.6564042568206787
0.8623674511909485
0.8884931206703186
1.0549625158309937
0.9918078184127808
0.9657095670700073
0.963342547416687
0.9476090669631958
1.0777019262313843
0.9068698287010193
1.0671621561050415
0.873577892780304
0.9973432421684265
0.9488504528999329
1.175453543663025
1.0348124504089355
1.0677629709243774
0.8877524733543396
0.9428747296333313
0.9005420207977295
0.9917430877685547
1.0034853219985962
0.9120442867279053
1.1335620880126953
0.8631083965301514
1.0729718208312988
0.9063239693641663
0.9301262497901917
0.9544830918312073
0.8527979254722595
0.8482761383056641
1.1137089729309082
1.0150642395019531
0.8243065476417542
0.8852958083152771
1.017386794090271
0.9980502128601074
0.7332449555397034
0.8788796067237854
1.072801947593689
0.966940701007843
1.1376018524169922
1.1054633855819702
0.7998375296592712
1.128771424293518
0.8632811903953552
0.9763780832290649
0.9777112007141113
0.887887179851532
0.9196579456329346
0.9824360013008118
1.0801365375518799
0.8885844349861145
0.8612340688705444
1.0014714002609253
0.5499674081802368
0.96700119972229
0.7276154160499573
0.6782791614532471
0.8769683241844177
1.2767372131347656
1.0968097448349
0.8544008731842041
1.0512211322784424
0.9351800084114075
0.8579546809196472
0.9527841806411743
1.0417625904083252
1.075687289237976
0.9932254552841187
1.020784616470337
0.8308820724487305
0.913230836391449
0.9790403842926025
1.1069096326828003
1.1742923259735107
0.9895487427711487
0.9251469373703003
1.2121750116348267
0.9460576772689819
1.2477869987487793
1.1819030046463013
1.1614189147949219
1.1662318706512451
1.0462566614151
0.9739128947257996
1.149856686592102
0.894683837890625
1.1682718992233276
1.1117208003997803
1.0983669757843018
1.1096566915512085
1.1399919986724854
1.0460385084152222
0.954056978225708
0.9604648947715759
1.1026067733764648
1.025752067565918
1.1500582695007324
1.1388511657714844
1.10843825340271
1.0926477909088135
1.1959760189056396
1.1549302339553833
0.9863161444664001
1.047433614730835
0.9662065505981445
1.2683144807815552
0.8898116946220398
1.139258623123169
1.1859480142593384
1.11776864528656
1.2270909547805786
1.0391550064086914
1.0735136270523071
1.1177788972854614
1.0578041076660156
0.9912905097007751
1.0870652198791504
1.1019386053085327
0.8745919466018677
1.0542899370193481
1.1408789157867432
0.9475680589675903
1.155157208442688
1.1172561645507812
0.9242570996284485
0.8419654965400696
1.1311215162277222
1.0695610046386719
0.9849879741668701
0.9541382789611816
1.1025484800338745
0.8642998337745667
0.8149099946022034
0.8959085941314697
1.0237369537353516
0.8210573792457581
1.0221599340438843
0.9736803770065308
0.9114364385604858
0.9026655554771423
0.9798179268836975
0.9815179705619812
1.077405571937561
0.9748236536979675
1.067612648010254
0.8912903666496277
1.1190955638885498
1.1095508337020874
0.9625296592712402
1.067438006401062
0.9313970804214478
0.9586509466171265
1.0611237287521362
1.083556890487671
0.934916079044342
1.0337780714035034
0.9992537498474121
0.9530525207519531
1.1332827806472778
1.1341756582260132
1.0955548286437988
1.0364629030227661
1.0520838499069214
0.886991560459137
0.9019240140914917
1.0481829643249512
1.0057966709136963
0.8108680844306946
1.0230140686035156
0.8009263277053833
0.7357821464538574
0.9734224677085876
1.0722644329071045
1.212056040763855
0.8298622965812683
0.9354560375213623
1.2165610790252686
1.1444165706634521
0.7870433330535889
1.1146527528762817
1.0676560401916504
0.9543460011482239
0.8913521766662598
1.1625096797943115
0.8732498288154602
0.7745850086212158
1.047330617904663
0.9455416202545166
0.8785503506660461
0.8036027550697327
1.0654710531234741
0.8760169744491577
0.9247667789459229
0.9120082855224609
0.8743489384651184
1.1449666023254395
1.0750072002410889
0.7005161046981812
0.9418751001358032
1.0286263227462769
0.894794225692749
0.9647634029388428
0.8827012181282043
0.9004854559898376
0.9161449670791626
0.993230938911438
1.0105656385421753
1.035292148590088
1.079256296157837
0.8360562324523926
0.9175621867179871
0.9168887734413147
0.8865094184875488
1.0120387077331543
1.1756824254989624
0.9251004457473755
1.2549257278442383
1.1585893630981445
0.972527027130127
0.8853834867477417
1.030947208404541
0.9915251731872559
1.0404773950576782
0.8637149333953857
1.2622168064117432
1.0680656433105469
1.014296054840088
1.0043162107467651
0.9961374402046204
0.9901935458183289
1.0147013664245605
0.9010913372039795
0.7280486822128296
0.9623448848724365
1.1351467370986938
1.040711760520935
0.9288419485092163
0.9724715948104858
0.6509393453598022
0.9730857014656067
0.8839865922927856
0.8352788090705872
0.9424623847007751
1.0141661167144775
0.9950571656227112
0.878416121006012
0.7760822772979736
1.0730657577514648
1.0931706428527832
1.039824366569519
0.8410530090332031
0.8513407111167908
1.280787467956543
1.1077512502670288
0.9034544229507446
0.8097772598266602
0.8071011900901794
0.7914209961891174
0.9038334488868713
0.9047209620475769
1.3126308917999268
1.0783255100250244
1.2023590803146362
1.025464415550232
0.9595232605934143
0.9662445187568665
1.0811976194381714
0.973661482334137
0.6742689609527588
1.1238657236099243
0.9805988073348999
0.8906344175338745
0.9929582476615906
0.8778907060623169
1.0762479305267334
0.9320342540740967
1.1510062217712402
1.1547281742095947
1.0970503091812134
1.0719668865203857
0.9019142389297485
0.9207327961921692
0.9109419584274292
1.018980860710144
1.018639087677002
1.242316722869873
1.288301706314087
1.1630396842956543
1.37897789478302
1.1406049728393555
1.2947417497634888
1.316177487373352
1.265536904335022
0.9145597219467163
0.8898354172706604
1.037962794303894
1.029234766960144
1.2242377996444702
1.0554094314575195
0.9558203816413879
1.005362868309021
1.223367691040039
0.9495983123779297
1.0983021259307861
0.9895009398460388
1.0921406745910645
0.8759473562240601
0.9688765406608582
0.7629355192184448
1.113747477531433
1.0086243152618408
1.1565221548080444
0.9216962456703186
1.1054359674453735
1.0056170225143433
1.0251902341842651
1.1697678565979004
1.055377721786499
0.8617559671401978
0.8993191123008728
1.1160888671875
0.8761676549911499
0.9259446263313293
1.0125799179077148
1.1092942953109741
0.8114306926727295
0.9235779047012329
1.0138758420944214
1.190292477607727
0.861551821231842
1.1805223226547241
0.9121266007423401
0.9332181215286255
1.1571904420852661
0.9937334656715393
1.020656943321228
1.0787415504455566
0.89906907081604
1.0129477977752686
1.0065349340438843
1.1715344190597534
1.0532174110412598
1.032517433166504
1.1402227878570557
1.0438313484191895
0.8194528222084045
1.2353533506393433
0.9333401918411255
0.9243960976600647
1.0152894258499146
0.975849449634552
0.8062203526496887
0.9546627998352051
0.7795441746711731
1.20542311668396
1.0349451303482056
1.0412336587905884
0.8973628878593445
1.0494052171707153
0.9111549258232117
1.036485195159912
1.0676952600479126
0.7099387645721436
0.736982524394989
1.1098155975341797
0.9656110405921936
1.1764636039733887
1.1007969379425049
1.1034979820251465
0.9338138103485107
1.0581424236297607
1.0496622323989868
1.0518192052841187
1.0281916856765747
1.0395009517669678
0.9366046786308289
0.9043543338775635
1.1342281103134155
0.8546642661094666
0.8536971807479858
0.8492298722267151
1.1091991662979126
0.8968309164047241
0.888006865978241
0.9456737637519836
0.983275830745697
1.0406129360198975
1.0356559753417969
0.9347693920135498
1.2737380266189575
0.9483686685562134
1.0365073680877686
0.9201760292053223
0.991936206817627
1.0301610231399536
0.9876906275749207
0.88736891746521
0.9365946650505066
0.8437522053718567
0.9123783111572266
0.8574134707450867
1.0384317636489868
1.0035897493362427
0.8599345684051514
1.3268369436264038
1.1643235683441162
1.0038706064224243
0.9755657315254211
0.9962541460990906
1.022702932357788
1.1054472923278809
0.921094536781311
0.9179685115814209
1.251356601715088
1.1200844049453735
1.0160951614379883
1.2112475633621216
1.0300779342651367
1.0247312784194946
1.0896387100219727
0.9603575468063354
0.9609822630882263
1.2002485990524292
0.8945062160491943
0.8444356322288513
1.046657681465149
0.8688111305236816
1.0891003608703613
0.9919007420539856
1.1097205877304077
1.093340277671814
1.0844504833221436
1.011344313621521
1.0264171361923218
0.9507521390914917
0.8722543120384216
0.9098812937736511
1.1057894229888916
1.0083658695220947
1.0469753742218018
1.0573874711990356
1.1170389652252197
0.8833355903625488
0.8851964473724365
0.9683513045310974
1.0615744590759277
1.1245055198669434
0.881114661693573
1.0845117568969727
0.9193361401557922
1.0105119943618774
0.9750551581382751
1.0711365938186646
1.081252932548523
0.986763060092926
1.1145212650299072
0.9682937860488892
0.7105693221092224
0.9003314971923828
0.8964076042175293
1.0275616645812988
1.0651925802230835
0.8433605432510376
0.9390207529067993
0.897053599357605
0.8828389644622803
1.124368667602539
0.835882842540741
0.79377681016922
1.0160080194473267
0.8315131068229675
0.8664759397506714
0.8158296346664429
1.1267144680023193
0.9838259220123291
1.0846376419067383
0.9489794969558716
1.0193347930908203
1.182122826576233
1.1291884183883667
0.9832409620285034
1.0018733739852905
0.9725274443626404
1.002523422241211
1.092419147491455
1.3854187726974487
0.9106624722480774
0.9638891816139221
1.0690860748291016
1.0978838205337524
0.980254054069519
0.7682352662086487
0.9713525772094727
0.8612287640571594
0.8582258224487305
0.8459332585334778
1.1339584589004517
0.9205553531646729
0.950944721698761
1.0566500425338745
0.9057614803314209
1.0604804754257202
1.1008179187774658
0.7087240219116211
0.8291454315185547
1.1951864957809448
1.0608919858932495
0.9113374948501587
0.9135454893112183
0.7236544489860535
0.9948832988739014
1.0529507398605347
1.0171078443527222
1.0290249586105347
0.8539525270462036
0.944347620010376
0.8522030115127563
1.1784040927886963
0.5631891489028931
1.0222622156143188
1.0311470031738281
1.1226634979248047
1.179603099822998
1.1295677423477173
1.2104966640472412
0.973013699054718
0.9634063243865967
1.041450023651123
0.700626790523529
1.2050260305404663
1.2396572828292847
1.1736315488815308
1.188185214996338
1.2404065132141113
1.0080115795135498
1.1152138710021973
1.0737453699111938
0.9795384407043457
1.0107791423797607
0.9265763759613037
1.059786319732666
1.2887996435165405
1.065838098526001
0.0
1.0037833452224731
0.9332890510559082
1.0332525968551636
0.9922081828117371
1.064704179763794
1.108341097831726
0.9460027813911438
1.1148128509521484
0.9989387392997742
0.9682031869888306
0.6647107601165771
0.9707179069519043
1.0403687953948975
0.9574418663978577
0.8611853122711182
1.1192412376403809
1.0795403718948364
1.1356920003890991
0.998968243598938
1.0317070484161377
1.1042938232421875
0.9336802363395691
1.0104904174804688
1.219285249710083
0.9219363331794739
1.0733896493911743
0.9737860560417175
1.0618349313735962
1.0798618793487549
0.8677833676338196
0.9355646967887878
0.9149543046951294
0.9966593384742737
1.098441481590271
0.8953307867050171
1.0843614339828491
0.8954979181289673
1.1240073442459106
0.3707866072654724
1.0703797340393066
0.9020781517028809
1.2451953887939453
0.7691324949264526
1.0750287771224976
1.189024567604065
1.1432857513427734
1.1008621454238892
1.0231986045837402
1.0174636840820312
1.2467122077941895
1.1529109477996826
1.1918996572494507
1.0460988283157349
1.0999104976654053
1.1057965755462646
1.0889897346496582
1.0797585248947144
1.1134966611862183
1.0119942426681519
1.0560344457626343
1.0287750959396362
1.0894381999969482
1.2019180059432983
0.8753010630607605
1.1492670774459839
0.981005847454071
0.9689028859138489
1.038069486618042
0.8829689025878906
0.9039990901947021
1.070971965789795
0.9120226502418518
0.8133183717727661
1.1374320983886719
0.9883533120155334
0.8809628486633301
0.9330384731292725
0.8805362582206726
1.0718867778778076
0.9284993410110474
1.0113919973373413
0.9645135402679443
1.0209873914718628
1.1582543849945068
0.8702925443649292
0.9176585078239441
0.847241222858429
0.8160785436630249
1.0342994928359985
0.7588327527046204
1.0349149703979492
1.0440601110458374
0.9165382385253906
0.932895839214325
0.9910791516304016
1.102709174156189
1.0341944694519043
0.815982460975647
0.8248893022537231
0.8110443949699402
0.8371825218200684
0.9105069637298584
1.0226212739944458
0.8905153870582581
0.9310190677642822
1.1898787021636963
0.9756784439086914
1.1266672611236572
0.8524437546730042
0.9149003028869629
0.9521994590759277
1.2917778491973877
0.9228702187538147
0.917802095413208
1.0977733135223389
1.0972586870193481
1.0155736207962036
1.0179214477539062
1.0023081302642822
1.0595641136169434
1.0351089239120483
0.8800997734069824
1.0820186138153076
1.090728998184204
1.102287769317627
0.85237056016922
1.094852328300476
0.8070091009140015
1.0506973266601562
0.9963405132293701
0.895495593547821
1.035821557044983
1.0258159637451172
0.8536292314529419
0.7755422592163086
0.883986234664917
1.0404298305511475
0.8118306398391724
0.848480224609375
0.925923228263855
0.9931983351707458
0.9429230093955994
0.9718636274337769
0.7921823263168335
0.8993564248085022
0.8842180967330933
1.0733944177627563
0.8062291741371155
1.0508971214294434
1.0364642143249512
1.0042822360992432
1.0319231748580933
0.9908255934715271
0.8654472231864929
0.9319202899932861
1.0711143016815186
0.9311867356300354
0.9808562397956848
0.9562151432037354
0.8703409433364868
0.9335975646972656
0.8567540049552917
0.9987568259239197
0.9106938242912292
0.9303022027015686
1.0046207904815674
1.2427854537963867
0.7127577662467957
1.025527000427246
1.0113105773925781
1.0043220520019531
1.1510974168777466
0.9833886027336121
1.0331449508666992
1.0733230113983154
1.0658060312271118
0.8298937678337097
1.0472347736358643
0.9594194889068604
0.9425389170646667
0.9390690922737122
0.9117613434791565
1.0469099283218384
0.9758265018463135
1.009204626083374
0.8479219675064087
1.0752499103546143
1.0523053407669067
0.7647883296012878
0.936482846736908
0.9908835291862488
0.9178155064582825
0.9835010170936584
0.8831393718719482
0.8539804220199585
1.05207359790802
0.9936628937721252
0.7840444445610046
0.8799194693565369
0.9711812138557434
1.0277007818222046
0.9959989190101624
0.895613968372345
0.9102417230606079
1.0288333892822266
0.9484565258026123
0.8621379733085632
0.8902450799942017
0.6893315315246582
0.9184196591377258
0.7123370170593262
0.9258603453636169
0.940119206905365
0.9811997413635254
0.9390403628349304
0.9747006297111511
0.8938763737678528
0.7579277753829956
0.8580227494239807
1.0411617755889893
1.025466799736023
0.9081971645355225
0.957802414894104
1.082268238067627
0.8012294173240662
0.9888193607330322
0.5766128897666931
1.1316767930984497
0.9349558353424072
1.0717283487319946
0.8511749505996704
0.9061765074729919
0.8143382668495178
1.0582672357559204
0.9582061171531677
1.1842745542526245
1.0500367879867554
0.817243218421936
0.9224441647529602
1.059629201889038
0.9442210793495178
0.9263396859169006
0.9517984390258789
0.8696069717407227
1.0204863548278809
0.8590667247772217
0.9578791856765747
0.9407927989959717
0.996484100818634
0.873892068862915
0.7049515843391418
0.7586652636528015
0.9086477756500244
0.8376814126968384
0.7607384324073792
0.8112099170684814
1.021336317062378
0.8696786761283875
0.9599109888076782
0.8973627686500549
0.7085570096969604
0.8307440876960754
0.7774139046669006
1.036105990409851
1.0527470111846924
1.0028966665267944
1.0729268789291382
0.9331943988800049
1.0119388103485107
0.9362627267837524
0.9160547256469727
1.0145241022109985
1.0193538665771484
0.750947117805481
0.8468522429466248
1.05161714553833
0.903015673160553
0.9400094151496887
0.8283926248550415
1.3157215118408203
0.8771443367004395
0.9010177850723267
1.1624364852905273
1.1277164220809937
0.7841945290565491
0.7152570486068726
0.9033194184303284
0.8700399994850159
0.9113614559173584
0.7499898672103882
0.9637766480445862
0.9572042226791382
1.025187373161316
0.9852863550186157
1.0710200071334839
0.8952008485794067
0.8683934211730957
0.9666724801063538
0.9370542764663696
0.8033987283706665
0.8176618218421936
0.8146905899047852
0.8639428019523621
0.7903439998626709
0.8806396126747131
0.8425946235656738
0.9179079532623291
0.9026017189025879
1.0226541757583618
0.6840148568153381
0.9603927135467529
0.7430588006973267
0.8191991448402405
0.940658688545227
0.6507138609886169
0.873281717300415
0.9695323705673218
1.0571720600128174
1.005534291267395
0.8664129972457886
0.9642653465270996
0.908519983291626
0.838153064250946
0.7922115325927734
0.7595018148422241
0.8479520678520203
0.9741275906562805
0.9980058670043945
0.9495757818222046
0.8600068092346191
0.8763905167579651
0.8689107298851013
0.81791752576828
0.9576322436332703
0.8899418115615845
0.6798995733261108
0.8200770616531372
1.0323492288589478
0.9492073059082031
1.088242530822754
1.054636836051941
0.9925617575645447
0.9122633337974548
0.9612007141113281
0.8373202085494995
0.9504047632217407
0.8073043823242188
1.106034755706787
0.9694660305976868
0.9995166063308716
0.809380829334259
0.8761410713195801
0.9688125252723694
1.054808259010315
0.7418254613876343
0.8143054842948914
1.026536226272583
0.9367934465408325
0.9964999556541443
1.005693793296814
0.9118489623069763
0.9125965237617493
0.7639271020889282
0.9788958430290222
1.0415215492248535
0.9034480452537537
1.002410650253296
0.9201093316078186
1.079555630683899
0.7650058269500732
0.9465498924255371
0.9771992564201355
0.9607051610946655
1.058954119682312
0.8989980816841125
1.095910906791687
0.7928438782691956
0.8896844983100891
1.0373806953430176
0.9083999395370483
0.9202476739883423
1.028833031654358
0.9552486538887024
0.8709427118301392
0.8267058730125427
0.7816914916038513
0.9523906111717224
1.0704470872879028
1.072690486907959
1.0432026386260986
0.81849604845047
0.9700594544410706
0.8370716571807861
1.0284693241119385
0.9433849453926086
0.7741660475730896
1.0128132104873657
1.0794309377670288
1.0680241584777832
1.0137423276901245
0.8887168765068054
1.0050398111343384
0.9266096353530884
1.1633622646331787
0.8929211497306824
0.6595891118049622
0.9556460976600647
0.7534899115562439
0.881392240524292
0.9465498924255371
0.842625081539154
0.9151207208633423
0.8623736500740051
0.9833207130432129
0.892963171005249
0.8961706161499023
0.8572137355804443
1.205260157585144
0.8598947525024414
0.8198457360267639
0.9595246911048889
0.8795737624168396
0.8737592101097107
0.8639799952507019
0.9011543989181519
1.0001198053359985
0.9865201711654663
0.9207453727722168
0.9989570379257202
0.8718586564064026
0.9836922287940979
0.9991060495376587
0.8971914649009705
0.9269928336143494
1.065768837928772
1.0501337051391602
1.093504548072815
0.9346308708190918
1.0912067890167236
1.0109643936157227
1.0787142515182495
0.9119256734848022
1.0260337591171265
1.2767281532287598
0.9411439895629883
1.1110724210739136
0.9401530027389526
1.1231945753097534
1.000914216041565
1.0347939729690552
1.1208992004394531
0.7989774346351624
1.0739333629608154
0.9727402329444885
0.995856761932373
1.0516529083251953
1.1275126934051514
1.1041786670684814
0.9135677218437195
0.9491903185844421
1.121687412261963
1.0088269710540771
1.041771411895752
1.0029431581497192
1.0406835079193115
0.9741936922073364
1.0299450159072876
1.0827783346176147
1.0479621887207031
1.0714586973190308
1.0107059478759766
0.9800198674201965
1.0381062030792236
1.0652618408203125
0.8603875637054443
1.0567058324813843
0.9171510934829712
0.8729631900787354
0.7313106060028076
0.9258562326431274
1.2001315355300903
0.833641767501831
0.8239031434059143
0.8602842092514038
0.8132981061935425
0.9266026020050049
0.7465513348579407
0.7534793019294739
0.6581968069076538
0.9568984508514404
0.9842435121536255
1.0165919065475464
0.9189431667327881
0.6632774472236633
0.7422600388526917
0.9115777611732483
0.7412413954734802
1.1492950916290283
0.7947790026664734
1.0405241250991821
0.9283706545829773
0.9266539216041565
0.9235973358154297
0.9127322435379028
1.118739128112793
1.001314640045166
1.0699173212051392
0.9248287081718445
0.9696113467216492
0.8353192210197449
1.0582754611968994
0.8554289937019348
0.9113364815711975
1.0667917728424072
0.9406450986862183
1.0274628400802612
0.723931074142456
0.9286388754844666
0.846401035785675
0.9995510578155518
1.010772466659546
0.9943785071372986
1.0207005739212036
1.0153367519378662
0.9862810373306274
0.9786795973777771
0.9442834258079529
1.1262739896774292
0.9802259206771851
1.102508306503296
0.8284301161766052
0.9447334408760071
1.151249647140503
0.847739577293396
0.9229544401168823
1.0426501035690308
0.9665215611457825
0.9508354067802429
0.8721827864646912
0.7577080130577087
0.7761960029602051
0.9870599508285522
0.8410919904708862
0.9429840445518494
1.0339313745498657
0.9283484816551208
1.066220760345459
1.030653476715088
1.0342912673950195
0.8550539016723633
1.1017396450042725
0.9114894270896912
1.0419163703918457
0.9095249772071838
1.0196908712387085
0.901681661605835
0.8536970615386963
0.920251190662384
0.9427852034568787
0.981987476348877
0.8265472650527954
0.6974102854728699
0.8944940567016602
0.9533869028091431
0.9271020889282227
0.9050142168998718
0.9644989371299744
0.8665670156478882
1.006105661392212
1.0363982915878296
1.0271961688995361
0.9105439782142639
0.8496229648590088
1.1710076332092285
0.9706608057022095
0.9763994812965393
1.0719265937805176
1.0190645456314087
0.9016141295433044
0.9799554944038391
0.8735640048980713
1.039088487625122
0.9619215130805969
1.019944190979004
0.9696771502494812
1.2461676597595215
1.1144335269927979
1.1244983673095703
1.05007004737854
1.2275099754333496
1.1279929876327515
1.0643610954284668
0.9180953502655029
1.0323408842086792
1.0975254774093628
1.1950979232788086
0.9931294918060303
1.1921765804290771
1.116152286529541
1.164872407913208
1.237558364868164
0.9283137321472168
0.9979496002197266
1.0368717908859253
1.0883851051330566
0.9980679750442505
1.0940414667129517
1.0463151931762695
0.8229232430458069
0.8893788456916809
1.1224607229232788
0.9916267991065979
1.0220024585723877
0.7534260749816895
1.0483893156051636
1.0485445261001587
1.1125085353851318
0.9878031015396118
1.1120975017547607
1.0569504499435425
0.9317418932914734
0.8880422115325928
1.066821813583374
0.9341292381286621
1.1848374605178833
0.9567676186561584
0.9913302063941956
0.9693292379379272
0.9806434512138367
0.9982630014419556
0.8986963033676147
1.01995050907135
1.165136694908142
1.2415410280227661
1.0306107997894287
1.0138185024261475
1.0872833728790283
0.984732449054718
0.9899343848228455
0.9791460037231445
1.0685738325119019
0.7714123129844666
1.034481406211853
1.0843079090118408
0.9750127792358398
1.163347840309143
0.8198944330215454
0.943344235420227
0.7174508571624756
1.0210223197937012
0.912580668926239
0.9544348120689392
0.994380533695221
0.9593910574913025
1.185469150543213
1.0711851119995117
1.098114252090454
1.0526376962661743
0.7867717742919922
0.9877995252609253
1.0250500440597534
0.9087600708007812
1.0145667791366577
0.8666954636573792
0.9707592129707336
0.8552308678627014
1.0362799167633057
1.110450029373169
1.0231722593307495
1.0054404735565186
0.946657657623291
0.9043742418289185
1.0590139627456665
1.0768165588378906
1.0708551406860352
1.0221221446990967
1.040753722190857
0.8897573947906494
1.0170916318893433
1.0881567001342773
0.9726178646087646
1.0918900966644287
1.0194599628448486
1.0203851461410522
0.9609398245811462
0.9485694169998169
1.0479652881622314
0.8771486878395081
0.9267314076423645
0.8570720553398132
0.6394694447517395
0.8892132639884949
0.8263347148895264
1.0546468496322632
1.0012198686599731
0.8937276601791382
1.0415964126586914
0.8182477951049805
0.963089644908905
0.6224794983863831
0.911544144153595
1.065338134765625
0.8187432885169983
0.9675855040550232
0.8771553635597229
0.8214476108551025
0.7773340940475464
1.0144633054733276
0.9987908601760864
0.992307186126709
1.053993821144104
0.8418291807174683
1.0550090074539185
0.8300408124923706
0.9564927816390991
0.995434582233429
0.8468325734138489
0.9689226746559143
0.9572121500968933
0.9093549847602844
0.9602113962173462
0.8315396904945374
0.8809694051742554
1.1109424829483032
1.1170027256011963
1.0741106271743774
0.9709504246711731
1.246268391609192
0.9233022928237915
1.0207483768463135
0.8654041886329651
1.0065501928329468
0.8022124171257019
0.8702660799026489
1.0193312168121338
0.7763571739196777
0.9626914262771606
0.8402097225189209
0.9021808505058289
0.8869575262069702
0.9814605116844177
0.8064159750938416
0.8421003222465515
1.030167579650879
1.0245009660720825
0.8765140175819397
0.74830561876297
0.9685264825820923
0.797057569026947
0.8275355100631714
1.1456371545791626
1.0150121450424194
0.879416823387146
1.2149932384490967
1.0137776136398315
0.9982506632804871
0.9406235218048096
0.8938603401184082
1.1172837018966675
0.8634059429168701
1.1498920917510986
0.9717779159545898
1.0975570678710938
1.0677523612976074
1.020921230316162
0.9323952198028564
1.0040515661239624
0.9991950988769531
1.2687344551086426
0.9276055693626404
0.6278156042098999
1.115473985671997
1.150065541267395
1.1391384601593018
1.1140947341918945
1.191349983215332
1.0752722024917603
1.1133718490600586
1.201187252998352
0.6464133262634277
0.2972319424152374
1.0808534622192383
1.1033730506896973
1.1686081886291504
1.0192193984985352
0.9423428773880005
0.9759275913238525
0.8839272260665894
0.9523099064826965
1.052720069885254
1.050658941268921
0.9798368215560913
0.6641649603843689
0.9979977607727051
0.916317880153656
1.0211296081542969
0.38187211751937866
1.2230644226074219
0.9887662529945374
1.138548493385315
1.0021440982818604
1.0797584056854248
1.1083970069885254
0.9218490719795227
1.126038908958435
1.1248735189437866
0.6516118049621582
0.9168914556503296
0.9935721158981323
1.2055881023406982
1.071089744567871
1.150667667388916
1.0679160356521606
1.1568611860275269
0.990063488483429
0.9294379949569702
0.8912621140480042
1.2215436697006226
0.9461314082145691
0.46303147077560425
1.119657039642334
1.0681830644607544
1.1890143156051636
0.9131240844726562
0.7534996867179871
1.0361764430999756
0.8502224087715149
0.9867852330207825
0.8099932670593262
1.0380557775497437
1.076683521270752
1.0698237419128418
1.0618621110916138
0.9603422284126282
0.9469780921936035
0.9787548780441284
0.7499679923057556
0.880362331867218
1.1470270156860352
1.1153432130813599
1.1344658136367798
0.9948133230209351
1.0781329870224
1.0089054107666016
0.9446423649787903
0.9617373943328857
0.9668977856636047
1.0952404737472534
0.9614840149879456
0.9320253133773804
0.9292829632759094
1.0262848138809204
1.142137050628662
1.0448089838027954
0.763275682926178
1.0589603185653687
1.0158613920211792
1.0155149698257446
0.967056155204773
1.1459298133850098
1.1110621690750122
1.1310256719589233
0.6482281684875488
1.0222008228302002
0.9277206659317017
0.841032087802887
0.9004825353622437
0.801515519618988
1.0596413612365723
0.9723045825958252
0.9200827479362488
0.932564377784729
1.0984480381011963
1.1655101776123047
0.8349751234054565
1.1575100421905518
1.1380419731140137
1.0368003845214844
0.9898520708084106
0.8769970536231995
0.7480081915855408
0.7503658533096313
1.0589368343353271
0.9559042453765869
0.7900257110595703
1.0299630165100098
0.5825718641281128
0.992088258266449
1.0457614660263062
0.7988594770431519
1.0610334873199463
0.9415247440338135
0.9969021081924438
0.9256588220596313
0.914088785648346
0.8541531562805176
1.1671823263168335
1.0761407613754272
0.7703481912612915
0.8891540169715881
0.857417106628418
0.9460817575454712
1.0420496463775635
1.1284517049789429
1.0915899276733398
1.1121690273284912
0.5834061503410339
0.8892661929130554
1.2143601179122925
0.7973421216011047
0.7509901523590088
0.9050190448760986
0.6703622341156006
0.9232940077781677
0.9679867029190063
0.949320912361145
1.087428331375122
1.1691324710845947
1.082098126411438
1.0950233936309814
1.0378135442733765
1.1306264400482178
1.1452367305755615
1.0656532049179077
0.9940020442008972
1.116052508354187
1.0921807289123535
0.97864830493927
0.9220749139785767
0.9627422094345093
1.0058932304382324
1.0304830074310303
0.8694499731063843
1.1010394096374512
0.9494045376777649
0.9569505453109741
1.2626709938049316
1.0315980911254883
1.0398635864257812
1.0863900184631348
1.0029406547546387
1.0948134660720825
1.1115766763687134
1.081830382347107
0.9860802888870239
1.103663444519043
1.0464545488357544
0.9124588966369629
0.6084023714065552
1.1208573579788208
1.0254695415496826
0.6417951583862305
0.9086759090423584
1.226119875907898
1.0217514038085938
0.9657020568847656
0.8763985633850098
1.0820646286010742
0.6191743612289429
0.8420813083648682
1.035456895828247
0.9585527181625366
1.1720569133758545
1.0163294076919556
0.9349057078361511
1.0717209577560425
1.1323624849319458
1.1946808099746704
0.99750155210495
0.8254144787788391
1.1336745023727417
0.7237285375595093
1.0122569799423218
1.02266263961792
0.718278706073761
0.9506390690803528
0.9659453630447388
1.0786094665527344
1.1283389329910278
1.1922305822372437
0.9580374360084534
1.0666762590408325
1.0620759725570679
1.0459645986557007
1.073524832725525
1.062448263168335
1.1126158237457275
1.1500277519226074
1.1003267765045166
1.0973345041275024
1.1311616897583008
1.2177046537399292
1.0954999923706055
1.2280827760696411
1.1659767627716064
0.9165002107620239
1.1458019018173218
1.024647831916809
1.1519279479980469
1.1256192922592163
1.0733661651611328
1.2801334857940674
1.1873832941055298
1.2272971868515015
1.1356754302978516
1.1709136962890625
1.056617259979248
1.1832093000411987
1.0552767515182495
1.1684410572052002
1.2455869913101196
1.1383024454116821
1.1222559213638306
0.9838765859603882
1.2038812637329102
1.021205186843872
1.1768063306808472
0.8426361680030823
1.0429421663284302
1.1236873865127563
1.1062899827957153
0.9115919470787048
1.0953142642974854
0.8537691831588745
0.8324872851371765
1.2161511182785034
1.063113808631897
1.041922688484192
0.9368841648101807
0.9594689011573792
0.9916051030158997
1.3008403778076172
0.8186915516853333
0.8626958727836609
1.1171740293502808
0.9651892781257629
0.7690679430961609
0.8467910289764404
0.9156621694564819
0.9396794438362122
1.0695117712020874
1.0178027153015137
1.078412413597107
1.1113578081130981
0.9734241366386414
0.7364905476570129
1.188081979751587
0.9746678471565247
0.8011044263839722
0.904304027557373
0.8842163681983948
0.8572024703025818
1.0807552337646484
1.2892835140228271
0.8753917813301086
0.8921131491661072
0.7781515717506409
1.092024803161621
0.7194416522979736
0.9392889142036438
1.004134178161621
1.1336655616760254
1.2459951639175415
0.9462184309959412
1.1584906578063965
1.3488739728927612
1.1767739057540894
1.1526905298233032
0.9197505712509155
1.2171039581298828
0.9919764995574951
0.9998297095298767
1.1527045965194702
1.038771152496338
1.0441573858261108
1.0150302648544312
1.1320240497589111
0.7733268141746521
1.1863340139389038
1.1539628505706787
0.8427634239196777
0.7863538265228271
1.1209545135498047
0.8027812242507935
1.11039137840271
0.814527153968811
0.9644914269447327
0.8583622574806213
1.117195963859558
1.183790683746338
1.1095284223556519
0.9711560606956482
0.9899096488952637
1.049331784248352
0.9418240785598755
1.0887483358383179
1.3154101371765137
0.9271668195724487
1.186972975730896
1.1267380714416504
0.9890984892845154
0.784761905670166
0.8191624283790588
1.1991076469421387
0.8552390933036804
1.0620501041412354
1.1704273223876953
1.1698147058486938
0.8580219149589539
1.1372770071029663
0.9369088411331177
1.3176543712615967
1.1530178785324097
0.9007994532585144
1.1876100301742554
0.8722437024116516
0.9719930291175842
0.9499652981758118
0.7828254699707031
1.1598111391067505
0.928384006023407
1.148747205734253
1.1018143892288208
1.1349225044250488
1.0868972539901733
1.183563470840454
1.004624366760254
0.9481942653656006
1.358520746231079
0.9415715932846069
0.5880041122436523
1.1454623937606812
0.940354585647583
1.1715224981307983
1.1197561025619507
0.8534247875213623
1.0963106155395508
1.0190633535385132
1.1336477994918823
1.092268705368042
1.181868553161621
1.0027788877487183
1.1974964141845703
1.0972787141799927
1.116458773612976
1.2789053916931152
1.2222906351089478
1.2727632522583008
1.2301313877105713
1.1052361726760864
1.2542634010314941
1.175377607345581
0.9962900876998901
1.084641695022583
1.0101230144500732
1.2061054706573486
1.129443883895874
1.202495813369751
1.1623283624649048
1.198074221611023
1.1439921855926514
0.9610152244567871
1.1248080730438232
1.1958867311477661
0.763421356678009
1.0408544540405273
1.0861490964889526
1.2270013093948364
0.8445451855659485
1.0294994115829468
1.2333539724349976
1.189815878868103
0.9722824096679688
1.0291725397109985
1.1622824668884277
1.1884655952453613
1.224060297012329
1.3160817623138428
1.2252329587936401
1.1468546390533447
1.1681822538375854
1.1886972188949585
1.2130649089813232
0.8349010348320007
1.1736822128295898
1.3037540912628174
1.0772579908370972
1.3847110271453857
1.0497897863388062
1.1544127464294434
0.8207334876060486
1.1095695495605469
1.1324093341827393
1.2868605852127075
1.0384972095489502
0.9851220846176147
1.2284427881240845
1.2250707149505615
1.053876519203186
0.9747718572616577
1.1937850713729858
0.954580545425415
1.0369212627410889
1.1958733797073364
1.184577226638794
1.0196301937103271
1.1752294301986694
1.0347603559494019
1.2996731996536255
1.213533878326416
1.3036845922470093
0.9558359384536743
1.1625069379806519
0.8476647734642029
1.082793116569519
0.8890712857246399
1.216380000114441
1.2010209560394287
1.191709041595459
1.0088012218475342
1.2779096364974976
0.8138688802719116
0.8144493699073792
0.9785317182540894
0.8447308540344238
1.2070015668869019
1.1704829931259155
0.8291826248168945
1.175455093383789
1.234840989112854
0.7570523023605347
1.1181706190109253
0.7806684374809265
1.1713237762451172
0.8012019395828247
0.7763649821281433
1.0013792514801025
0.9779688715934753
0.943091094493866
0.9290054440498352
1.1240538358688354
0.8213381767272949
0.3712359070777893
0.8974171876907349
0.9449715614318848
1.0258125066757202
1.246372938156128
0.7353105545043945
0.9716936349868774
1.0270661115646362
1.080018162727356
1.0648417472839355
0.9114949703216553
0.7530819177627563
0.895493745803833
1.1630678176879883
0.7847132682800293
1.0159063339233398
1.0168781280517578
1.000670075416565
1.0464627742767334
0.8312280774116516
1.1316606998443604
1.2173036336898804
0.8342821598052979
0.9982540011405945
0.8417267203330994
0.967255711555481
0.9147191047668457
0.9920193552970886
1.0069713592529297
1.2762058973312378
0.9672437906265259
0.8804643750190735
1.233113408088684
1.1694973707199097
1.1750173568725586
1.0131776332855225
1.065516471862793
1.1948988437652588
1.2652723789215088
1.2275547981262207
0.9306911826133728
0.9728788733482361
0.9952877759933472
0.8248758316040039
1.1532663106918335
0.9371117949485779
1.2969897985458374
0.7326416373252869
1.1263002157211304
0.907535195350647
0.8319855332374573
1.1923775672912598
1.2389001846313477
0.8305928707122803
1.022697925567627
0.7692090272903442
1.125908613204956
0.8010567426681519
0.9649563431739807
1.1441518068313599
1.138431429862976
1.189455270767212
1.3054471015930176
0.8658819198608398
0.9718795418739319
0.776620626449585
1.1511001586914062
1.0199652910232544
1.1737494468688965
1.0800312757492065
0.7820240259170532
0.993161678314209
1.263711929321289
0.8553311824798584
0.8833897709846497
1.0739340782165527
1.2893061637878418
1.0421069860458374
1.117000699043274
0.9993860125541687
1.3741570711135864
1.2446004152297974
1.0192630290985107
1.2357152700424194
0.9712032675743103
1.1706970930099487
1.1721012592315674
1.180184006690979
1.0732908248901367
0.944730818271637
1.149113416671753
1.145222783088684
1.0109386444091797
1.1376805305480957
1.0073277950286865
0.959394097328186
1.1638768911361694
1.0548598766326904
1.167757511138916
1.1778068542480469
0.6544583439826965
1.0359715223312378
1.1875638961791992
1.110715627670288
1.1117075681686401
1.1279062032699585
1.0124388933181763
1.1139174699783325
0.9904203414916992
0.8155848383903503
0.9520558714866638
1.102992296218872
0.8589528799057007
0.8320010304450989
1.0445998907089233
1.1978827714920044
1.1671479940414429
0.868519127368927
1.086283564567566
1.0908559560775757
0.7491839528083801
1.0448116064071655
0.8370374441146851
1.0709826946258545
1.286025047302246
1.0330883264541626
1.0201153755187988
1.0221986770629883
1.3041517734527588
1.3327579498291016
0.921360969543457
1.0881242752075195
1.1684892177581787
0.9255674481391907
0.8935372233390808
0.8512488603591919
1.0564498901367188
1.0218100547790527
1.1937466859817505
0.8199265003204346
0.9265424609184265
1.2611982822418213
1.0118478536605835
0.8090949058532715
0.7423766255378723
0.8819893002510071
0.8059876561164856
1.1992063522338867
1.0651625394821167
1.1085584163665771
0.9107495546340942
1.13534414768219
1.1823501586914062
1.0602151155471802
1.0418086051940918
0.8319885730743408
1.1599615812301636
1.247271180152893
0.8867109417915344
0.7573584318161011
1.2709150314331055
0.9497705101966858
1.1508370637893677
1.2485233545303345
1.1693639755249023
1.0424070358276367
1.0323845148086548
1.1814950704574585
0.9598856568336487
0.7849180102348328
0.9630082845687866
0.9886881113052368
1.0324236154556274
1.193065881729126
1.1939685344696045
0.8669793009757996
0.9069938063621521
0.9832737445831299
0.9077268838882446
1.0640299320220947
1.1504223346710205
0.8825275301933289
0.9926737546920776
0.7970556020736694
0.9702701568603516
1.028354525566101
0.8546568751335144
1.0418239831924438
1.08717942237854
1.0053831338882446
0.8322221636772156
0.8496882319450378
0.7884206771850586
1.142619013786316
1.0243682861328125
1.0640681982040405
1.0505956411361694
1.1180638074874878
1.1135685443878174
1.0877339839935303
0.9954547882080078
1.143087387084961
0.9588192105293274
1.0777236223220825
0.93646240234375
1.1806714534759521
0.8367485404014587
0.7096961140632629
1.0713802576065063
1.023666501045227
1.0703659057617188
0.988662838935852
0.9015378952026367
1.0201648473739624
0.7482064366340637
1.1121575832366943
0.7764111161231995
0.828697681427002
1.1954509019851685
0.9455991387367249
1.0223997831344604
0.8120951652526855
1.2412216663360596
1.1044254302978516
1.1008508205413818
1.1881844997406006
1.1464577913284302
1.1551672220230103
1.2273999452590942
1.2834197282791138
1.151279091835022
1.2050971984863281
1.0354989767074585
0.9223917126655579
1.113582968711853
1.1826162338256836
0.9643086194992065
1.1843180656433105
1.2816041707992554
1.0897345542907715
1.1678035259246826
1.2415961027145386
1.0434821844100952
1.2262359857559204
1.2460930347442627
1.2496130466461182
1.1566030979156494
1.1943309307098389
1.0917350053787231
1.148521900177002
1.1166218519210815
1.1166921854019165
1.075596570968628
1.2994019985198975
1.1935371160507202
0.9451647400856018
1.2851699590682983
1.0075721740722656
1.1553468704223633
1.2059253454208374
1.164108157157898
1.275776743888855
1.1688708066940308
1.0514652729034424
0.9753153324127197
1.045565128326416
1.3664252758026123
1.1620233058929443
0.9990325570106506
1.0120576620101929
1.2603992223739624
1.12091064453125
1.0233250856399536
1.1216151714324951
1.0745465755462646
0.9497960209846497
1.1393431425094604
1.1859281063079834
1.1505309343338013
1.0844411849975586
1.0143144130706787
1.0883190631866455
0.9314728379249573
1.3055373430252075
0.9257472157478333
0.9478194117546082
1.0323699712753296
1.0183446407318115
1.0893803834915161
1.085006594657898
1.1394610404968262
1.1268020868301392
1.1113468408584595
1.1395069360733032
1.1780757904052734
1.2122071981430054
1.1673346757888794
1.1484636068344116
1.1404448747634888
0.8499469757080078
1.1998218297958374
0.9642760753631592
1.2995374202728271
0.744988203048706
1.1467316150665283
0.8404926061630249
1.0067684650421143
0.8478468656539917
1.0322891473770142
0.8236491084098816
1.1561994552612305
1.0050702095031738
0.852556049823761
0.8666546940803528
0.943656861782074
1.2896411418914795
1.235954761505127
1.029339075088501
1.175894856452942
1.2527456283569336
0.9227879047393799
0.9565234184265137
1.029827356338501
1.1494654417037964
1.3193045854568481
1.2348294258117676
1.202501893043518
1.1493009328842163
1.2947643995285034
1.190956711769104
1.135581612586975
1.2135647535324097
1.2339621782302856
1.161631464958191
1.2013880014419556
0.8416163921356201
1.1558908224105835
0.9315356016159058
1.1285637617111206
1.1838109493255615
0.7521234750747681
0.9231663942337036
0.6324582695960999
0.9270544648170471
1.1779595613479614
0.950135350227356
1.0421380996704102
0.9080162644386292
0.963664174079895
0.9678257703781128
1.0656630992889404
0.8914533853530884
1.1031889915466309
0.9168370366096497
0.6464858055114746
0.9532952904701233
1.1711584329605103
1.139234185218811
0.9174153804779053
0.8603731989860535
0.9479935169219971
0.885347306728363
0.9088121056556702
1.1692216396331787
1.1371395587921143
1.171837568283081
1.0432506799697876
1.024357557296753
0.8923791646957397
1.1681398153305054
0.896869421005249
0.9801780581474304
0.8493732213973999
0.9159635305404663
0.7482054829597473
0.9586554765701294
1.0938374996185303
1.0912905931472778
1.1626161336898804
1.1067177057266235
0.8596212267875671
1.176274299621582
0.8397950530052185
0.7771063446998596
0.9574864506721497
1.180930495262146
1.045462965965271
1.097642421722412
1.054886817932129
1.1788455247879028
0.657613217830658
0.7769747972488403
0.9745092988014221
0.896612286567688
1.119023084640503
1.194804072380066
0.8090701103210449
1.1601709127426147
1.0347588062286377
1.2115534543991089
0.9079378843307495
1.227232575416565
1.2586170434951782
0.8248265981674194
1.0730327367782593
0.9283022284507751
0.9922441244125366
0.8537912368774414
1.0812946557998657
0.8727968335151672
0.9131982326507568
0.8097963333129883
0.9020974040031433
1.0076779127120972
1.1540968418121338


==> chart_data/dist_histogram/positive_old.csv <==
x2
131.3
143.7
152.8
155.2
155.5
160.3
162.8
164.8
166.3
166.4
166.6
167.8
168.4
168.4
168.9
169.7
170.7
174.3
174.7
175
175
175.6
176.3
177.3
177.5
177.6
177.9
179
179
179.2
179.3
182.5
182.8
183.9
184.5
185.1
187.6
187.7
187.7
189.2
192.4
192.6
193.3
196.4
198
199
199.1
201.2
201.3
203.5
209.5

==> chart_data/eer_cost/FV_Float.csv <==
EER, Cost
12.86,16.85
11.04,16.85
9.44,17.01
5.57,17.01
4.58,17.72
6.94,20.3
12.86,14.43
11.04,14.43
9.44,14.59
5.57,14.59
4.58,15.3


==> chart_data/eer_cost/FV_Int8.csv <==
EER, Cost
21.37,14.65
17.4,14.65
6.17,14.65
4.98,14.94
21.37,12.23
17.4,12.23
6.17,12.23
4.98,12.52


==> chart_data/eer_cost/FV_XNOR.csv <==
EER, Cost
29.15,14.65
29.08,14.65
26.89,14.65
11.57,14.65
10.46,14.78
11.11,14.65
10.26,14.78
11.62,14.65
10.39,14.94
29.15,12.23
29.08,12.23
26.89,12.23
11.57,12.23
10.46,12.36
11.11,14.65
10.26,14.78
11.62,14.65
10.39,14.94


==> chart_data/eer_cost/Fusion_Float.csv <==
EER, Cost
9.68,19.08
7.78,19.08
7.23,19.27
3.64,19.27
3.03,20.6
4.28,25.92
9.68,16.66
7.78,16.66
7.23,16.85
3.64,16.85
3.03,18.18


==> chart_data/eer_cost/Fusion_Int8.csv <==
EER, Cost
16.11,16.31
4.28,16.44
3.46,16.79
16.11,13.89
4.28,14.02
3.46,14.37


==> chart_data/eer_cost/Fusion_XNOR.csv <==
EER, Cost
9.45,16.31
8.13,16.6
9.03,16.31
7.64,16.6
9.24,16.44
7.73,16.79
9.45,13.89
8.13,14.18
9.03,16.31
7.64,16.6
9.24,16.44
7.73,16.79


==> chart_data/eer_cost/SV_Float.csv <==
EER, Cost
16.19,10.81
13.83,10.81
13.57,10.97
10.23,10.97
4.58,11.68
10.23,14.26
16.19,8.39
13.83,8.39
13.57,8.55
10.23,8.55
4.58,9.26


==> chart_data/eer_cost/SV_Int8.csv <==
EER, Cost
21.04,8.61
11.22,8.61
10.24,8.9
21.04,6.19
11.22,6.19
10.24,6.48


==> chart_data/eer_cost/SV_XNOR.csv <==
EER, Cost
27.86,8.61
16.5,8.61
14.17,8.74
16.42,8.61
14.02,8.74
16.79,8.61
14.27,8.9
27.86,6.19
16.5,6.19
14.17,6.32
16.42,8.61
14.02,8.74
16.79,8.61
14.27,8.9


==> chart_data/eer_latency/FV_Float.csv <==
EER, Latency
12.86,36.96133996
11.04,53.24830844
9.44,49.17332262
5.57,65.4602911
4.58,100.6538267
6.94,129.2701893
12.86,36.96133996
11.04,53.24830844
9.44,49.17332262
5.57,65.4602911
4.58,100.6538267
6.94,129.2701893


==> chart_data/eer_latency/FV_Int8.csv <==
EER, Latency
21.37,45.97353057
17.4,42.45676199
6.17,56.51263889
4.98,86.88514226
21.37,45.97353057
17.4,42.45676199
6.17,56.51263889
4.98,86.88514226


==> chart_data/eer_latency/FV_XNOR.csv <==
EER, Latency
29.15,11.58155822
29.08,16.43493703
26.89,15.11517762
11.57,30.82787139
10.46,39.61298814
11.11,45.92839744
10.26,66.92067518
11.62,61.02892349
10.39,78.15718056
29.15,11.58155822
29.08,16.43493703
26.89,15.11517762
11.57,30.82787139
10.46,39.61298814
11.11,45.92839744
10.26,66.92067518
11.62,61.02892349
10.39,78.15718056


==> chart_data/eer_latency/Fusion_Float.csv <==
EER, Latency
9.68,36.96133996
7.78,53.24830844
7.23,49.17332262
3.64,65.4602911
3.03,100.6538267
4.28,129.2701893
9.68,73.92267992
7.78,106.4966169
7.23,98.34664524
3.64,130.9205822
3.03,201.3076534
4.28,258.5403786


==> chart_data/eer_latency/Fusion_Int8.csv <==
EER, Latency
16.11,45.97353057
4.28,56.51263889
3.46,86.88514226
16.11,91.94706114
4.28,113.0252778
3.46,173.7702845


==> chart_data/eer_latency/Fusion_XNOR.csv <==
EER, Latency
9.45,30.82787139
8.13,39.61298814
9.03,45.92839744
7.64,66.92067518
9.24,61.02892349
7.73,78.15718056
9.45,61.65574278
8.13,79.22597628
9.03,91.85679488
7.64,133.8413504
9.24,122.057847
7.73,156.3143611


==> chart_data/eer_latency/SV_Float.csv <==
EER, Latency
16.19,36.96133996
13.83,53.24830844
13.57,49.17332262
10.23,65.4602911
4.58,100.6538267
10.23,129.2701893
16.19,36.96133996
13.83,53.24830844
13.57,49.17332262
10.23,65.4602911
4.58,100.6538267
10.23,129.2701893


==> chart_data/eer_latency/SV_Int8.csv <==
EER, Latency
21.04,45.97353057
11.22,56.51263889
10.24,86.88514226
21.04,45.97353057
11.22,56.51263889
10.24,86.88514226


==> chart_data/eer_latency/SV_XNOR.csv <==
EER, Latency
27.86,15.11517762
16.5,30.82787139
14.17,39.61298814
16.42,45.92839744
14.02,66.92067518
16.79,61.02892349
14.27,78.15718056
27.86,15.11517762
16.5,30.82787139
14.17,39.61298814
16.42,45.92839744
14.02,66.92067518
16.79,61.02892349
14.27,78.15718056


==> chart_data/eer_size/FV_Float.csv <==
EER, Param_Size
12.86,1.453018188
11.04,1.735687256
9.44,2.582550049
5.57,2.859619141
4.58,11.12426758
6.94,43.65356445
12.86,1.453018188
11.04,1.735687256
9.44,2.582550049
5.57,2.859619141
4.58,11.12426758
6.94,43.65356445


==> chart_data/eer_size/FV_Int8.csv <==
EER, Param_Size
21.37,0.433921814
17.4,0.6456375123
6.17,0.7149047853
4.98,2.781066895
21.37,0.433921814
17.4,0.6456375123
6.17,0.7149047853
4.98,2.781066895


==> chart_data/eer_size/FV_XNOR.csv <==
EER, Param_Size
29.15,0.04540681838
29.08,0.05424022675
26.89,0.08070468903
11.57,0.3476333619
10.46,1.364173889
11.11,0.3476333619
10.26,1.364173889
11.62,0.6952667238
10.39,2.728347778
29.15,0.04540681838
29.08,0.05424022675
26.89,0.08070468903
11.57,0.3476333619
10.46,1.364173889
11.11,0.3476333619
10.26,1.364173889
11.62,0.6952667238
10.39,2.728347778


==> chart_data/eer_size/Fusion_Float.csv <==
EER, Param_Size
9.68,2.906036376
7.78,3.471374512
7.23,5.165100098
3.64,5.719238282
3.03,22.24853516
4.28,87.3071289
9.68,2.906036376
7.78,3.471374512
7.23,5.165100098
3.64,5.719238282
3.03,22.24853516
4.28,87.3071289


==> chart_data/eer_size/Fusion_Int8.csv <==
EER, Param_Size
16.11,0.867843628
4.28,1.429809571
3.46,5.56213379
16.11,0.867843628
4.28,1.429809571
3.46,5.56213379


==> chart_data/eer_size/Fusion_XNOR.csv <==
EER, Param_Size
9.45,0.6952667238
8.13,2.728347778
9.03,0.6952667238
7.64,2.728347778
9.24,1.390533448
7.73,5.456695556
9.45,0.6952667238
8.13,2.728347778
9.03,0.6952667238
7.64,2.728347778
9.24,1.390533448
7.73,5.456695556


==> chart_data/eer_size/SV_Float.csv <==
EER, Param_Size
16.19,1.453018188
13.83,1.735687256
13.57,2.582550049
10.23,2.859619141
4.58,11.12426758
10.23,43.65356445
16.19,1.453018188
13.83,1.735687256
13.57,2.582550049
10.23,2.859619141
4.58,11.12426758
10.23,43.65356445


==> chart_data/eer_size/SV_Int8.csv <==
EER, Param_Size
21.04,0.433921814
11.22,0.7149047853
10.24,2.781066895
21.04,0.433921814
11.22,0.7149047853
10.24,2.781066895


==> chart_data/eer_size/SV_XNOR.csv <==
EER, Param_Size
27.86,0.08070468903
16.5,0.3476333619
14.17,1.364173889
16.42,0.3476333619
14.02,1.364173889
16.79,0.6952667238
14.27,2.728347778
27.86,0.08070468903
16.5,0.3476333619
14.17,1.364173889
16.42,0.3476333619
14.02,1.364173889
16.79,0.6952667238
14.27,2.728347778


==> chart_data/eff_lat.csv <==
Model_Data type,EER,1effective_latency,5effective_latency,10effective_latency, Cost
FV_Float,12.86,147.8453599,73.92267993,73.92267993,16.85
SV_Float,16.19,221.7680398,110.8840199,73.92267993,10.81
Fusion_Float,9.68,110.8840199,73.92267993,36.96133996,19.08
FV_Float,11.04,159.7449253,106.4966169,106.4966169,16.85
SV_Float,13.83,266.2415422,106.4966169,106.4966169,10.81
Fusion_Float,7.78,106.4966169,106.4966169,53.24830844,19.08
FV_Float,9.44,147.5199679,98.34664524,49.17332262,17.01
SV_Float,13.57,245.8666131,98.34664524,98.34664524,10.97
Fusion_Float,7.23,98.34664524,98.34664524,49.17332262,19.27
FV_Float,5.57,130.9205822,65.4602911,65.4602911,17.01
SV_Float,10.23,261.8411644,130.9205822,130.9205822,10.97
Fusion_Float,3.64,130.9205822,65.4602911,65.4602911,19.27
FV_Float,4.58,201.3076535,100.6538267,100.6538267,17.72
SV_Float,4.58,301.9614802,201.3076535,100.6538267,11.68
Fusion_Float,3.03,100.6538267,100.6538267,100.6538267,20.6
FV_Float,6.94,258.5403786,129.2701893,129.2701893,20.3
SV_Float,10.23,387.8105679,258.5403786,258.5403786,14.26
Fusion_Float,4.28,258.5403786,129.2701893,129.2701893,25.92
FV_Int8,21.37,367.7882446,183.8941223,137.9205917,14.65
SV_Int8,21.04,413.7617751,183.8941223,137.9205917,8.61
Fusion_Int8,16.11,229.8676529,137.9205917,91.94706114,16.31
FV_Int8,17.4,212.2838099,127.370286,84.91352397,14.65
FV_Int8,6.17,113.0252778,56.51263889,56.51263889,14.65
SV_Int8,11.22,226.0505556,113.0252778,113.0252778,8.61
Fusion_Int8,4.28,113.0252778,56.51263889,56.51263889,16.44
FV_Int8,4.98,173.7702845,86.88514226,86.88514226,14.94
SV_Int8,10.24,260.6554268,173.7702845,173.7702845,8.9
Fusion_Int8,3.46,86.88514226,86.88514226,86.88514226,16.79
FV_XNOR,29.15,115.8155822,69.4893493,46.32623287,14.65
FV_XNOR,29.08,164.3493703,98.60962217,65.73974811,14.65
FV_XNOR,26.89,136.0365986,75.57588811,60.46071049,14.65
SV_XNOR,27.86,211.6124867,90.69106574,60.46071049,8.61
FV_XNOR,11.57,123.3114856,61.65574278,61.65574278,14.65
SV_XNOR,16.5,184.9672283,92.48361417,61.65574278,8.61
Fusion_XNOR,9.45,92.48361417,61.65574278,30.82787139,16.31
FV_XNOR,10.46,118.8389644,79.22597628,79.22597628,14.78
SV_XNOR,14.17,198.0649407,118.8389644,79.22597628,8.74
Fusion_XNOR,8.13,79.22597628,79.22597628,39.61298814,16.6
FV_XNOR,11.11,137.7851923,91.85679488,91.85679488,14.65
SV_XNOR,16.42,275.5703846,137.7851923,91.85679488,8.61
Fusion_XNOR,9.03,137.7851923,91.85679488,45.92839744,16.31
FV_XNOR,10.26,200.7620255,133.8413504,133.8413504,14.78
SV_XNOR,14.02,334.6033759,200.7620255,133.8413504,8.74
Fusion_XNOR,7.64,133.8413504,133.8413504,66.92067518,16.6
FV_XNOR,11.62,244.115694,122.057847,122.057847,14.65
SV_XNOR,16.79,366.1735409,183.0867705,122.057847,8.61
Fusion_XNOR,9.24,183.0867705,122.057847,61.02892349,16.44
FV_XNOR,10.39,183.0867705,122.057847,122.057847,14.94
SV_XNOR,14.27,305.1446175,183.0867705,122.057847,8.9
Fusion_XNOR,7.73,122.057847,122.057847,61.02892349,16.79
FV_Float,12.86,295.6907198,147.8453599,147.8453599,14.43
SV_Float,16.19,443.5360796,221.7680398,147.8453599,8.39
Fusion_Float,9.68,221.7680398,147.8453599,73.92267992,16.66
FV_Float,11.04,319.4898506,212.9932338,212.9932338,14.43
SV_Float,13.83,532.4830844,212.9932338,212.9932338,8.39
Fusion_Float,7.78,212.9932338,212.9932338,106.4966169,16.66
FV_Float,9.44,295.0399358,196.6932905,98.34664524,14.59
SV_Float,13.57,491.7332262,196.6932905,196.6932905,8.55
Fusion_Float,7.23,196.6932905,196.6932905,98.34664524,16.85
FV_Float,5.57,261.8411644,130.9205822,130.9205822,14.59
SV_Float,10.23,523.6823288,261.8411644,261.8411644,8.55
Fusion_Float,3.64,261.8411644,130.9205822,130.9205822,16.85
FV_Float,4.58,402.615307,201.3076534,201.3076534,15.3
SV_Float,4.58,603.9229604,402.615307,201.3076534,9.26
Fusion_Float,3.03,201.3076534,201.3076534,201.3076534,18.18
FV_Int8,21.37,735.5764892,367.7882446,275.8411834,12.23
SV_Int8,21.04,827.5235502,367.7882446,275.8411834,6.19
Fusion_Int8,16.11,459.7353058,275.8411834,183.8941223,13.89
FV_Int8,17.4,424.5676198,254.740572,169.8270479,12.23
FV_Int8,6.17,226.0505556,113.0252778,113.0252778,12.23
SV_Int8,11.22,452.1011112,226.0505556,226.0505556,6.19
Fusion_Int8,4.28,226.0505556,113.0252778,113.0252778,14.02
FV_Int8,4.98,347.540569,173.7702845,173.7702845,12.52
SV_Int8,10.24,521.3108536,347.540569,347.540569,6.48
Fusion_Int8,3.46,173.7702845,173.7702845,173.7702845,14.37
FV_XNOR,29.15,231.6311644,138.9786986,92.65246574,12.23
FV_XNOR,29.08,328.6987406,197.2192443,131.4794962,12.23
FV_XNOR,26.89,272.0731972,151.1517762,120.921421,12.23
SV_XNOR,27.86,423.2249734,181.3821315,120.921421,6.19
FV_XNOR,11.57,246.6229712,123.3114856,123.3114856,12.23
SV_XNOR,16.5,369.9344566,184.9672283,123.3114856,6.19
Fusion_XNOR,9.45,184.9672283,123.3114856,61.65574278,13.89
FV_XNOR,10.46,237.6779288,158.4519526,158.4519526,12.36
SV_XNOR,14.17,396.1298814,237.6779288,158.4519526,6.32
Fusion_XNOR,8.13,158.4519526,158.4519526,79.22597628,14.18
FV_XNOR,11.11,275.5703846,183.7135898,183.7135898,14.65
SV_XNOR,16.42,551.1407692,275.5703846,183.7135898,8.61
Fusion_XNOR,9.03,275.5703846,183.7135898,91.85679488,16.31
FV_XNOR,10.26,401.524051,267.6827008,267.6827008,14.78
SV_XNOR,14.02,669.2067518,401.524051,267.6827008,8.74
Fusion_XNOR,7.64,267.6827008,267.6827008,133.8413504,16.6
FV_XNOR,11.62,488.231388,244.115694,244.115694,14.65
SV_XNOR,16.79,732.3470818,366.173541,244.115694,8.61
Fusion_XNOR,9.24,366.173541,244.115694,122.057847,16.44
FV_XNOR,10.39,366.173541,244.115694,244.115694,14.94
SV_XNOR,14.27,610.289235,366.173541,244.115694,8.9
Fusion_XNOR,7.73,244.115694,244.115694,122.057847,16.79


==> chart_data/eff_lat/FV_Float.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
12.86,69.032568,50.19375516,44.21482124,16.85
11.04,97.33117825,67.54072884,60.56344815,16.85
9.44,83.13840114,59.55235758,54.24712591,17.01
5.57,80.95082881,69.61269186,67.54834438,17.01
4.58,120.0032348,105.2756861,102.8794262,17.72
6.94,172.9226023,142.6753143,135.7632125,20.3
12.86,69.032568,50.19375516,44.21482124,14.43
11.04,97.33117825,67.54072884,60.56344815,14.43
9.44,83.13840114,59.55235758,54.24712591,14.59
5.57,80.95082881,69.61269186,67.54834438,14.59
4.58,120.0032348,105.2756861,102.8794262,15.3


==> chart_data/eff_lat/FV_Int8.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
21.37,164.1538786,93.09220383,73.98760872,14.65
17.4,111.7252032,69.68968939,58.10845654,14.65
6.17,72.17636416,61.24746405,59.03231069,14.65
4.98,105.7195989,91.94556071,89.35836967,14.94
21.37,164.1538786,93.09220383,73.98760872,12.23
17.4,111.7252032,69.68968939,58.10845654,12.23
6.17,72.17636416,61.24746405,59.03231069,12.23
4.98,105.7195989,91.94556071,89.35836967,12.52


==> chart_data/eff_lat/FV_XNOR.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
29.15,52.90099007,32.2070463,24.65051214,14.65
29.08,76.32674525,44.87013787,34.98452735,14.65
26.89,61.09563864,38.4816752,30.02656941,14.65
11.57,57.70855131,39.97343791,35.70678956,14.65
10.46,69.97948261,49.71062322,44.74194253,14.78
11.11,83.6432576,59.62345648,52.7019698,14.65
10.26,116.3355087,83.92897553,75.21596746,14.78
11.62,116.1458625,79.57175921,70.6701969,14.65
10.39,133.9431554,97.42527597,87.84008256,14.94
29.15,52.90099007,32.2070463,24.65051214,12.23
29.08,76.32674525,44.87013787,34.98452735,12.23
26.89,61.09563864,38.4816752,30.02656941,12.23
11.57,57.70855131,39.97343791,35.70678956,12.23
10.46,69.97948261,49.71062322,44.74194253,12.36
11.11,83.6432576,59.62345648,52.7019698,14.65
10.26,116.3355087,83.92897553,75.21596746,14.78
11.62,116.1458625,79.57175921,70.6701969,14.65
10.39,133.9431554,97.42527597,87.84008256,14.94


==> chart_data/eff_lat/Fusion_Float.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
9.68,56.80336307,44.51694691,40.8013387,19.08
7.78,77.4954161,59.92023253,56.73161774,19.08
7.23,68.01678509,54.64346362,51.72963323,19.27
3.64,73.18638272,67.13328386,66.13000644,19.27
3.03,109.5401715,102.490615,101.3578499,20.6
4.28,150.0883877,134.0980018,131.2182869,25.92
9.68,113.6067261,89.03389382,81.60267739,16.66
7.78,154.9908322,119.8404651,113.4632355,16.66
7.23,136.0335702,109.2869272,103.4592665,16.85
3.64,146.3727654,134.2665677,132.2600129,16.85
3.03,219.0803429,204.9812301,202.7156999,18.18


==> chart_data/eff_lat/Fusion_Int8.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
16.11,116.3683783,72.10484711,60.68454553,16.31
4.28,64.87481706,58.6006361,57.28412176,16.44
3.46,95.97363143,88.9123051,87.6754298,16.79
16.11,232.7367565,144.2096942,121.3690911,13.89
4.28,129.7496341,117.2012722,114.5682435,14.02
3.46,191.9472629,177.8246102,175.3508596,14.37


==> chart_data/eff_lat/Fusion_XNOR.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
9.45,47.54773098,36.46827162,33.62327402,16.31
8.13,55.17324838,44.7741194,42.16145352,16.6
9.03,69.43563733,54.0502668,49.81651574,16.31
7.64,91.9178453,75.23390164,70.99757743,16.6
9.24,94.61615265,72.72417369,66.67470874,16.44
7.73,109.018891,88.53651422,83.07283732,16.79
9.45,95.09546195,72.93654324,67.24654805,13.89
8.13,110.3464968,89.5482388,84.32290703,14.18
9.03,138.8712747,108.1005336,99.63303148,16.31
7.64,183.8356906,150.4678033,141.9951549,16.6
9.24,189.2323053,145.4483474,133.3494175,16.44
7.73,218.037782,177.0730284,166.1456746,16.79


==> chart_data/eff_lat/SV_Float.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
16.19,111.1610384,61.19126331,49.47415696,10.81
13.83,126.8329246,77.07906188,65.71542319,10.81
13.57,121.3885948,71.37757751,60.77782716,10.97
10.23,125.2237641,82.88004096,73.75476971,10.97
4.58,177.896277,122.8057428,110.9227049,11.68
10.23,232.1275607,158.7366215,144.0238522,14.26
16.19,111.1610384,61.19126331,49.47415696,8.39
13.83,126.8329246,77.07906188,65.71542319,8.39
13.57,121.3885948,71.37757751,60.77782716,8.55
10.23,125.2237641,82.88004096,73.75476971,8.55
4.58,177.896277,122.8057428,110.9227049,9.26


==> chart_data/eff_lat/SV_Int8.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
21.04,188.0418101,95.91380381,74.6115469,8.61
11.22,115.0878274,74.9527686,65.42035167,8.61
10.24,161.0154056,109.3894381,97.74837647,8.9
21.04,188.0418101,95.91380381,74.6115469,6.19
11.22,115.0878274,74.9527686,65.42035167,6.19
10.24,161.0154056,109.3894381,97.74837647,6.48


==> chart_data/eff_lat/SV_XNOR.csv <==
EER, 1effective_latency, 5effective_latency, 10effective_latency, Cost
27.86,93.92825367,46.44383348,33.40429457,8.61
16.5,92.21469538,51.49354835,42.04611328,8.61
14.17,94.77368468,58.37638352,49.20641219,8.74
16.42,139.6886914,77.63821598,62.59191963,8.61
14.02,159.4194687,98.77319877,83.14386916,8.74
16.79,187.6741394,102.9245727,83.35183554,8.61
14.27,191.3349462,115.2227332,97.74830407,8.9
27.86,93.92825367,46.44383348,33.40429457,6.19
16.5,92.21469538,51.49354835,42.04611328,6.19
14.17,94.77368468,58.37638352,49.20641219,6.32
16.42,139.6886914,77.63821598,62.59191963,8.61
14.02,159.4194687,98.77319877,83.14386916,8.74
16.79,187.6741394,102.9245727,83.35183554,8.61
14.27,191.3349462,115.2227332,97.74830407,8.9

